Quantum Monte Carlo study of the metal to insulator transition on a honeycomb lattice with 1/r interactions

Describing correlated electron systems near phase transitions has been a major challenge in computational condensed-matter physics. In this paper, we apply highly accurate fixed node quantum Monte Carlo techniques, which directly work with many body wave functions and simulate electron correlations, to investigate the metal to insulator transition of a correlated hydrogen lattice. By calculating spin and charge properties, and analyzing the low energy Hilbert space, we identify the transition point and identify order parameters that can be used to detect the transition. Our results provide a benchmark for density functional theories seeking to treat correlated electron systems.

==> hybrid_all8x8.csv <==
,Unnamed: 0,LatticeConstant,Functional,State,Hybrid,CellSize,Kpoint,Kweight,TimeStep,Energy,Error,Pseudopotential,Basis,Method,Moment,MomentErr,Fluct,FluctErr,Stag,StagErr,SSCor,SSCorErr,SSFactor,SSFactorErr, 
0,0,2.4,PBE,AFM,0,64.0,0,0.00694,0.02,-70.43269742,0.01158250631,None,vtz,RMC,0.0353999877684,0.00116662341902,0.490271700949,0.00240362290099,1.63361668624,0.00394912223193,-0.000662395082192,0.000427506427705,2.38338299128,0.0378243558425,
1,1,2.4,PBE,AFM,0,64.0,1,0.04167,0.02,-70.40474271,0.01127776854,None,vtz,RMC,0.040294918485,0.00118927311254,0.487438282864,0.00243926588336,1.64711864048,0.00400007713939,0.00157519470563,0.000426325061954,2.75424257909,0.0384594982299,
2,2,2.4,PBE,AFM,0,64.0,2,0.04167,0.02,-70.42724699,0.01192169528,None,vtz,RMC,0.0384337285077,0.00120899895799,0.489320580026,0.00247620989774,1.64243812481,0.00408021106613,0.00206215867884,0.000434290977563,2.732089581,0.0390754815564,
3,3,2.4,PBE,AFM,0,64.0,3,0.04167,0.02,-70.438666,0.01095270608,None,vtz,RMC,0.0357205698857,0.00116347332394,0.486688175991,0.00238594657194,1.63846333421,0.0039094174596,0.00105478811527,0.000413296096669,2.52528092904,0.0376018834744,
4,4,2.4,PBE,AFM,0,64.0,4,0.04167,0.02,-70.4376845,0.01062920257,None,vtz,RMC,0.0417712011894,0.00118292464751,0.485771584337,0.00242816970407,1.65404601434,0.00397440759606,0.00113819811574,0.000423399108544,2.51218713017,0.0381568689513,
5,5,2.4,PBE,AFM,0,64.0,5,0.04167,0.02,-70.40919618,0.01295162267,None,vtz,RMC,0.0368010652645,0.00117383396292,0.490932784881,0.00239510812005,1.63142400155,0.00392717732073,0.00285174380006,0.000425531775798,2.86299657536,0.0379450642732,
6,6,2.4,PBE,AFM,0,64.0,6,0.02083,0.02,-70.44864179,0.01491572427,None,vtz,RMC,0.0363942101838,0.00113277318328,0.488384690036,0.00231772939603,1.64494104953,0.00380444873118,0.000574380974625,0.000407929413093,2.54957879245,0.0365047861085,
7,7,2.4,PBE,AFM,0,64.0,7,0.04167,0.02,-70.39059307,0.01213014025,None,vtz,RMC,0.037183742523,0.0012063207617,0.490606963246,0.00247585110273,1.62880703819,0.00406358196566,0.00027091462349,0.000431204372696,2.55884576597,0.0388275504058,
8,8,2.4,PBE,AFM,0,64.0,8,0.08333,0.02,-70.46526471,0.03610537082,None,vtz,RMC,0.0381579047335,0.00121957406941,0.492904048749,0.00250675271894,1.6153726038,0.0041046013709,0.00124672118773,0.00044019266999,2.53125685413,0.0394543208644,
9,9,2.4,PBE,AFM,0,64.0,9,0.08333,0.02,-70.44311786,0.01347496846,None,vtz,RMC,0.0363853302282,0.00124670485607,0.487703856605,0.00256014207688,1.62989921727,0.00417681521041,0.00213665908394,0.000449683490239,2.805896341,0.0403139782382,
10,10,2.4,PBE,AFM,0,64.0,10,0.08333,0.02,-70.41745774,0.01161481244,None,vtz,RMC,0.0348789278693,0.00119272330394,0.489885279694,0.00245584791689,1.62385576461,0.00401919567645,1.21540469834e-05,0.000431735568802,2.63747117748,0.0385154353988,
11,11,2.4,PBE,AFM,0,64.0,11,0.08333,0.02,-70.46562068,0.0129408249,None,vtz,RMC,0.0410933600576,0.0011988905367,0.489044684129,0.00245762143562,1.63523800322,0.00402905433446,-0.000675902192829,0.000428598718233,2.56493372587,0.0387027313495,
12,12,2.4,PBE,AFM,0,64.0,12,0.04167,0.02,-70.42411258,0.01056523059,None,vtz,RMC,0.0419023450162,0.00118612000842,0.490284795629,0.00243354101079,1.64148181069,0.00399324024566,0.00143649442837,0.000425575914669,2.60744455114,0.038319387109,
13,13,2.4,PBE,AFM,0,64.0,13,0.08333,0.02,-70.42846404,0.01164237031,None,vtz,RMC,0.0359603532003,0.00120935228679,0.490807823446,0.0024736706255,1.62545287441,0.00405611115456,0.000311636681357,0.000434171595423,2.6105521282,0.0389250255987,
14,14,2.4,PBE,AFM,0,64.0,14,0.08333,0.02,-70.43632479,0.01347052201,None,vtz,RMC,0.0390237643539,0.00122842252054,0.490612645931,0.00253761880258,1.63318999299,0.00413274081617,0.000395596254732,0.000443133736228,2.62907372419,0.039682496119,
15,15,2.4,PBE,AFM,0,64.0,15,0.04167,0.02,-70.49840277,0.03698976693,None,vtz,RMC,0.0363316689716,0.00121857705888,0.490128405303,0.00250020272588,1.64558481739,0.00408826003137,0.000160343803605,0.0004390181789,2.58463703098,0.0392704219137,
16,16,2.4,PBE,AFM,0,64.0,16,0.04167,0.02,-70.43252519,0.01285328809,None,vtz,RMC,0.0379912178242,0.0011927794944,0.488460436592,0.0024517360754,1.6275891393,0.00403531364682,-5.45788020664e-05,0.000432152242116,2.70467192986,0.0386392808569,
17,17,2.4,PBE,AFM,0,64.0,17,0.08333,0.02,-70.44333791,0.01861608764,None,vtz,RMC,0.035217105011,0.00119873817268,0.491540138164,0.0024636835038,1.62978400763,0.00403504998828,0.00274338192419,0.000429822284063,2.88783231124,0.0387024043092,
18,18,2.4,PBE,AFM,0,64.0,18,0.01389,0.02,-70.39490027,0.01072680345,None,vtz,RMC,0.0391971821595,0.00116847644177,0.489102464025,0.0024104324099,1.63459748099,0.0039532498945,-0.00157091948605,0.000426164350712,2.47546389652,0.0378843149834,
19,19,2.45,PBE,AFM,0,64.0,0,0.00694,0.02,-70.19858047,0.01240925217,None,vtz,RMC,0.0395859889975,0.00118154354757,0.48479395698,0.00242304933066,1.64517951213,0.00397628720987,0.000936490943668,0.0004325059526,2.41624916239,0.0382349209634,
20,20,2.45,PBE,AFM,0,64.0,1,0.04167,0.02,-70.2214964,0.01309864448,None,vtz,RMC,0.0408329987627,0.00125332951638,0.485999533647,0.00256765976306,1.64294043875,0.00422839234079,-0.00295630108666,0.000449760268418,2.610602711,0.040567156534,
21,21,2.45,PBE,AFM,0,64.0,2,0.04167,0.02,-70.2197834,0.02512605416,None,vtz,RMC,0.0403467352713,0.00123290044454,0.482398999676,0.00253246111132,1.64465125244,0.00418278668779,0.00251991987321,0.00044796761744,2.74115401126,0.0399664959527,
22,22,2.45,PBE,AFM,0,64.0,3,0.04167,0.02,-70.25400942,0.02235998509,None,vtz,RMC,0.0378693559412,0.0012094611219,0.483635723355,0.00247320420902,1.65217553036,0.00405194624973,0.00292419268921,0.000442709119564,3.20851431948,0.0391719974846,
23,23,2.45,PBE,AFM,0,64.0,4,0.04167,0.02,-70.37126893,0.04350250038,None,vtz,RMC,0.0384070958244,0.00124869085669,0.485892281163,0.00257297896512,1.64273425936,0.0042149641747,0.00301825679011,0.000448110527057,2.66671697135,0.0404257971466,
24,24,2.45,PBE,AFM,0,64.0,5,0.04167,0.02,-70.21337026,0.01172920174,None,vtz,RMC,0.0434816935921,0.00128118291126,0.484885517861,0.00261682019802,1.63919273591,0.00429200519963,0.00223542134921,0.000465078995292,2.45693649959,0.0413367088766,
25,25,2.45,PBE,AFM,0,64.0,6,0.02083,0.02,-70.21277309,0.01351831997,None,vtz,RMC,0.0442583150098,0.00122391731766,0.483370328593,0.00251871723219,1.65510799107,0.00412826752478,0.00052837768185,0.000443784623009,2.67757468769,0.039831726816,
26,26,2.45,PBE,AFM,0,64.0,7,0.04167,0.02,-70.1872559,0.01297387301,None,vtz,RMC,0.0391134573528,0.00124308066716,0.484178540578,0.00254626186999,1.63652797157,0.00416198094113,0.00115059031578,0.000446268382294,2.68026840838,0.0401076080941,
27,27,2.45,PBE,AFM,0,64.0,8,0.08333,0.02,-70.19069972,0.01363905304,None,vtz,RMC,0.0382605045033,0.00125306682659,0.485647107337,0.00255412471778,1.65368261369,0.00419995425189,-0.00123531281046,0.000450598224952,2.45027686906,0.0403687092861,
28,28,2.45,PBE,AFM,0,64.0,9,0.08333,0.02,-70.20379252,0.01066838937,None,vtz,RMC,0.0375946024415,0.00117054562329,0.486547661226,0.00241795089314,1.63945402098,0.00396644119321,0.00311783196474,0.000425875726526,2.67067024429,0.0380919588917,
29,29,2.45,PBE,AFM,0,64.0,10,0.08333,0.02,-70.23027876,0.01272588203,None,vtz,RMC,0.0373232905073,0.00118792749654,0.480118301135,0.00244075171259,1.64695103962,0.00400465896523,0.000461747436631,0.000431740768047,2.56533328156,0.0386945022852,
30,30,2.45,PBE,AFM,0,64.0,11,0.08333,0.02,-70.21346715,0.01313876169,None,vtz,RMC,0.0443024714548,0.00118811850911,0.482948712067,0.00245288197184,1.63446169707,0.00403536761609,-0.000409300243136,0.000431141943735,2.44434008587,0.0386396745887,
31,31,2.45,PBE,AFM,0,64.0,12,0.04167,0.02,-70.18646367,0.01282269633,None,vtz,RMC,0.0458144112457,0.00125875867734,0.483985850569,0.00259872798966,1.63855329785,0.0042805550129,0.000544215731838,0.000456868164531,2.62380699486,0.0409250400193,
32,32,2.45,PBE,AFM,0,64.0,13,0.08333,0.02,-70.21084586,0.01300480022,None,vtz,RMC,0.0365743209966,0.00121227581866,0.482445403926,0.00247297732155,1.64568298025,0.00408795265201,0.00154964725705,0.000447159725937,2.75190401724,0.0391907653676,
33,33,2.45,PBE,AFM,0,64.0,14,0.08333,0.02,-70.1682608,0.01203525593,None,vtz,RMC,0.0395578093331,0.00126334007172,0.485601339964,0.0025947349862,1.63568420411,0.004248624124,0.000888182081343,0.000451638718209,2.63931746391,0.0408562949518,
34,34,2.45,PBE,AFM,0,64.0,15,0.04167,0.02,-70.18666982,0.01155407566,None,vtz,RMC,0.0443335593925,0.00123810187511,0.486105763723,0.00252783966748,1.62709305378,0.00415572599003,-0.000135606803988,0.000442224200304,2.83544390667,0.0400932252097,
35,35,2.45,PBE,AFM,0,64.0,16,0.04167,0.02,-70.20630706,0.01189689828,None,vtz,RMC,0.0377137977611,0.00125377056403,0.486300352932,0.00256746661785,1.62511050697,0.00422701997768,0.00266296374182,0.000453557713842,2.61418514479,0.0406300278293,
36,36,2.45,PBE,AFM,0,64.0,17,0.08333,0.02,-70.1889522,0.01376215378,None,vtz,RMC,0.039380126952,0.00131174703218,0.48398352874,0.00268192322715,1.63286290149,0.00435864212712,0.000806639530005,0.00047308849644,2.31155099804,0.0422900660256,
37,37,2.45,PBE,AFM,0,64.0,18,0.01389,0.02,-70.19145829,0.02713639217,None,vtz,RMC,0.0361752543539,0.00123740375296,0.487019994857,0.00253152480833,1.64196119863,0.00414708246356,0.00210810397917,0.000451598540941,2.5528246565,0.0400743296184,
38,38,2.5,PBE,AFM,0,64.0,0,0.00694,0.02,-69.95417136,0.01632680962,None,vtz,RMC,0.0478796929263,0.00161942358465,0.477734240665,0.00330153010554,1.65009274881,0.00606570903027,-0.000842317310797,0.000578839724789,2.42579259822,0.0523448226883,
39,39,2.5,PBE,AFM,0,64.0,1,0.04167,0.02,-69.98069861,0.01449747731,None,vtz,RMC,0.0439054464697,0.00158372339412,0.47586088707,0.00319565648983,1.67995676557,0.00593110186098,-0.00295198531087,0.000567797006882,2.35783394651,0.050806693502,
40,40,2.5,PBE,AFM,0,64.0,2,0.04167,0.02,-69.97424426,0.01363629515,None,vtz,RMC,0.0411088847782,0.00148737431871,0.480919916522,0.00305391289438,1.65099276786,0.0056771580788,0.000117029468918,0.000538221861702,2.59120190026,0.0483903520008,
41,41,2.5,PBE,AFM,0,64.0,3,0.04167,0.02,-69.95901422,0.0115706005,None,vtz,RMC,0.042759252844,0.00164158953265,0.482632837027,0.00334976354244,1.65416311602,0.00620633403636,-0.000560001569948,0.000582612686774,2.52466288497,0.0526532027174,
42,42,2.5,PBE,AFM,0,64.0,4,0.04167,0.02,-69.97099221,0.01465193342,None,vtz,RMC,0.0414314121664,0.00160937175916,0.479938383028,0.00328937795642,1.64774603402,0.00609679687819,-0.000126517966037,0.000581775764641,2.65237977352,0.0518158320605,
43,43,2.5,PBE,AFM,0,64.0,5,0.04167,0.02,-69.97360288,0.01713479433,None,vtz,RMC,0.0373836386268,0.00156725011148,0.478795051696,0.00317759581714,1.64872411089,0.0059055431808,0.00094874389608,0.000569896250828,2.74229294091,0.0504165775745,
44,44,2.5,PBE,AFM,0,64.0,6,0.02083,0.02,-70.02106877,0.05398436983,None,vtz,RMC,0.0453891589606,0.0015333284191,0.481240726423,0.00313449135983,1.63193955781,0.00583850970594,-0.000307628706543,0.000559020175065,2.79246375797,0.0497283536663,
45,45,2.5,PBE,AFM,0,64.0,7,0.04167,0.02,-69.96170008,0.01695887109,None,vtz,RMC,0.0358241472373,0.00160834378122,0.476978206966,0.00325441131177,1.66537557872,0.00598003703189,-0.000153604002652,0.000580453101968,2.75265120677,0.0516175002029,
46,46,2.5,PBE,AFM,0,64.0,8,0.08333,0.02,-69.94600569,0.01644278322,None,vtz,RMC,0.0390037197618,0.00164936376802,0.48142751135,0.00336788629497,1.66652759178,0.00627546471447,-0.00149546709199,0.000592886196497,2.44580686982,0.0533878817381,
47,47,2.5,PBE,AFM,0,64.0,9,0.08333,0.02,-69.98906255,0.01574898826,None,vtz,RMC,0.0426496083248,0.00161506285513,0.478379449516,0.00327565062757,1.65311566982,0.00611689422989,-0.000311973022616,0.000578219616051,2.77701232711,0.0520836883577,
48,48,2.5,PBE,AFM,0,64.0,10,0.08333,0.02,-69.97004525,0.01585914247,None,vtz,RMC,0.0353267669686,0.00155725987794,0.479008509168,0.00317453013189,1.64575205618,0.00591265342602,0.00307076866249,0.000561991008085,2.64726540861,0.0503393320222,
49,49,2.5,PBE,AFM,0,64.0,11,0.08333,0.02,-69.99775289,0.01007034458,None,vtz,RMC,0.0418391867292,0.00156560988262,0.479092489953,0.00319018226286,1.64947992748,0.00590173314421,-0.000424096150316,0.000566543159641,2.7165066587,0.0505928334822,
50,50,2.5,PBE,AFM,0,64.0,12,0.04167,0.02,-70.0055006,0.0139531881,None,vtz,RMC,0.0374991671208,0.0016635778408,0.475319130511,0.00334260471585,1.63960243603,0.0062000148177,0.00440955385719,0.000598954341416,2.85985479586,0.0530520472435,
51,51,2.5,PBE,AFM,0,64.0,13,0.08333,0.02,-69.96792828,0.01470950648,None,vtz,RMC,0.0398371156372,0.0016526513702,0.479056638341,0.00336600500973,1.64871124281,0.00627486331814,0.000765749047706,0.000604668795598,2.51482219814,0.0533283627524,
52,52,2.5,PBE,AFM,0,64.0,14,0.08333,0.02,-69.98784725,0.01597931217,None,vtz,RMC,0.0419830527796,0.00157117303789,0.476402296797,0.00319561620276,1.65895701287,0.00587561750121,0.000652683200341,0.000566184110026,2.86764506625,0.0507516286311,
53,53,2.5,PBE,AFM,0,64.0,15,0.04167,0.02,-69.97919512,0.01503809462,None,vtz,RMC,0.0388785807272,0.00158182530863,0.479609763261,0.00322118466454,1.64579735785,0.00602394026963,-0.000278464184148,0.000565331613402,2.45754864986,0.0510277761288,
54,54,2.5,PBE,AFM,0,64.0,16,0.04167,0.02,-69.96976149,0.01203305457,None,vtz,RMC,0.0448979673022,0.00163543790128,0.477803581496,0.0033238260022,1.65170465278,0.00617760046039,0.00302739247434,0.000577706323268,2.59236995908,0.0526987855909,
55,55,2.5,PBE,AFM,0,64.0,17,0.08333,0.02,-69.96775752,0.01868790329,None,vtz,RMC,0.0429706714806,0.00169753355035,0.480999185081,0.00345819834089,1.63207224794,0.00645313604036,0.00173715794312,0.000608799108388,2.70965568627,0.0548097134446,
56,56,2.5,PBE,AFM,0,64.0,18,0.01389,0.02,-69.93951371,0.01779807463,None,vtz,RMC,0.0381153318546,0.00160361972908,0.480486655005,0.00326083038598,1.64612667098,0.00599196123731,0.000543883047008,0.000578470861004,2.92899308092,0.051503788943,
57,57,2.55,PBE,AFM,0,64.0,0,0.00694,0.02,-69.76788627,0.02104142344,None,vtz,RMC,0.0446683950206,0.00160067670081,0.471426848135,0.003240220126,1.66188630021,0.00532005852755,-0.000174379057053,0.000569828086982,2.79297387332,0.0514609962225,
58,58,2.55,PBE,AFM,0,64.0,1,0.04167,0.02,-69.73344436,0.02016196399,None,vtz,RMC,0.0363649940496,0.00164424763692,0.474609576289,0.00334744341059,1.66600087908,0.00547323855195,0.00227979542549,0.000605466762264,2.76721919166,0.052961856465,
59,59,2.55,PBE,AFM,0,64.0,2,0.04167,0.02,-69.7219437,0.01144221876,None,vtz,RMC,0.047739802468,0.00160129926003,0.472292275346,0.0032648162841,1.67846129946,0.00537200041745,0.000136443243643,0.000582213349098,3.03677114272,0.0519362212578,
60,60,2.55,PBE,AFM,0,64.0,3,0.04167,0.02,-69.80541139,0.09614158089,None,vtz,RMC,0.0427969635844,0.00160341527099,0.479366496017,0.00327670097949,1.64109836581,0.00537271194946,0.00289632114243,0.000586248498055,3.0307041931,0.0520109314584,
61,61,2.55,PBE,AFM,0,64.0,4,0.04167,0.02,-69.76873771,0.0187894151,None,vtz,RMC,0.0453959486189,0.00163390683396,0.470499544412,0.00332120753734,1.67970566132,0.00548239765292,0.0011986541118,0.000591526174417,2.69461194279,0.05322300191,
62,62,2.55,PBE,AFM,0,64.0,5,0.04167,0.02,-69.73482734,0.0146877912,None,vtz,RMC,0.0481185107711,0.0016329671592,0.472276293095,0.00333069923703,1.66960016039,0.00543751635303,-0.00151193783803,0.000595453922234,2.6741053221,0.0527076172891,
63,63,2.55,PBE,AFM,0,64.0,6,0.02083,0.02,-69.73738683,0.01419224758,None,vtz,RMC,0.0381917511429,0.0015574990777,0.476791585801,0.00316922305488,1.65908413164,0.00521849889802,0.00284147544744,0.000564322888891,2.74166603113,0.050182765659,
64,64,2.55,PBE,AFM,0,64.0,7,0.04167,0.02,-69.74639639,0.01809556854,None,vtz,RMC,0.0486781416994,0.00159192399464,0.471923128821,0.00326153590205,1.67309004468,0.00535012499893,0.00209801826883,0.000565865210427,2.81812637752,0.0517669361218,
65,65,2.55,PBE,AFM,0,64.0,8,0.08333,0.02,-69.7417849,0.01931331942,None,vtz,RMC,0.0418518405464,0.00161481818565,0.474337896487,0.00329651478678,1.65214335971,0.00541761664118,0.000718980248476,0.000581257039919,2.79780822348,0.0523188033885,
66,66,2.55,PBE,AFM,0,64.0,9,0.08333,0.02,-69.71868558,0.01679694274,None,vtz,RMC,0.0424560546782,0.00164644123034,0.478589877152,0.00335356849948,1.63630245407,0.00548271900429,0.00340827596028,0.000606065039679,3.19259839767,0.0533339813219,
67,67,2.55,PBE,AFM,0,64.0,10,0.08333,0.02,-69.73499434,0.01772600784,None,vtz,RMC,0.0371438937759,0.0016558328102,0.475011634346,0.00334891939697,1.65125658479,0.00550156202739,-0.000687824156983,0.000599683860873,2.58736776588,0.0532834828895,
68,68,2.55,PBE,AFM,0,64.0,11,0.08333,0.02,-69.77973095,0.02474686386,None,vtz,RMC,0.0626121211789,0.00198690193579,0.470975043462,0.0040855277543,1.67581677008,0.00671155134213,-0.00155312709123,0.000715898083971,2.40149782658,0.0652750448318,
69,69,2.55,PBE,AFM,0,64.0,12,0.04167,0.02,-69.7363133,0.01572454391,None,vtz,RMC,0.0429551255932,0.00168545141233,0.469961614607,0.00340466926654,1.65893239563,0.00559699064862,-0.000373090834659,0.000607572736146,3.01273080287,0.054365053741,
70,70,2.55,PBE,AFM,0,64.0,13,0.08333,0.02,-69.77113292,0.01843670048,None,vtz,RMC,0.0452042258951,0.00163613760033,0.474157460374,0.003347176483,1.64245565231,0.00551374283562,0.00215001688326,0.000588489534245,2.92465919338,0.0532494564206,
71,71,2.55,PBE,AFM,0,64.0,14,0.08333,0.02,-69.72856783,0.01475152784,None,vtz,RMC,0.0427065701005,0.00168206435893,0.474853335334,0.00341987751815,1.64326585779,0.00560284260885,9.64559711558e-05,0.000614182457566,2.4929821384,0.0540767808202,
72,72,2.55,PBE,AFM,0,64.0,15,0.04167,0.02,-69.71522356,0.0135371376,None,vtz,RMC,0.0419410048603,0.00157405407539,0.475010688128,0.00321078245498,1.647199991,0.00527853752879,-0.00103171690146,0.000571539838793,2.76509702429,0.0511325255447,
73,73,2.55,PBE,AFM,0,64.0,16,0.04167,0.02,-69.74630644,0.02008891119,None,vtz,RMC,0.0446963840032,0.00164369776529,0.473794124184,0.00337043368591,1.64619034829,0.00554880861707,-0.00143682333702,0.000595053410749,2.59919262666,0.0535736106042,
74,74,2.55,PBE,AFM,0,64.0,17,0.08333,0.02,-69.70130488,0.01567112212,None,vtz,RMC,0.0401105344345,0.00164746554927,0.476184385921,0.00335967617619,1.64259814734,0.00551504724293,-0.00287065644717,0.000597084122909,2.40128189282,0.0535079366372,
75,75,2.55,PBE,AFM,0,64.0,18,0.01389,0.02,-69.69147167,0.01660656007,None,vtz,RMC,0.0403403049084,0.00164322855606,0.47485962587,0.00333810767168,1.64880439815,0.00551830872574,-0.000586791995111,0.000599178130932,2.35179704209,0.0531525903158,
76,76,2.6,PBE,AFM,0,64.0,0,0.00694,0.02,-69.49159328,0.01785805325,None,vtz,RMC,0.041602895586,0.00156681144438,0.469840157722,0.00319795035939,1.67233793714,0.00527363898227,0.00219914296724,0.000571600136546,2.83663482009,0.0508980083439,
77,77,2.6,PBE,AFM,0,64.0,1,0.04167,0.02,-69.52524089,0.01570050964,None,vtz,RMC,0.0456199552987,0.00164550058561,0.469639955045,0.00336943681664,1.65754558168,0.00551758412041,0.00181641840278,0.000598016117349,2.81932088659,0.0535261846935,
78,78,2.6,PBE,AFM,0,64.0,2,0.04167,0.02,-69.50483765,0.01581330726,None,vtz,RMC,0.0490232093846,0.00159374997733,0.462052384372,0.00323295323837,1.69433668139,0.00532044348071,0.000137518390152,0.000576564951988,2.70011653782,0.051880985482,
79,79,2.6,PBE,AFM,0,64.0,3,0.04167,0.02,-69.47159329,0.01555221461,None,vtz,RMC,0.0465852483169,0.00166196120734,0.468523017876,0.00338128000905,1.65163625926,0.00551968164848,0.00220578370748,0.000600742005327,2.92054570525,0.0536519413909,
80,80,2.6,PBE,AFM,0,64.0,4,0.04167,0.02,-69.48464093,0.01896937071,None,vtz,RMC,0.0446292283795,0.00158975247124,0.469864936644,0.00326466877188,1.66079947574,0.00534682723577,0.00295577343481,0.000581592374283,2.64294906161,0.0520915184554,
81,81,2.6,PBE,AFM,0,64.0,5,0.04167,0.02,-69.50231933,0.01369041015,None,vtz,RMC,0.0495329869869,0.00170535646656,0.465558552573,0.00344525078118,1.67649874344,0.00567834662226,0.00121061712979,0.000612405531127,2.9709575651,0.0551277936483,
82,82,2.6,PBE,AFM,0,64.0,6,0.02083,0.02,-69.49505885,0.01774516835,None,vtz,RMC,0.0449427346647,0.00159313669287,0.466760558975,0.00324550830389,1.66852982665,0.00532400108826,5.23784973627e-06,0.000576132866515,2.70412121332,0.0517254140691,
83,83,2.6,PBE,AFM,0,64.0,7,0.04167,0.02,-69.4957129,0.01702276991,None,vtz,RMC,0.0428477150165,0.00168785641977,0.469388257875,0.00343783412995,1.6713837981,0.00564345177249,-0.00212029350943,0.000613974094638,2.42788259085,0.0547689948448,
84,84,2.6,PBE,AFM,0,64.0,8,0.08333,0.02,-69.4869016,0.01606829768,None,vtz,RMC,0.0425392410843,0.00169684535697,0.466115710349,0.003437410111,1.6637624105,0.00565446414422,0.00202782349275,0.000598751968764,2.74626973459,0.0548623583246,
85,85,2.6,PBE,AFM,0,64.0,9,0.08333,0.02,-69.49669524,0.01725306111,None,vtz,RMC,0.053697182374,0.00171210090912,0.466923724777,0.00349639533712,1.65939070543,0.00575090965902,0.00419543711248,0.000615595438144,3.0731902398,0.0557771464668,
86,86,2.6,PBE,AFM,0,64.0,10,0.08333,0.02,-69.48942033,0.01632511532,None,vtz,RMC,0.0427235263579,0.00162101752804,0.46789067669,0.00326853276569,1.66041736128,0.00540267876822,0.00113487965868,0.000581366475695,2.59760421157,0.0525996145062,
87,87,2.6,PBE,AFM,0,64.0,11,0.08333,0.02,-69.51002321,0.02067140993,None,vtz,RMC,0.0455936994428,0.00161749468337,0.469044188341,0.00327141519957,1.66179328685,0.00538726500381,0.000371685380562,0.000585001773145,2.60952891518,0.052611951221,
88,88,2.6,PBE,AFM,0,64.0,12,0.04167,0.02,-69.46922499,0.01304153625,None,vtz,RMC,0.0476202865152,0.00159713447373,0.470254148793,0.00325098006231,1.65688217628,0.00534049774808,0.00038036570629,0.000572792546439,2.54477867043,0.051769162367,
89,89,2.6,PBE,AFM,0,64.0,14,0.08333,0.02,-69.49636607,0.0132202242,None,vtz,RMC,0.0466139115238,0.00160699012732,0.466914314207,0.00327870730767,1.66856722937,0.00537199309,0.000474432250466,0.000578818010435,2.80348233111,0.0523654047535,
90,90,2.6,PBE,AFM,0,64.0,15,0.04167,0.02,-69.5015311,0.01915128592,None,vtz,RMC,0.040060996107,0.00157415634834,0.470553600684,0.00319153683598,1.66033619476,0.00528445634315,-1.52055867501e-05,0.000579102110089,2.61022531257,0.051377651001,
91,91,2.6,PBE,AFM,0,64.0,16,0.04167,0.02,-69.48705781,0.02016771518,None,vtz,RMC,0.0438175549222,0.00168019560469,0.475570172674,0.00343940339955,1.63529684136,0.00563987823362,0.000606641122622,0.000608478394323,2.54518685655,0.0546946866539,
92,92,2.6,PBE,AFM,0,64.0,17,0.08333,0.02,-69.49466171,0.01885911872,None,vtz,RMC,0.0509468293385,0.00171985273216,0.469759071315,0.00349216863017,1.65424449778,0.00574274890329,0.000131906262415,0.000627384030581,3.06495161978,0.0557187900754,
93,93,2.6,PBE,AFM,0,64.0,18,0.01389,0.02,-69.46222191,0.01817825037,None,vtz,RMC,0.0409002897473,0.00160378576478,0.472470441701,0.00328757932832,1.67260892235,0.00539256971729,-0.00418839820133,0.0005878228829,2.71800803268,0.052257665784,
94,94,2.65,PBE,AFM,0,64.0,0,0.00694,0.02,-69.23925093,0.01266109482,None,vtz,RMC,0.0516192935233,0.00166174001276,0.464212957069,0.0033681402625,1.68669575807,0.00554141799059,-0.00179835783287,0.000592875909427,2.5591922152,0.0538808189589,
95,95,2.65,PBE,AFM,0,64.0,1,0.04167,0.02,-69.2415819,0.02450744931,None,vtz,RMC,0.0439045358722,0.00172698143854,0.463426656716,0.00351127534563,1.66938214182,0.00574418653363,0.00174100120145,0.000624921373327,2.88835200893,0.0561863123996,
96,96,2.65,PBE,AFM,0,64.0,2,0.04167,0.02,-69.23660332,0.01936144238,None,vtz,RMC,0.0476082605458,0.00166568870394,0.462526746259,0.003392012892,1.67785157607,0.00559618157458,0.000963596921479,0.000611712140674,2.7168991109,0.0543586241503,
97,97,2.65,PBE,AFM,0,64.0,4,0.04167,0.02,-69.22237422,0.01306140182,None,vtz,RMC,0.0466365623456,0.00166066886696,0.465492829514,0.00336821329064,1.67060448966,0.005522408503,-0.00119256573683,0.000596953997806,2.45525078674,0.053973117078,
98,98,2.65,PBE,AFM,0,64.0,5,0.04167,0.02,-69.26330451,0.01612803911,None,vtz,RMC,0.0467158316881,0.00170952602725,0.460915024677,0.00345572057123,1.67521972654,0.00565298979412,0.00208824092945,0.000631760536576,2.68129774317,0.0554131786915,
99,99,2.65,PBE,AFM,0,64.0,6,0.02083,0.02,-69.22846152,0.01890814531,None,vtz,RMC,0.0486599121075,0.00160056414568,0.467554831736,0.00323905560505,1.66362599983,0.00534493243487,0.000347054295988,0.000578749183821,2.83293098975,0.0520679622739,
100,100,2.65,PBE,AFM,0,64.0,8,0.08333,0.02,-69.31628237,0.03615483171,None,vtz,RMC,0.0459199744875,0.00170747695769,0.465569449774,0.00342964394203,1.6552701576,0.00566227867408,-0.00201498834118,0.000611753428552,2.45045409351,0.0551376200841,
101,101,2.65,PBE,AFM,0,64.0,9,0.08333,0.02,-69.42167848,0.1666441609,None,vtz,RMC,0.0416735543176,0.00169259919754,0.46608208122,0.00340383982661,1.66580222237,0.00561528032942,0.00161370289294,0.000606678237029,3.20304940972,0.054935731343,
102,102,2.65,PBE,AFM,0,64.0,10,0.08333,0.02,-69.26361,0.01110487441,None,vtz,RMC,0.0470176808236,0.00160637975571,0.461871903552,0.0032527932583,1.66985916965,0.00535886459078,0.00111739632983,0.000593889949496,2.83143541905,0.0522409039943,
103,103,2.65,PBE,AFM,0,64.0,11,0.08333,0.02,-69.2467329,0.01585466261,None,vtz,RMC,0.0433225186653,0.00162929093757,0.465405414795,0.00332520604802,1.6536882909,0.00544065339181,-0.000373555646846,0.000597612297083,3.07563842801,0.053108780658,
104,104,2.65,PBE,AFM,0,64.0,12,0.04167,0.02,-69.20779938,0.01508501669,None,vtz,RMC,0.0420232182258,0.00168949893829,0.463162168323,0.00343596950438,1.68178585704,0.005630168626,-0.00210044427679,0.00061472364128,2.46973569076,0.0550187422603,
105,105,2.65,PBE,AFM,0,64.0,13,0.08333,0.02,-69.26053674,0.02362796397,None,vtz,RMC,0.0486456750966,0.00171198160741,0.467093732934,0.00347726782029,1.64804041884,0.00572022185062,0.00541338282781,0.000632918633909,2.91002990729,0.0556193741991,
106,106,2.65,PBE,AFM,0,64.0,14,0.08333,0.02,-69.22693051,0.01813519542,None,vtz,RMC,0.0458233529535,0.00169999930655,0.463867348063,0.00345225937316,1.65572411657,0.00564894969686,-0.00144326895578,0.00060857555267,2.72185450562,0.0552484709547,
107,107,2.65,PBE,AFM,0,64.0,15,0.04167,0.02,-69.23295169,0.0204598562,None,vtz,RMC,0.0452181427131,0.0016887317004,0.464898565331,0.00341951039101,1.66580936556,0.00561153063255,0.00171759759771,0.000608989976011,2.86836781898,0.0550756187995,
108,108,2.65,PBE,AFM,0,64.0,16,0.04167,0.02,-69.27008068,0.01508423388,None,vtz,RMC,0.0483025211795,0.00166763085367,0.460339182766,0.00339012511879,1.65877881791,0.00557095852593,0.00190992661708,0.000597167751331,2.64340564297,0.0542441362123,
109,109,2.65,PBE,AFM,0,64.0,17,0.08333,0.02,-69.25383283,0.01472936339,None,vtz,RMC,0.0461475965761,0.00168307874331,0.460398812871,0.00339439694283,1.67164093861,0.00559329638319,0.000888701077879,0.000606996318326,3.08924731782,0.054448386277,
110,110,2.65,PBE,AFM,0,64.0,18,0.01389,0.02,-69.21476793,0.02105164155,None,vtz,RMC,0.0459246889746,0.00165871920839,0.466035123354,0.00339158787801,1.66859143999,0.0055494234077,0.00258571742598,0.000603707744668,3.05819721211,0.0538940956129,
111,111,2.7,PBE,AFM,0,64.0,0,0.00694,0.02,-68.97934782,0.01878041571,None,vtz,RMC,0.0571875813781,0.00159139308218,0.460622086582,0.00324275863028,1.69129610663,0.00597940105115,0.0003044562796,0.000574922833091,2.57072570614,0.0520669801077,
112,112,2.7,PBE,AFM,0,64.0,1,0.04167,0.02,-68.97434874,0.01712148133,None,vtz,RMC,0.0488250316752,0.00167372817392,0.458324259478,0.00339871223081,1.67266147148,0.0063254257712,-0.000789510528806,0.000616872396922,2.59895032666,0.0549733753445,
113,113,2.7,PBE,AFM,0,64.0,2,0.04167,0.02,-69.01253172,0.01609769474,None,vtz,RMC,0.0449171129894,0.00170098002531,0.457202371473,0.00346374258019,1.6894008821,0.00637594660589,0.00513071554646,0.000608340231876,2.67415386189,0.0553947334708,
114,114,2.7,PBE,AFM,0,64.0,3,0.04167,0.02,-68.96284514,0.01521455258,None,vtz,RMC,0.0570308261481,0.00163710731123,0.460829890367,0.00333280627489,1.6613739692,0.00619069802487,0.000260632360605,0.000603015781128,2.3810150908,0.0537701514592,
115,115,2.7,PBE,AFM,0,64.0,4,0.04167,0.02,-68.94738349,0.02023420317,None,vtz,RMC,0.0430856047733,0.00172889806015,0.46315205773,0.00349543215714,1.65414617271,0.00639795030686,0.00147667119333,0.000624693452622,2.76374286663,0.0560997009105,
116,116,2.7,PBE,AFM,0,64.0,5,0.04167,0.02,-69.02155078,0.022513751,None,vtz,RMC,0.0500196134544,0.00164369889368,0.450836214614,0.00333187937136,1.71265335647,0.00612636104326,0.00185065466342,0.000608982017065,2.86272014584,0.0539479790141,
117,117,2.7,PBE,AFM,0,64.0,6,0.02083,0.02,-68.97858857,0.01905967511,None,vtz,RMC,0.0452884270195,0.00163608415976,0.460259782675,0.00332860176441,1.66357845642,0.00607235479142,0.00182420252274,0.000596120990942,2.76749326989,0.0533596902229,
118,118,2.7,PBE,AFM,0,64.0,7,0.04167,0.02,-68.96502934,0.01796289654,None,vtz,RMC,0.0480510183846,0.00168545987197,0.456849614483,0.00343282686457,1.68156177525,0.00630953225399,0.00106303285858,0.000607726769462,2.67975357093,0.0551647139236,
119,119,2.7,PBE,AFM,0,64.0,8,0.08333,0.02,-68.9890833,0.01680255646,None,vtz,RMC,0.0507852278797,0.00171717516603,0.458857262956,0.00346904142416,1.668590048,0.0064251913033,-0.00287344755751,0.000622581582736,2.62067355257,0.0557267461355,
120,120,2.7,PBE,AFM,0,64.0,9,0.08333,0.02,-68.98141102,0.01664591027,None,vtz,RMC,0.0488893848045,0.00163170229022,0.459890641776,0.00332937646313,1.68416306571,0.00618877530716,-0.000595081942789,0.000588404742217,2.69944655553,0.0535679183657,
121,121,2.7,PBE,AFM,0,64.0,10,0.08333,0.02,-68.92955649,0.01343734973,None,vtz,RMC,0.0480885357357,0.00166480806717,0.461823487327,0.0033764385786,1.67249041519,0.00621677799525,-0.00226686406592,0.000595873032472,2.75383266888,0.054354081909,
122,122,2.7,PBE,AFM,0,64.0,11,0.08333,0.02,-68.99523876,0.01763891172,None,vtz,RMC,0.0481705961645,0.00162912405514,0.456399792897,0.00329216379597,1.67883242879,0.00603920306929,0.00111747555908,0.000595036669531,3.06654169765,0.053057382873,
123,123,2.7,PBE,AFM,0,64.0,12,0.04167,0.02,-69.0234541,0.02486984288,None,vtz,RMC,0.0505030271814,0.00169251936833,0.459775750013,0.00343788748054,1.67330781827,0.0063652439772,-0.00248203607022,0.000619737930766,2.70305009657,0.0550082024455,
124,124,2.7,PBE,AFM,0,64.0,13,0.08333,0.02,-68.96802645,0.01753474551,None,vtz,RMC,0.0446424736098,0.00160459400623,0.461515918006,0.00325916346728,1.68223749577,0.00603688539007,0.00272933882361,0.000587405187004,2.91608480204,0.0524813512144,
125,125,2.7,PBE,AFM,0,64.0,14,0.08333,0.02,-68.9394404,0.01672297012,None,vtz,RMC,0.0510412303786,0.0016754320356,0.462612843401,0.00342016130924,1.66893430013,0.0063208806193,0.0043649088578,0.000614074012432,3.54528231242,0.0549863658292,
126,126,2.7,PBE,AFM,0,64.0,15,0.04167,0.02,-68.99063795,0.01874025536,None,vtz,RMC,0.0515855741695,0.00168101615901,0.457294640424,0.00340680380948,1.69505385765,0.00629544839108,0.000423327334555,0.000609868626351,2.42692455161,0.0546933060157,
127,127,2.7,PBE,AFM,0,64.0,16,0.04167,0.02,-68.9924992,0.01822413409,None,vtz,RMC,0.0520588226862,0.00165653854849,0.458189035064,0.00336999106429,1.665384905,0.00625361442198,-0.00012878897432,0.00060811317839,2.7463161852,0.0540724258988,
128,128,2.7,PBE,AFM,0,64.0,17,0.08333,0.02,-68.98750205,0.01681406138,None,vtz,RMC,0.0479088081332,0.00159226626893,0.457559672681,0.00323660970196,1.65368949917,0.00598787359229,0.00191550469105,0.000592120310437,2.81743677008,0.0525584696509,
129,129,2.7,PBE,AFM,0,64.0,18,0.01389,0.02,-69.00266139,0.03862083361,None,vtz,RMC,0.0615332285584,0.00167078139989,0.456462169919,0.00339795019595,1.6945302979,0.00630653316286,0.00261742462374,0.000606517308746,3.13126675947,0.054372353702,
130,130,2.75,PBE,AFM,0,64.0,0,0.00694,0.02,-68.72597742,0.01999428428,None,vtz,RMC,0.0529832590381,0.00159352624651,0.453426013387,0.00324750185049,1.68566801097,0.00537193360956,0.00065690238112,0.000571744524509,2.82164800188,0.052487722049,
131,131,2.75,PBE,AFM,0,64.0,1,0.04167,0.02,-68.72718323,0.01731501363,None,vtz,RMC,0.0450289557382,0.0016521755109,0.45827105467,0.00337218742297,1.69015941481,0.00557263740363,-6.97298686384e-05,0.000603351708859,2.90590726618,0.0540840927866,
132,132,2.75,PBE,AFM,0,64.0,2,0.04167,0.02,-68.73937726,0.02715111029,None,vtz,RMC,0.0493317431223,0.00166856866566,0.454036274006,0.00339794374212,1.68415040295,0.00556092681442,0.000143369370055,0.000609275676913,2.54217186916,0.054721767175,
133,133,2.75,PBE,AFM,0,64.0,3,0.04167,0.02,-68.73532034,0.01759948242,None,vtz,RMC,0.0510562652429,0.00164531280516,0.449585285573,0.0033438926842,1.71315852145,0.00550957258539,-0.00243905305433,0.000597803719124,2.69959826099,0.0539027845397,
134,134,2.75,PBE,AFM,0,64.0,4,0.04167,0.02,-68.75613874,0.02557220997,None,vtz,RMC,0.0507942369304,0.00170155160987,0.456198697196,0.0034367284197,1.68476836308,0.00565541044234,-0.00202327916103,0.000621271877628,2.83436556082,0.0557296179463,
135,135,2.75,PBE,AFM,0,64.0,5,0.04167,0.02,-68.75241297,0.01607889851,None,vtz,RMC,0.0617519364964,0.0017034640124,0.450284499125,0.00347749080646,1.69219481546,0.00570870919556,0.00217869304695,0.000626336241714,2.74776123082,0.056185444994,
136,136,2.75,PBE,AFM,0,64.0,6,0.02083,0.02,-68.75816208,0.01967338228,None,vtz,RMC,0.0529640815706,0.00171279713055,0.452760090297,0.0034726611815,1.68654461386,0.00574567785707,0.00419101413084,0.00062190170923,3.43390562858,0.0561409601729,
137,137,2.75,PBE,AFM,0,64.0,7,0.04167,0.02,-68.72821045,0.02106011257,None,vtz,RMC,0.0479602580553,0.00164206912936,0.452139720479,0.00334211768048,1.70442397646,0.00556845051308,0.000231572374022,0.000605416901053,2.74042302453,0.0543641487604,
138,138,2.75,PBE,AFM,0,64.0,8,0.08333,0.02,-68.7598051,0.01977483052,None,vtz,RMC,0.047684452764,0.00174985041503,0.450772356007,0.00354100596738,1.68921305337,0.00583206866122,-0.00157826565584,0.000645762653247,2.72824254901,0.0572412627494,
139,139,2.75,PBE,AFM,0,64.0,9,0.08333,0.02,-68.75986128,0.02512200371,None,vtz,RMC,0.051574046365,0.0016994535944,0.45540754064,0.00346806792258,1.66862519953,0.00567277864672,6.8719121668e-05,0.000615225808451,2.57775384487,0.0558409735013,
140,140,2.75,PBE,AFM,0,64.0,10,0.08333,0.02,-68.69394497,0.0202556883,None,vtz,RMC,0.0540550613348,0.00167942994889,0.456499235794,0.00340357020514,1.6738660007,0.00562650303351,0.00070339579852,0.000608396273924,2.75776016248,0.0550642753357,
141,141,2.75,PBE,AFM,0,64.0,11,0.08333,0.02,-68.7234441,0.01738284128,None,vtz,RMC,0.0466995877554,0.00163768790187,0.454233902835,0.00333249400356,1.67077033948,0.00553429947686,-0.000249825713385,0.000601729471907,2.83543488153,0.0538482311584,
142,142,2.75,PBE,AFM,0,64.0,12,0.04167,0.02,-68.71819329,0.01712515845,None,vtz,RMC,0.0597323332886,0.00171535632718,0.453280106098,0.00347577500459,1.68006656648,0.00570622830505,-0.000876056527996,0.000635452833628,2.87914610965,0.0560267437837,
143,143,2.75,PBE,AFM,0,64.0,13,0.08333,0.02,-68.77487869,0.02991264083,None,vtz,RMC,0.0532577944133,0.00171241598245,0.449488145713,0.00348619924408,1.69528783274,0.00575862302647,0.00329809721036,0.000629917696917,3.0558321486,0.0566019876917,
144,144,2.75,PBE,AFM,0,64.0,14,0.08333,0.02,-68.70000277,0.01931615608,None,vtz,RMC,0.0565253385558,0.00170199951591,0.452054259128,0.00346206927058,1.70027798341,0.00572201716478,-0.00187016969327,0.000630922171297,2.5352391615,0.0559602523941,
145,145,2.75,PBE,AFM,0,64.0,15,0.04167,0.02,-68.70469262,0.01662023926,None,vtz,RMC,0.0548034668038,0.0017323771922,0.449585734262,0.00350493166343,1.69458268577,0.00574666135868,0.00137216365232,0.000633254339127,2.5368821316,0.0567141133327,
146,146,2.75,PBE,AFM,0,64.0,16,0.04167,0.02,-68.75650161,0.02121287094,None,vtz,RMC,0.0471085193121,0.00167375881342,0.449055114762,0.00336644295248,1.68478489695,0.00554148011758,-0.00210853836557,0.000610176680597,2.28472647859,0.0545126955402,
147,147,2.75,PBE,AFM,0,64.0,17,0.08333,0.02,-68.7250654,0.01662595563,None,vtz,RMC,0.0493503246467,0.00168472122906,0.45471914022,0.00338560589519,1.66709647783,0.00559646888913,-0.000338365916223,0.000604548369988,2.79824491194,0.0549516206799,
148,148,2.75,PBE,AFM,0,64.0,18,0.01389,0.02,-68.67215159,0.01724165133,None,vtz,RMC,0.0488073984798,0.00171997691768,0.45687538188,0.00348217477429,1.69073000585,0.00572786431858,-0.00346890697116,0.000625970336072,2.45819255819,0.0560861829516,
149,149,2.8,PBE,AFM,0,64.0,0,0.00694,0.02,-68.46001513,0.02415225224,None,vtz,RMC,0.0474319896837,0.00170704925617,0.450339957627,0.00344299473182,1.67213981975,0.00582669919214,0.00136515166479,0.000622351774264,2.73850583154,0.0558783694343,
150,150,2.8,PBE,AFM,0,64.0,1,0.04167,0.02,-68.4696683,0.01950122465,None,vtz,RMC,0.049553792321,0.00177561930292,0.449969858504,0.00359925163133,1.71444213911,0.00611829769295,-0.000159449696492,0.000656025998867,2.8391073043,0.0584097159033,
151,151,2.8,PBE,AFM,0,64.0,2,0.04167,0.02,-68.45473466,0.01786866012,None,vtz,RMC,0.0514627143041,0.00177133507973,0.451808588129,0.00359501096447,1.69038230019,0.00610282763904,-7.1386518374e-05,0.000646768658572,2.80232027633,0.0579074653752,
152,152,2.8,PBE,AFM,0,64.0,3,0.04167,0.02,-68.60507142,0.05152303651,None,vtz,RMC,0.0496505377706,0.00171328803369,0.448278643945,0.00345879089046,1.69534643741,0.00584558773486,8.53304818045e-06,0.000627692129188,2.95376968733,0.0561068242642,
153,153,2.8,PBE,AFM,0,64.0,4,0.04167,0.02,-68.4570274,0.01853917365,None,vtz,RMC,0.0526608236435,0.00161269841795,0.447812055479,0.00329571702209,1.70392049294,0.00556455874111,-0.000922303927652,0.000592593085253,2.78990360844,0.0534028851851,
154,154,2.8,PBE,AFM,0,64.0,5,0.04167,0.02,-68.48873312,0.02048341092,None,vtz,RMC,0.0546266428615,0.00175168630387,0.445122896522,0.00352050973136,1.70072561349,0.00598061337741,0.00164465115122,0.000646894314155,2.91164785603,0.0573025333807,
155,155,2.8,PBE,AFM,0,64.0,6,0.02083,0.02,-68.48442943,0.01976370586,None,vtz,RMC,0.0492143942164,0.00168874051201,0.45159770267,0.00341841213109,1.69045021388,0.00574312796642,0.00352129534812,0.000614387270728,2.9849867076,0.0551171966117,
156,156,2.8,PBE,AFM,0,64.0,7,0.04167,0.02,-68.47776853,0.02375925854,None,vtz,RMC,0.0532352489868,0.00169531644787,0.447768253217,0.00342018101326,1.69908444153,0.00582653636096,0.00208085519076,0.000608137080606,2.92609644583,0.0556740915887,
157,157,2.8,PBE,AFM,0,64.0,8,0.08333,0.02,-68.44905198,0.01473374572,None,vtz,RMC,0.0823145842353,0.00220743047829,0.447516540978,0.00452615239431,1.67582509868,0.00769346766236,0.00298764126033,0.000818623306919,3.27825369835,0.0735049984109,
158,158,2.8,PBE,AFM,0,64.0,9,0.08333,0.02,-68.45694547,0.01987525196,None,vtz,RMC,0.0489549552044,0.00172749850992,0.45314054159,0.00349433493479,1.67026814555,0.00590243322109,0.00047350612686,0.000630550943128,2.58363634742,0.0567483421243,
159,159,2.8,PBE,AFM,0,64.0,10,0.08333,0.02,-68.43611712,0.01677444653,None,vtz,RMC,0.0461817181364,0.00180851268452,0.448598190168,0.003663035011,1.68351856256,0.00619481796423,0.00184351684226,0.000675131863676,3.03717407243,0.0594348531165,
160,160,2.8,PBE,AFM,0,64.0,11,0.08333,0.02,-68.46109507,0.02029001036,None,vtz,RMC,0.0526689886253,0.0017274083153,0.447620930771,0.00352196852182,1.67545281654,0.00599917293555,0.00278604899866,0.000630140552862,2.73351712562,0.0570965017269,
161,161,2.8,PBE,AFM,0,64.0,12,0.04167,0.02,-68.46123871,0.02090185298,None,vtz,RMC,0.0590235858495,0.00169389735487,0.448116676927,0.00344973554158,1.69010804891,0.0058662155755,-0.000237804933191,0.000625968741097,2.90633862397,0.0558262310992,
162,162,2.8,PBE,AFM,0,64.0,13,0.08333,0.02,-68.44197378,0.02233121429,None,vtz,RMC,0.0558917665853,0.00181149370014,0.448194502571,0.00364265890125,1.68458092839,0.00609101256086,-0.00050055308514,0.000667095660204,2.55945471189,0.059227980636,
163,163,2.8,PBE,AFM,0,64.0,14,0.08333,0.02,-68.46170989,0.01921376528,None,vtz,RMC,0.050203963387,0.001693405623,0.449470747007,0.00344346504661,1.69350010939,0.00585664014209,0.00321950418539,0.000626059591769,3.34970988392,0.0559307501885,
164,164,2.8,PBE,AFM,0,64.0,15,0.04167,0.02,-68.4267959,0.02467096058,None,vtz,RMC,0.0487588186206,0.00183162821752,0.457749030932,0.00369871124204,1.66637711321,0.00623785381728,0.00383181913292,0.000661766340072,3.15250552706,0.0598383762529,
165,165,2.8,PBE,AFM,0,64.0,16,0.04167,0.02,-68.44114278,0.02291239348,None,vtz,RMC,0.0514189625778,0.00170815309037,0.450953582749,0.00346422380371,1.68448962816,0.00583204223247,0.00270129271224,0.000612728649785,2.81134172911,0.0560199790661,
166,166,2.8,PBE,AFM,0,64.0,17,0.08333,0.02,-68.46110697,0.01783027547,None,vtz,RMC,0.0588915131942,0.00168883647409,0.4484630076,0.00343566734505,1.69237696292,0.00582048948563,0.0058355422925,0.000627074212396,3.05326704151,0.0555069906023,
167,167,2.8,PBE,AFM,0,64.0,18,0.01389,0.02,-68.54026034,0.08566633123,None,vtz,RMC,0.063545300339,0.0017419834855,0.450830644105,0.00352861834482,1.69551302956,0.00600419544102,0.00195803941447,0.000632421337015,3.27971712951,0.0574335233075,
168,168,2.85,PBE,AFM,0,64.0,0,0.00694,0.02,-68.21146953,0.01656355377,None,vtz,RMC,0.0558225065729,0.00167757827148,0.443550355206,0.00339179008098,1.71900633173,0.00555922862935,0.000706506094953,0.000606534852759,3.34548671755,0.0552904545385,
169,169,2.85,PBE,AFM,0,64.0,1,0.04167,0.02,-68.23302034,0.01440209543,None,vtz,RMC,0.0573859495116,0.00167937644125,0.442791446978,0.00339876881243,1.73626690772,0.00554980260861,0.00039317319028,0.000616041429973,3.30296589411,0.0553482988316,
170,170,2.85,PBE,AFM,0,64.0,2,0.04167,0.02,-68.19413183,0.02046949383,None,vtz,RMC,0.054152439087,0.00168274509157,0.442492454382,0.00342437092243,1.7241789894,0.00566343857862,0.0013223468285,0.000625749526211,2.97769170229,0.0555755300115,
171,171,2.85,PBE,AFM,0,64.0,3,0.04167,0.02,-68.16115138,0.01693723565,None,vtz,RMC,0.0474412911651,0.00171318504004,0.444884339006,0.003445992848,1.70299193103,0.00571648139093,0.00141863969435,0.000621703341083,2.75837798962,0.0562132025613,
172,172,2.85,PBE,AFM,0,64.0,4,0.04167,0.02,-68.19967039,0.01941148319,None,vtz,RMC,0.0489010979744,0.00166852091701,0.442985471966,0.00339135716559,1.69693321966,0.00560852260466,0.00184933555219,0.000611602467071,3.1924003339,0.0550962545945,
173,173,2.85,PBE,AFM,0,64.0,5,0.04167,0.02,-68.20738972,0.02416525738,None,vtz,RMC,0.056039150657,0.00177751496197,0.447869254003,0.00359714927994,1.70895233379,0.00595146383847,0.00192292540969,0.000655581866731,2.62491270148,0.058603148694,
174,174,2.85,PBE,AFM,0,64.0,6,0.02083,0.02,-68.52421907,0.1418966767,None,vtz,RMC,0.0531605360279,0.0017819909755,0.444932037952,0.0036480143464,1.69386407696,0.00602314053503,0.00664152420114,0.000654938581035,3.14252289497,0.0588932120287,
175,175,2.85,PBE,AFM,0,64.0,7,0.04167,0.02,-68.25456219,0.03714084634,None,vtz,RMC,0.0587917450299,0.00188721009394,0.444853907538,0.00383541521399,1.70647236892,0.00632642467687,-0.000329170105071,0.000681513906906,2.37011848872,0.0621408715451,
176,176,2.85,PBE,AFM,0,64.0,8,0.08333,0.02,-68.21892453,0.01235739857,None,vtz,RMC,0.0559536827993,0.00172617736021,0.444241637199,0.00349654468706,1.70929641724,0.00576899887734,0.00104554941465,0.000635581764647,2.81562559335,0.0570682505564,
177,177,2.85,PBE,AFM,0,64.0,9,0.08333,0.02,-68.50092742,0.1300770081,None,vtz,RMC,0.0508728637647,0.00186940798485,0.44880168853,0.00378802828598,1.68688471588,0.00625937459266,0.00458085073573,0.000670796586289,3.05067897773,0.0612228998703,
178,178,2.85,PBE,AFM,0,64.0,10,0.08333,0.02,-68.19272207,0.02344586,None,vtz,RMC,0.051298712832,0.00178025998373,0.448336701499,0.00360230281765,1.69587202058,0.00597234228471,0.00263642211286,0.000646815814928,3.56693182598,0.0584932961783,
179,179,2.85,PBE,AFM,0,64.0,11,0.08333,0.02,-68.21532162,0.0224087228,None,vtz,RMC,0.0512420095823,0.00164937312948,0.447299709757,0.00335471122544,1.68555401569,0.00557709554028,0.000994311455502,0.00061087868344,3.07888519896,0.054561109328,
180,180,2.85,PBE,AFM,0,64.0,12,0.04167,0.02,-68.23125058,0.01829983861,None,vtz,RMC,0.0536987283564,0.00168917838358,0.440940145565,0.0034191098813,1.70525945453,0.00564701070025,-0.000971039660316,0.00061107536544,2.6612374411,0.0559639868508,
181,181,2.85,PBE,AFM,0,64.0,13,0.08333,0.02,-68.2079194,0.0162893596,None,vtz,RMC,0.0542269558347,0.0017028738398,0.442072088753,0.00344900536519,1.69070037248,0.00566914933387,0.00453471929591,0.000622835589992,3.17153149172,0.0561095626643,
182,182,2.85,PBE,AFM,0,64.0,14,0.08333,0.02,-68.19037483,0.0183225565,None,vtz,RMC,0.0521806023662,0.00178388676922,0.444062812009,0.00359882853108,1.70942314997,0.00589855516558,-0.000762087239604,0.000643191181914,3.17608780395,0.0584283428992,
183,183,2.85,PBE,AFM,0,64.0,15,0.04167,0.02,-68.22338505,0.02405224685,None,vtz,RMC,0.0526711325128,0.00174897186439,0.442161774951,0.00357812780937,1.70049505854,0.00591286772175,-0.000693004005086,0.000644133130988,2.53373122562,0.0579175104885,
184,184,2.85,PBE,AFM,0,64.0,16,0.04167,0.02,-68.16675323,0.02141754939,None,vtz,RMC,0.0553516837431,0.00175218889177,0.441283371734,0.00354900751434,1.6861247279,0.00581139370168,0.00251047301945,0.000644412984998,3.28975849823,0.0574076740193,
185,185,2.85,PBE,AFM,0,64.0,17,0.08333,0.02,-68.14173139,0.02030522972,None,vtz,RMC,0.0525150859617,0.00182302118189,0.446239654319,0.00367035598633,1.67110432067,0.00606785723657,-0.00245043634597,0.000677962291723,2.28787364437,0.0595690393472,
186,186,2.85,PBE,AFM,0,64.0,18,0.01389,0.02,-68.16263742,0.02673032222,None,vtz,RMC,0.0722412415651,0.00179765836384,0.446108298133,0.00365735248023,1.70023100604,0.00599339306769,0.0055220059089,0.000653772036268,4.04869413171,0.0590839634131,
187,187,2.9,PBE,AFM,0,64.0,0,0.00694,0.02,-67.94814018,0.02029186054,None,vtz,RMC,0.0476639946819,0.00167587309728,0.436426089872,0.00339730665169,1.73614814689,0.00561636378843,-0.00182646166063,0.000623357195437,2.75962913522,0.0557210001748,
188,188,2.9,PBE,AFM,0,64.0,1,0.04167,0.02,-67.93242306,0.01938526499,None,vtz,RMC,0.058190752668,0.00171071170368,0.43748677907,0.00346556897718,1.71912745161,0.00575604152197,0.00151210572781,0.000635411481817,2.86361870672,0.0567631278112,
189,189,2.9,PBE,AFM,0,64.0,2,0.04167,0.02,-67.90264463,0.01853525263,None,vtz,RMC,0.0532356861282,0.00176133843624,0.44248410921,0.00356505999587,1.69741094292,0.00590052363595,0.000531467517481,0.000661123743179,2.94149958419,0.0586525538085,
190,190,2.9,PBE,AFM,0,64.0,3,0.04167,0.02,-67.98023136,0.02595913674,None,vtz,RMC,0.0601272768914,0.00172679588877,0.438060491089,0.00352903640331,1.7181072889,0.00583216744341,0.00220753586399,0.00063198427401,3.28229817733,0.0574899636148,
191,191,2.9,PBE,AFM,0,64.0,4,0.04167,0.02,-67.94683488,0.02058689227,None,vtz,RMC,0.0541649974945,0.00177366673282,0.439596387552,0.00360868304411,1.70222096653,0.00598554699615,0.003860298861,0.000640557642578,3.40549203093,0.0587162592076,
192,192,2.9,PBE,AFM,0,64.0,5,0.04167,0.02,-67.93991782,0.02458547996,None,vtz,RMC,0.0555400301769,0.00178387581289,0.439644358157,0.00362323002888,1.70565821157,0.00605251084194,0.0015428726093,0.000662309087056,2.87209263607,0.0593846928893,
193,193,2.9,PBE,AFM,0,64.0,6,0.02083,0.02,-67.95761111,0.02291517556,None,vtz,RMC,0.0533897076245,0.00172768073667,0.442885048059,0.00350707913174,1.69696233988,0.00580064549964,-0.00294817843235,0.000635642819411,2.54398591226,0.0570540092822,
194,194,2.9,PBE,AFM,0,64.0,7,0.04167,0.02,-67.96081033,0.02350573047,None,vtz,RMC,0.056105124157,0.00173872636143,0.439896131241,0.0035661309059,1.72099738654,0.00589365348863,0.00201631899213,0.000632795877082,3.02970724739,0.0576728055361,
195,195,2.9,PBE,AFM,0,64.0,8,0.08333,0.02,-67.95379511,0.01958750907,None,vtz,RMC,0.0633530441011,0.00168421277606,0.437431299704,0.00344175116891,1.71473077511,0.00562561431539,-0.000544729681033,0.000625498153895,2.91284668764,0.0558938707264,
196,196,2.9,PBE,AFM,0,64.0,9,0.08333,0.02,-67.96785119,0.02591243476,None,vtz,RMC,0.0573263909458,0.00174491981723,0.43724150039,0.00351767636562,1.70047500971,0.00584263870506,0.00414861894212,0.000631330760922,3.43212076812,0.05768189921,
197,197,2.9,PBE,AFM,0,64.0,10,0.08333,0.02,-68.21802281,0.1311554481,None,vtz,RMC,0.06220108372,0.00173076646656,0.4363485124,0.00354906921882,1.71507017236,0.00588876964311,-0.00406407084055,0.000647444732993,3.03454906763,0.0581309063179,
198,198,2.9,PBE,AFM,0,64.0,11,0.08333,0.02,-67.90879719,0.02378188504,None,vtz,RMC,0.0579334319605,0.0019024391669,0.4398890454,0.00385875802516,1.71557640437,0.00629601538389,0.000594073365685,0.000714892961684,3.04945776553,0.062610932027,
199,199,2.9,PBE,AFM,0,64.0,12,0.04167,0.02,-67.94034147,0.01914322356,None,vtz,RMC,0.0634611084789,0.00171198548732,0.438422740436,0.00346512931707,1.70343389952,0.00576105422987,-0.00339066390522,0.000647160324493,2.75008348477,0.0566860838944,
200,200,2.9,PBE,AFM,0,64.0,13,0.08333,0.02,-67.92781961,0.02466409835,None,vtz,RMC,0.0515816083987,0.00164045784036,0.437003374283,0.00333280628696,1.70964071438,0.00555589540505,0.00227770127348,0.000602808579573,2.8300716826,0.0548464177676,
201,201,2.9,PBE,AFM,0,64.0,14,0.08333,0.02,-67.88876707,0.02435281232,None,vtz,RMC,0.047460207341,0.00178513360502,0.444428343698,0.00362090450237,1.70722576222,0.00602071561975,0.000796115451258,0.000662986870943,2.92726758252,0.0591412774345,
202,202,2.9,PBE,AFM,0,64.0,15,0.04167,0.02,-67.93149764,0.02222421073,None,vtz,RMC,0.0548286810963,0.00179474996126,0.438877215548,0.00363284238058,1.7012472783,0.00602076401248,0.00409496970054,0.000660893678596,3.10236721492,0.0592797462427,
203,203,2.9,PBE,AFM,0,64.0,16,0.04167,0.02,-67.95129685,0.01957661268,None,vtz,RMC,0.0498175218392,0.00172870130374,0.438237598444,0.0035148435199,1.68694265579,0.00579834928683,0.00048308926294,0.000646635294704,2.79868581134,0.0573101133603,
204,204,2.9,PBE,AFM,0,64.0,17,0.08333,0.02,-67.93786635,0.02123529644,None,vtz,RMC,0.0530062802628,0.00179764256789,0.437584721517,0.00362756360454,1.70578954486,0.0059589330792,0.00191739823845,0.000660069950725,3.07565269036,0.0591533685663,
205,205,2.9,PBE,AFM,0,64.0,18,0.01389,0.02,-67.92338296,0.02291382623,None,vtz,RMC,0.0664468209116,0.00168758951369,0.437921244386,0.003431295054,1.7247445073,0.00570280992374,0.00695038606678,0.000633809762686,3.49138936975,0.0560681711518,
206,206,2.95,PBE,AFM,0,64.0,0,0.00694,0.02,-67.71107923,0.01996198341,None,vtz,RMC,0.0794326582788,0.0016930979161,0.430767947787,0.00346370284174,1.74629624677,0.00696710073574,0.00543697847987,0.000634868025556,4.03134483568,0.0564724083195,
207,207,2.95,PBE,AFM,0,64.0,1,0.04167,0.02,-67.69089046,0.02314400356,None,vtz,RMC,0.0582423019426,0.00172608644228,0.431287951266,0.00349327462745,1.72175764213,0.00707623343755,0.0018983247579,0.000643587980109,3.49005642365,0.0574413804273,
208,208,2.95,PBE,AFM,0,64.0,2,0.04167,0.02,-67.8121956,0.06239309798,None,vtz,RMC,0.0661188549442,0.00182678328519,0.433688641316,0.00367077936205,1.70727847547,0.00751169662028,0.00214295375564,0.000676376333272,3.24209086104,0.060250998067,
209,209,2.95,PBE,AFM,0,64.0,3,0.04167,0.02,-67.70394465,0.0181687098,None,vtz,RMC,0.0583252528507,0.00173822688755,0.431829753649,0.00350762937535,1.75320776808,0.00717091463817,0.00537470927886,0.000652465114925,3.81120601352,0.0576229068735,
210,210,2.95,PBE,AFM,0,64.0,4,0.04167,0.02,-67.64075765,0.02100394104,None,vtz,RMC,0.0588201698835,0.0017711348905,0.438951293797,0.00357894471687,1.69524771699,0.00726240634365,0.00260558739406,0.000641059463308,3.07710114669,0.0585295716075,
211,211,2.95,PBE,AFM,0,64.0,5,0.04167,0.02,-67.69096677,0.02165449518,None,vtz,RMC,0.0694194793725,0.00176219040951,0.431569131206,0.00356993044015,1.73916324751,0.00714154723209,0.00370674769135,0.000653245825601,4.17205928383,0.0583034709716,
212,212,2.95,PBE,AFM,0,64.0,6,0.02083,0.02,-67.69134045,0.01855193749,None,vtz,RMC,0.06121614473,0.00164606763309,0.43653551232,0.00331949638672,1.70161175715,0.00664949882545,0.00146843355798,0.000613530890801,2.80685411601,0.0547471766288,
213,213,2.95,PBE,AFM,0,64.0,7,0.04167,0.02,-67.71867665,0.02909067128,None,vtz,RMC,0.0759703932866,0.00177039028782,0.431168518315,0.00358790732896,1.73540293295,0.00710763755915,0.00363071865153,0.000659952962747,3.68670608519,0.0589138831596,
214,214,2.95,PBE,AFM,0,64.0,8,0.08333,0.02,-67.68123956,0.02141641186,None,vtz,RMC,0.0631437626566,0.00165987655002,0.433224645889,0.00340000925349,1.71521687933,0.00693977691032,5.41762934264e-05,0.000614070469624,3.32191014158,0.0557589225728,
215,215,2.95,PBE,AFM,0,64.0,9,0.08333,0.02,-67.88450866,0.1099823531,None,vtz,RMC,0.067021274945,0.00172149223846,0.437829003635,0.00348388830354,1.71016088117,0.0070484854146,0.00443762641696,0.00063937739939,3.25937857444,0.0570082916135,
216,216,2.95,PBE,AFM,0,64.0,10,0.08333,0.02,-67.68355191,0.02372112554,None,vtz,RMC,0.074245492439,0.0017369634206,0.431293766001,0.00350716082745,1.73317064172,0.00721577172746,0.00347159291641,0.000631727177646,3.40320163694,0.0578049657442,
217,217,2.95,PBE,AFM,0,64.0,11,0.08333,0.02,-67.68379268,0.02673395205,None,vtz,RMC,0.0836339208789,0.00172798666976,0.434029391339,0.0035452370651,1.72987852269,0.00711232755312,0.00369080531935,0.000646328387794,3.91763847778,0.0575615512457,
218,218,2.95,PBE,AFM,0,64.0,12,0.04167,0.02,-67.67473068,0.02198310298,None,vtz,RMC,0.0718646385569,0.0018791563941,0.433980168965,0.0037899229115,1.70768478621,0.00758631854987,0.00661302785283,0.000679769411165,3.89172864181,0.0619984405171,
219,219,2.95,PBE,AFM,0,64.0,13,0.08333,0.02,-67.68661879,0.02644478008,None,vtz,RMC,0.0728274258678,0.00173517551469,0.433577902477,0.00355503495018,1.76736976107,0.00720806675038,0.00513772390571,0.000636734843538,3.84678323338,0.0576942771856,
220,220,2.95,PBE,AFM,0,64.0,14,0.08333,0.02,-67.69620747,0.02719780344,None,vtz,RMC,0.0733804954385,0.00180708964825,0.432236266951,0.00367331706318,1.70070359604,0.0074412428955,0.00703063261575,0.000663227006952,4.05322269674,0.0600147742019,
221,221,2.95,PBE,AFM,0,64.0,15,0.04167,0.02,-67.69466941,0.02254270221,None,vtz,RMC,0.0745721938675,0.00179647707615,0.433324108921,0.00364109291125,1.71684710895,0.00740817597384,0.00434943183031,0.000664619613371,3.52898399868,0.0596518865971,
222,222,2.95,PBE,AFM,0,64.0,16,0.04167,0.02,-67.69695874,0.02540803222,None,vtz,RMC,0.0804289355328,0.00164097307453,0.432614884641,0.0033666839279,1.74380559236,0.00686663464889,0.00587773386192,0.000606147928787,3.77930126739,0.0551860936934,
223,223,2.95,PBE,AFM,0,64.0,17,0.08333,0.02,-67.68904457,0.02078090952,None,vtz,RMC,0.0778140707239,0.00177138986584,0.435060207594,0.00360010647946,1.72262087659,0.00730000438191,0.00611933250239,0.000641666174586,4.05367895399,0.0588431472303,
224,224,2.95,PBE,AFM,0,64.0,18,0.01389,0.02,-67.67391259,0.02332610628,None,vtz,RMC,0.0847757687501,0.00171766389689,0.434152075731,0.00347097413285,1.71889606461,0.00700284728798,0.00547351453561,0.000635729772975,4.23977010086,0.0570088051454,
225,225,3.0,PBE,AFM,0,64.0,0,0.00694,0.02,-67.47084368,0.02605551333,None,vtz,RMC,0.147211597582,0.00174774715319,0.41944191306,0.00358616162209,1.76873244597,0.00630634709827,0.016939401884,0.000669692319853,8.05453252488,0.059054029191,
226,226,3.0,PBE,AFM,0,64.0,1,0.04167,0.02,-67.47180131,0.02174062749,None,vtz,RMC,0.128957143458,0.00168713875647,0.423465514915,0.00342647433356,1.76975579994,0.00606484074328,0.017103441829,0.000621906256637,7.45668125341,0.0566629414935,
227,227,3.0,PBE,AFM,0,64.0,2,0.04167,0.02,-67.46788262,0.01682487614,None,vtz,RMC,0.131170559359,0.00168445293906,0.423095132463,0.00340868136569,1.76211260787,0.00597421779203,0.0176129305442,0.000620526200229,7.30284175435,0.0563636785609,
228,228,3.0,PBE,AFM,0,64.0,3,0.04167,0.02,-67.49169442,0.02482095057,None,vtz,RMC,0.135180522444,0.00163592457814,0.424307790141,0.0033618699307,1.76299478717,0.00587204775856,0.01844694161,0.000612340014869,7.21172100003,0.0553162523389,
229,229,3.0,PBE,AFM,0,64.0,4,0.04167,0.02,-67.45595596,0.0195530815,None,vtz,RMC,0.13735440693,0.0016642955298,0.421739553211,0.00338624090053,1.75322464148,0.00591455028534,0.0183456322941,0.000617534210011,7.46837150048,0.0556786906222,
230,230,3.0,PBE,AFM,0,64.0,5,0.04167,0.02,-67.47997634,0.02334330108,None,vtz,RMC,0.133277248806,0.001776289152,0.418175772667,0.00361689965065,1.77803181252,0.0062667474092,0.0200658030551,0.000665633066372,7.2730539789,0.0593267403759,
231,231,3.0,PBE,AFM,0,64.0,6,0.02083,0.02,-67.43980057,0.02050572491,None,vtz,RMC,0.118781239073,0.00168870220065,0.426241546304,0.00345814134946,1.77002128684,0.00599092138789,0.015894525055,0.000623418848929,6.91430930404,0.0560567311618,
232,232,3.0,PBE,AFM,0,64.0,7,0.04167,0.02,-67.44535117,0.03676236064,None,vtz,RMC,0.1207712131,0.00221570632582,0.427152928904,0.00455307437125,1.7458701697,0.00796363890384,0.0174536416461,0.00083029337907,6.08859699729,0.0745990236486,
233,233,3.0,PBE,AFM,0,64.0,8,0.08333,0.02,-67.45876137,0.02279343729,None,vtz,RMC,0.136200304214,0.00173733356978,0.420856350333,0.00351806406761,1.76017135362,0.00608582788295,0.0193911027295,0.000633727013743,7.60627776893,0.0577737823371,
234,234,3.0,PBE,AFM,0,64.0,9,0.08333,0.02,-67.46722969,0.0261884404,None,vtz,RMC,0.138320413132,0.0018080021125,0.421812688334,0.00367800496026,1.77644331551,0.00644344691937,0.0189161566077,0.000656940397213,7.34450145444,0.0599549063188,
235,235,3.0,PBE,AFM,0,64.0,10,0.08333,0.02,-67.48038589,0.01785544083,None,vtz,RMC,0.131923359967,0.00173714255697,0.420291220574,0.00353423824613,1.76333096057,0.00616582723549,0.0143752963016,0.000646424446263,7.24774699731,0.0583272859173,
236,236,3.0,PBE,AFM,0,64.0,11,0.08333,0.02,-67.47190397,0.02783046558,None,vtz,RMC,0.144899891747,0.00170235638901,0.420722809725,0.00347714315326,1.75242714332,0.00611939255247,0.0249089295167,0.000632764678605,8.15710998943,0.0572794572481,
237,237,3.0,PBE,AFM,0,64.0,12,0.04167,0.02,-67.47048015,0.02890397497,None,vtz,RMC,0.127752446068,0.00176732731374,0.421928012242,0.00356128031875,1.73897185392,0.00620187642129,0.0179584149962,0.00064895944196,6.71817886774,0.0590014989195,
238,238,3.0,PBE,AFM,0,64.0,13,0.08333,0.02,-67.46036259,0.02150742174,None,vtz,RMC,0.119327667958,0.00166805936205,0.423910806665,0.00341601400351,1.73485749767,0.00604518350525,0.0136978563844,0.000625672258069,5.90050058302,0.0561862025216,
239,239,3.0,PBE,AFM,0,64.0,14,0.08333,0.02,-67.48330215,0.02062117175,None,vtz,RMC,0.138443092769,0.00176620340317,0.419229685866,0.00357699451781,1.77147553264,0.00622011110165,0.0183644603235,0.000658186109724,7.53163843358,0.0588437673232,
240,240,3.0,PBE,AFM,0,64.0,15,0.04167,0.02,-67.44539158,0.02366041193,None,vtz,RMC,0.136977328598,0.00179422375911,0.423977693873,0.00366694693695,1.77451543803,0.00641360822053,0.020673456039,0.00067869024612,7.78843832304,0.0604470015519,
241,241,3.0,PBE,AFM,0,64.0,16,0.04167,0.02,-67.49198055,0.02147619488,None,vtz,RMC,0.131528661741,0.00182320277335,0.420922336548,0.00369252934718,1.76023111389,0.00649842970318,0.0125259179921,0.000673904878838,7.24738638599,0.0611253498631,
242,242,3.0,PBE,AFM,0,64.0,17,0.08333,0.02,-67.45733737,0.02186422163,None,vtz,RMC,0.151598775455,0.00176781697638,0.417310662994,0.00360344159322,1.79119994555,0.00627408563515,0.0244249666703,0.000661656083773,8.75195023724,0.0589975512796,
243,243,3.0,PBE,AFM,0,64.0,18,0.01389,0.02,-67.47920902,0.02382845035,None,vtz,RMC,0.141264822212,0.0017126622692,0.421441781164,0.00350156739753,1.78253661157,0.00611348575826,0.0229131425375,0.00064488551655,7.82704396539,0.0575783701713,
244,244,3.05,PBE,AFM,0,64.0,0,0.00694,0.02,-67.29639001,0.01821993499,None,vtz,RMC,0.206966363249,0.00169151806112,0.401701177645,0.00346712709265,1.8276056937,0.00615924781582,0.0440898368292,0.000641064965224,13.766589986,0.0571380714598,
245,245,3.05,PBE,AFM,0,64.0,1,0.04167,0.02,-67.2296231,0.02413125004,None,vtz,RMC,0.211809670448,0.00172983419277,0.411258422823,0.00351799159062,1.80920268468,0.00637179254554,0.0425070780003,0.000640594021103,14.0146380974,0.0581371924835,
246,246,3.05,PBE,AFM,0,64.0,2,0.04167,0.02,-67.23989292,0.01931685564,None,vtz,RMC,0.193579726303,0.00171901802624,0.408800912116,0.0034956002342,1.84073247213,0.00629085398074,0.0380797335117,0.000630435953826,12.7859301511,0.0578692368553,
247,247,3.05,PBE,AFM,0,64.0,3,0.04167,0.02,-67.22209908,0.01855504738,None,vtz,RMC,0.218479546436,0.00240282066517,0.403602550786,0.00506002124195,1.8211017754,0.00918106903513,0.0467196207338,0.000925918440091,14.6672169175,0.0831105720899,
248,248,3.05,PBE,AFM,0,64.0,4,0.04167,0.02,-67.27870382,0.02449172843,None,vtz,RMC,0.199313613428,0.00169476241412,0.410428558839,0.00347468740032,1.81810130094,0.00633917573552,0.0424995122679,0.000638919512256,12.6163926084,0.0573475865238,
249,249,3.05,PBE,AFM,0,64.0,5,0.04167,0.02,-67.3298085,0.03587930744,None,vtz,RMC,0.175646522003,0.00180672756239,0.412892872667,0.00367290374097,1.80628488599,0.00665611855346,0.0315027327024,0.000665139869803,10.4146335353,0.0602962191998,
250,250,3.05,PBE,AFM,0,64.0,6,0.02083,0.02,-67.2415879,0.02546089956,None,vtz,RMC,0.201997929991,0.00172539399014,0.409098431092,0.00352071895102,1.82384209002,0.00641322846928,0.0414111248311,0.000643784017536,13.5897062175,0.0579173303861,
251,251,3.05,PBE,AFM,0,64.0,7,0.04167,0.02,-67.25146223,0.02803356929,None,vtz,RMC,0.195896858637,0.0017648201377,0.412903164049,0.00359246898733,1.8063514284,0.00650094936599,0.0391890203163,0.000645570417868,13.0068582618,0.0591263372405,
252,252,3.05,PBE,AFM,0,64.0,8,0.08333,0.02,-67.2422245,0.02039819096,None,vtz,RMC,0.198086355703,0.0017882946271,0.412820047282,0.00368350696486,1.82854178676,0.00660543239673,0.0404146964644,0.00067222686579,12.9383367105,0.0601965897773,
253,253,3.05,PBE,AFM,0,64.0,9,0.08333,0.02,-67.24582269,0.02744071563,None,vtz,RMC,0.200873312451,0.0017460126758,0.411649612139,0.00359020772994,1.8391983404,0.00654380815078,0.0423317675689,0.000670533921054,12.5977588023,0.0591106258939,
254,254,3.05,PBE,AFM,0,64.0,10,0.08333,0.02,-67.24609308,0.02286429905,None,vtz,RMC,0.207602384355,0.00175810553806,0.409002687775,0.00357788547636,1.82030359937,0.00639875389145,0.0380542802196,0.000666153163792,13.373743392,0.0590238955816,
255,255,3.05,PBE,AFM,0,64.0,11,0.08333,0.02,-67.2608319,0.020373419,None,vtz,RMC,0.20191650391,0.00176078056718,0.409210577462,0.00358619962861,1.79498605788,0.00647679664956,0.041782492413,0.000669788450489,13.2178758069,0.0590368384278,
256,256,3.05,PBE,AFM,0,64.0,12,0.04167,0.02,-67.25787738,0.02554720058,None,vtz,RMC,0.205463751646,0.00179941298188,0.409500679028,0.00373477137642,1.80918781905,0.00680041866165,0.0432260219719,0.000678670453723,13.5605432984,0.0612296909071,
257,257,3.05,PBE,AFM,0,64.0,13,0.08333,0.02,-67.24116741,0.02457148092,None,vtz,RMC,0.196926618893,0.00164347790503,0.409045840835,0.0033869178012,1.8352329059,0.00613031754792,0.0381609141553,0.000616187782467,12.8447017212,0.0560423005387,
258,258,3.05,PBE,AFM,0,64.0,14,0.08333,0.02,-67.25516359,0.02520904081,None,vtz,RMC,0.193237689648,0.00170762604487,0.413358424271,0.00350409517304,1.82489874774,0.00628570281901,0.03706219531,0.000636836855913,12.2357009868,0.0574472437472,
259,259,3.05,PBE,AFM,0,64.0,15,0.04167,0.02,-67.22739615,0.02733077741,None,vtz,RMC,0.227819010415,0.00184913716379,0.409675269354,0.00375787496972,1.82717357292,0.0066800771653,0.0527044554689,0.00068389559503,16.0090615686,0.0618419712935,
260,260,3.05,PBE,AFM,0,64.0,16,0.04167,0.02,-67.26671716,0.02408962678,None,vtz,RMC,0.210422175791,0.00163652927336,0.404982133063,0.00337216956101,1.82783410986,0.00611808812508,0.0438309356325,0.000615956124476,13.660352783,0.0558364247363,
261,261,3.05,PBE,AFM,0,64.0,17,0.08333,0.02,-67.44781226,0.09583816502,None,vtz,RMC,0.198798926768,0.00173841482307,0.416429487746,0.00355313744654,1.81926719533,0.00643445030299,0.0407074826321,0.000646540343811,12.9785510498,0.0582761143604,
262,262,3.05,PBE,AFM,0,64.0,18,0.01389,0.02,-67.25208105,0.02157175826,None,vtz,RMC,0.208516978999,0.00179815997228,0.409680888188,0.00368501429815,1.83147338454,0.00671178466196,0.0423262911943,0.000680624487953,13.9917498943,0.0607459148107,
263,263,3.1,PBE,AFM,0,64.0,0,0.00694,0.02,-67.02482106,0.02169495284,None,vtz,RMC,0.280787061702,0.00172622593645,0.39817411747,0.00356140011705,1.89014110781,0.00589195096806,0.0824410970741,0.00063596327368,22.671734196,0.0585020843605,
264,264,3.1,PBE,AFM,0,64.0,1,0.04167,0.02,-67.04971894,0.02049269638,None,vtz,RMC,0.264588555234,0.00167194278677,0.395717973686,0.00344037026205,1.87608444763,0.00571398808347,0.0706176498544,0.000629373558753,20.567348218,0.056786113103,
265,265,3.1,PBE,AFM,0,64.0,2,0.04167,0.02,-67.06578354,0.02765677698,None,vtz,RMC,0.267178380755,0.00171885861139,0.391992698378,0.0035439915651,1.88733888034,0.00591198628294,0.069550085188,0.000646815724105,20.8077801977,0.058487887386,
266,266,3.1,PBE,AFM,0,64.0,3,0.04167,0.02,-67.02739885,0.01830964173,None,vtz,RMC,0.259922507956,0.0017501633955,0.395973394276,0.00358736905009,1.87397874493,0.00596450257048,0.073514201531,0.000656520742327,19.8368775811,0.0589742949492,
267,267,3.1,PBE,AFM,0,64.0,4,0.04167,0.02,-67.07577964,0.02201830947,None,vtz,RMC,0.230977220121,0.00168526988858,0.395282887102,0.00344515303514,1.85654510921,0.00581583993489,0.0535471454443,0.000639144986208,16.3256262166,0.057416560402,
268,268,3.1,PBE,AFM,0,64.0,5,0.04167,0.02,-67.03464757,0.02213393943,None,vtz,RMC,0.262306818259,0.00172382610726,0.397947179304,0.00353675382039,1.88773149807,0.00588843225184,0.0716712961995,0.000654736449014,20.4061151712,0.0587050504834,
269,269,3.1,PBE,AFM,0,64.0,6,0.02083,0.02,-67.07743624,0.02388566755,None,vtz,RMC,0.273726832574,0.00164439192767,0.397814749586,0.00338702391777,1.90093394622,0.0056403434543,0.0764150152143,0.000626065993627,21.6035114322,0.0560751460463,
270,270,3.1,PBE,AFM,0,64.0,7,0.04167,0.02,-67.04353309,0.02287443372,None,vtz,RMC,0.267065201046,0.00161140335864,0.399300848354,0.00332404972282,1.87527341351,0.00553925174952,0.0683328769155,0.000614215383465,20.8170596171,0.0549885503231,
271,271,3.1,PBE,AFM,0,64.0,8,0.08333,0.02,-67.05209339,0.02118167675,None,vtz,RMC,0.266135918893,0.0016804309048,0.393398085729,0.00344756879023,1.89541348924,0.00570892426219,0.0704319472234,0.000625987751334,20.7200335432,0.0568340788182,
272,272,3.1,PBE,AFM,0,64.0,9,0.08333,0.02,-67.05829776,0.01834866911,None,vtz,RMC,0.265678818319,0.00158975624331,0.393172223733,0.00328387448804,1.89961598264,0.00548891180829,0.0715077977606,0.000598585451624,20.983144437,0.0544597255163,
273,273,3.1,PBE,AFM,0,64.0,10,0.08333,0.02,-67.04950868,0.01976814103,None,vtz,RMC,0.275321942041,0.00163741861435,0.392023976233,0.00335282566176,1.89467787539,0.00558432304852,0.0752592377289,0.000627466812123,22.3201526421,0.0556960046828,
274,274,3.1,PBE,AFM,0,64.0,11,0.08333,0.02,-67.0417101,0.02034845455,None,vtz,RMC,0.246491393078,0.00167291829206,0.39351644235,0.00342328166662,1.87630055123,0.00573798402191,0.0636893054423,0.000622118492311,18.1407654544,0.0566901097534,
275,275,3.1,PBE,AFM,0,64.0,12,0.04167,0.02,-67.02597378,0.02336797595,None,vtz,RMC,0.262647942446,0.00167670489966,0.397588174158,0.00343211232342,1.89343279657,0.00569315799441,0.0692293313134,0.000638565897816,20.136711324,0.0570810733382,
276,276,3.1,PBE,AFM,0,64.0,13,0.08333,0.02,-67.06029625,0.02388937139,None,vtz,RMC,0.26083247797,0.00170278745386,0.392179658023,0.00352675801212,1.90424444387,0.00592004815331,0.0655641257548,0.000650532370298,20.0335123304,0.0584248897422,
277,277,3.1,PBE,AFM,0,64.0,14,0.08333,0.02,-67.02136252,0.02866623722,None,vtz,RMC,0.283586449847,0.0017758910243,0.390527361489,0.00365516229445,1.90252355763,0.00608700290635,0.0825585412452,0.000661504859351,23.4017149566,0.0602243399387,
278,278,3.1,PBE,AFM,0,64.0,15,0.04167,0.02,-67.06686553,0.02642437318,None,vtz,RMC,0.25669845221,0.00171781557401,0.394496954813,0.00351023032001,1.88179037093,0.00589888902195,0.0677447667338,0.000641672292932,19.1715394135,0.058257240234,
279,279,3.1,PBE,AFM,0,64.0,16,0.04167,0.02,-67.07407493,0.02402246711,None,vtz,RMC,0.261477831703,0.00170562087763,0.39271934001,0.00348983702472,1.8906089032,0.00581069347591,0.0667870988693,0.000637769971305,20.0345484385,0.0578909414518,
280,280,3.1,PBE,AFM,0,64.0,17,0.08333,0.02,-67.04765703,0.0256994953,None,vtz,RMC,0.256627692327,0.00173953024325,0.395954295623,0.00359597842035,1.87427123936,0.00602226718965,0.0710334653468,0.00065881449957,19.4763917054,0.0593413074168,
281,281,3.1,PBE,AFM,0,64.0,18,0.01389,0.02,-67.0540462,0.03024897512,None,vtz,RMC,0.293100159085,0.00166220261195,0.388058793816,0.00341517196999,1.92042567256,0.00569245334785,0.0861554752916,0.000647492059656,24.2305525158,0.056543430714,
282,282,3.15,PBE,AFM,0,64.0,0,0.00694,0.02,-66.82065403,0.02234603623,None,vtz,RMC,0.309958239662,0.00171164644294,0.385345762988,0.00353018311716,1.94054283819,0.00603176316207,0.0973625804759,0.0006511922266,26.9817525525,0.0584072502397,
283,283,3.15,PBE,AFM,0,64.0,1,0.04167,0.02,-66.81676469,0.02194258217,None,vtz,RMC,0.337562818341,0.00163382957268,0.381750471688,0.00340581199609,1.97686668724,0.0057612870573,0.111320615952,0.000626212653845,31.6144326042,0.0560820625287,
284,284,3.15,PBE,AFM,0,64.0,2,0.04167,0.02,-66.90996955,0.02524772466,None,vtz,RMC,0.313809678817,0.0021397758396,0.370493258418,0.00450791863842,1.9645654403,0.00779727426645,0.104110044825,0.00083884134063,28.4260322977,0.0747907149034,
285,285,3.15,PBE,AFM,0,64.0,3,0.04167,0.02,-66.85924391,0.02435672731,None,vtz,RMC,0.331289561876,0.00168417435374,0.373935181447,0.00348213986418,1.9935438201,0.00593510656977,0.106809545103,0.000640164409563,30.4486581349,0.0577812344357,
286,286,3.15,PBE,AFM,0,64.0,4,0.04167,0.02,-66.84324206,0.02491182657,None,vtz,RMC,0.314648543744,0.001740519393,0.385866029795,0.00362238406549,1.93938924202,0.00617432194043,0.0995020465581,0.000673496328456,27.7008560339,0.0596459791061,
287,287,3.15,PBE,AFM,0,64.0,5,0.04167,0.02,-66.8317799,0.01980647709,None,vtz,RMC,0.312341061981,0.00169478920159,0.38260994683,0.00350416517321,1.95301843467,0.00596562413879,0.0963735056557,0.000639229404326,27.4344209346,0.057987362104,
288,288,3.15,PBE,AFM,0,64.0,6,0.02083,0.02,-66.83261956,0.02440722531,None,vtz,RMC,0.329919129382,0.001600053011,0.380297662543,0.00332881288992,1.99224452262,0.00574976034528,0.109256217189,0.000616575837096,30.2968435021,0.0551223152922,
289,289,3.15,PBE,AFM,0,64.0,7,0.04167,0.02,-66.85220393,0.02267549889,None,vtz,RMC,0.317463637844,0.00166982405844,0.379113346618,0.0034507298461,1.96520608629,0.00587005866593,0.0981010311993,0.000632395750057,28.2691497823,0.057274592511,
290,290,3.15,PBE,AFM,0,64.0,8,0.08333,0.02,-66.85778626,0.02500158513,None,vtz,RMC,0.329169362903,0.0016922028255,0.37520644554,0.00349931029075,1.99135925821,0.0059221850131,0.104947691066,0.000654910256335,29.9718283587,0.0579683203434,
291,291,3.15,PBE,AFM,0,64.0,9,0.08333,0.02,-66.82597281,0.02539980788,None,vtz,RMC,0.323970349249,0.00163950360427,0.380603294032,0.00339368064433,1.96564971302,0.00577438819702,0.107712673612,0.000616107229821,29.2495955114,0.0563557342176,
292,292,3.15,PBE,AFM,0,64.0,10,0.08333,0.02,-66.85330351,0.02176376504,None,vtz,RMC,0.338556981303,0.00158336302191,0.377905316317,0.00331283472492,1.96551216574,0.00561202512069,0.114269996042,0.000601733321844,31.3312269183,0.0547187164273,
293,293,3.15,PBE,AFM,0,64.0,11,0.08333,0.02,-66.88168733,0.01675577441,None,vtz,RMC,0.325489599442,0.00163760665777,0.377730858776,0.00343761857614,1.98420319121,0.00585292482941,0.104982570604,0.000642922567466,29.7690796236,0.0566176173791,
294,294,3.15,PBE,AFM,0,64.0,12,0.04167,0.02,-66.81402281,0.02298364589,None,vtz,RMC,0.325446397995,0.00167215481913,0.383142698755,0.00347205602631,1.97034255552,0.00588897149668,0.109864356904,0.000653039267597,30.0026886369,0.0573973796243,
295,295,3.15,PBE,AFM,0,64.0,13,0.08333,0.02,-66.87521031,0.02382520529,None,vtz,RMC,0.338268818204,0.00161008839796,0.378308008393,0.00336991118218,1.98375517894,0.00569355466993,0.112732883459,0.000613594327698,31.5911990251,0.0554277924163,
296,296,3.15,PBE,AFM,0,64.0,14,0.08333,0.02,-66.8420307,0.0243176462,None,vtz,RMC,0.328551575902,0.00162578751644,0.37923796475,0.00339309807824,1.97604567808,0.00576468150418,0.106773822593,0.000632493247868,29.8400285789,0.0560301448481,
297,297,3.15,PBE,AFM,0,64.0,15,0.04167,0.02,-66.88524121,0.03166292577,None,vtz,RMC,0.318737803246,0.0016749742625,0.383625119916,0.00349477713441,1.94251728976,0.00589015725854,0.1025069228,0.000634572611703,28.3972778856,0.0575514447498,
298,298,3.15,PBE,AFM,0,64.0,16,0.04167,0.02,-66.85759859,0.01775100163,None,vtz,RMC,0.325719379847,0.00162964349081,0.377772934797,0.0034059591988,1.96210055652,0.0057847076595,0.102146602677,0.00063265876467,29.3588099586,0.0565237194108,
299,299,3.15,PBE,AFM,0,64.0,17,0.08333,0.02,-66.83512344,0.01608980173,None,vtz,RMC,0.319067749956,0.00172613478839,0.383436290001,0.00360307504757,1.93485021858,0.00611332526187,0.101867045945,0.000663501255375,28.2865646793,0.0594328103263,
300,300,3.15,PBE,AFM,0,64.0,18,0.01389,0.02,-66.86707974,0.02513833243,None,vtz,RMC,0.307259623209,0.00165640761145,0.385021420091,0.00345772489976,1.95955429716,0.00590152320458,0.0968032967648,0.000633378840529,26.7649454793,0.0567906985987,
301,301,3.2,PBE,AFM,0,64.0,0,0.00694,0.02,-66.65357214,0.0155749275,None,vtz,RMC,0.364422851141,0.00168645475291,0.367811366072,0.00351852264642,2.01709684365,0.00675231575598,0.133879832512,0.000648913990658,36.3065544679,0.0582272916432,
302,302,3.2,PBE,AFM,0,64.0,1,0.04167,0.02,-66.69180515,0.02221494471,None,vtz,RMC,0.373999478203,0.00155092688008,0.362696714639,0.00324015579729,2.02300963852,0.00625747275352,0.138810196085,0.000612541933344,37.9036800647,0.0541325993461,
303,303,3.2,PBE,AFM,0,64.0,2,0.04167,0.02,-66.6787129,0.01904840331,None,vtz,RMC,0.380691917781,0.00158866826853,0.363993267915,0.00331026595663,2.04253212884,0.00626262245965,0.145850405948,0.000615538749767,40.0224255642,0.0549623781063,
304,304,3.2,PBE,AFM,0,64.0,3,0.04167,0.02,-66.65724353,0.02665836195,None,vtz,RMC,0.37348940531,0.00167170839261,0.369002949546,0.00350025384938,2.00367720008,0.00667139617763,0.139440976838,0.000635416904111,37.9124575381,0.0576533902968,
305,305,3.2,PBE,AFM,0,64.0,4,0.04167,0.02,-66.64252289,0.01452223329,None,vtz,RMC,0.380207257015,0.00164718809075,0.362448111558,0.00345788778251,2.0433036697,0.00662133892266,0.143828900884,0.000630605132026,39.2624692856,0.0572978102976,
306,306,3.2,PBE,AFM,0,64.0,5,0.04167,0.02,-66.7003226,0.02148530778,None,vtz,RMC,0.371153430812,0.00156268867607,0.360647960145,0.00327485252711,2.03367030428,0.0062924883451,0.13713848926,0.000614511365449,37.7708397202,0.0546132334872,
307,307,3.2,PBE,AFM,0,64.0,6,0.02083,0.02,-66.6795637,0.01906582661,None,vtz,RMC,0.378455827993,0.00157393870453,0.362226842894,0.00329239192889,2.04859225113,0.00628257117899,0.143265333933,0.000613769020748,39.0017016797,0.0545557725311,
308,308,3.2,PBE,AFM,0,64.0,7,0.04167,0.02,-66.64053335,0.02644397967,None,vtz,RMC,0.349858256637,0.0016857117484,0.371001845695,0.00352295949974,1.99045436248,0.00680402630626,0.12242604265,0.000641249526639,33.5301011784,0.0579469166489,
309,309,3.2,PBE,AFM,0,64.0,8,0.08333,0.02,-66.65620413,0.02001769686,None,vtz,RMC,0.389816966452,0.00156003593944,0.363065538557,0.00329150696266,2.04207758062,0.00627172598018,0.152239828571,0.000608192958007,41.1222085973,0.054537664164,
310,310,3.2,PBE,AFM,0,64.0,9,0.08333,0.02,-66.65795186,0.0219210547,None,vtz,RMC,0.392701879433,0.00166679058028,0.356522791874,0.0034894047943,2.05702420495,0.00662250006208,0.154050382888,0.000647955990569,41.508452343,0.057888405981,
311,311,3.2,PBE,AFM,0,64.0,10,0.08333,0.02,-66.68521396,0.02910367942,None,vtz,RMC,0.37878313494,0.00153750128123,0.366751833858,0.0032266819615,2.02822699398,0.0061357929795,0.143159361757,0.000598742320003,38.7290147716,0.0533157737117,
312,312,3.2,PBE,AFM,0,64.0,11,0.08333,0.02,-66.64982807,0.02305698722,None,vtz,RMC,0.377228832479,0.00154238337703,0.364805976958,0.00324426933104,2.04444732223,0.0062108470009,0.142242054884,0.000609896549252,38.823921362,0.0535777867206,
313,313,3.2,PBE,AFM,0,64.0,12,0.04167,0.02,-66.6610802,0.01952540683,None,vtz,RMC,0.370715816438,0.0015758947503,0.367221976295,0.00330972213842,2.02228890073,0.00638869605579,0.135962669732,0.000614364895171,37.3959883821,0.0546947924487,
314,314,3.2,PBE,AFM,0,64.0,13,0.08333,0.02,-66.6489333,0.01997016818,None,vtz,RMC,0.368292978204,0.00161573154798,0.369124398462,0.00339573721863,2.03900938162,0.00650792744966,0.135861755214,0.000615325684536,37.3127092582,0.0560860222395,
315,315,3.2,PBE,AFM,0,64.0,14,0.08333,0.02,-66.66695577,0.02119533704,None,vtz,RMC,0.35769109347,0.00164260627365,0.368748918818,0.00341626702555,2.01002898092,0.00640186541557,0.126536196197,0.000631691982824,35.061463845,0.0567423560666,
316,316,3.2,PBE,AFM,0,64.0,15,0.04167,0.02,-66.67271749,0.01518998653,None,vtz,RMC,0.380137725726,0.00160928396428,0.363950122875,0.00337912409338,2.04240359323,0.00635952776558,0.145285399295,0.000610536321598,39.3452008035,0.0558989541764,
317,317,3.2,PBE,AFM,0,64.0,16,0.04167,0.02,-66.64951909,0.02123479784,None,vtz,RMC,0.379270216994,0.00160828734276,0.365009438797,0.00336533392286,2.06084630973,0.00647561026979,0.144017138067,0.00062668270244,38.8237782075,0.0556997681959,
318,318,3.2,PBE,AFM,0,64.0,17,0.08333,0.02,-66.6644724,0.0181293239,None,vtz,RMC,0.383883469046,0.0015384263433,0.362972746929,0.00322172387381,2.04364506832,0.00616788049326,0.148661522241,0.000588158339972,39.8358045973,0.0533547155381,
319,319,3.2,PBE,AFM,0,64.0,18,0.01389,0.02,-66.65863174,0.01776420543,None,vtz,RMC,0.36332763672,0.00156572695217,0.366003601987,0.00329779520078,2.03495666583,0.00634952068023,0.131283092334,0.000608463316058,36.2560999889,0.0546067562286,
320,320,3.25,PBE,AFM,0,64.0,0,0.00694,0.02,-66.5060126,0.01384074766,None,vtz,RMC,0.398472316123,0.00207989570968,0.346277809767,0.00445094951272,2.11463822991,0.00743243980658,0.154574433675,0.000828112457879,43.0080157,0.0738997945724,
321,321,3.25,PBE,AFM,0,64.0,1,0.04167,0.02,-66.51067329,0.01269353193,None,vtz,RMC,0.387914595655,0.0021002378425,0.34690228468,0.00450600882777,2.07484885108,0.00735984239528,0.149498667774,0.000846631129254,40.9639369761,0.074412253281,
322,322,3.25,PBE,AFM,0,64.0,2,0.04167,0.02,-66.54797862,0.01726842665,None,vtz,RMC,0.413729238356,0.00205399160648,0.343648952559,0.00437442819443,2.09659068637,0.00726410968419,0.169744314367,0.000824306690767,46.114792655,0.0731896555715,
323,323,3.25,PBE,AFM,0,64.0,3,0.04167,0.02,-66.47882339,0.01434019317,None,vtz,RMC,0.41796756886,0.00215228512189,0.343088777236,0.00464332391242,2.11055071722,0.00763796576767,0.178636945566,0.000858186794475,47.471229915,0.0768167310188,
324,324,3.25,PBE,AFM,0,64.0,4,0.04167,0.02,-66.54614832,0.01663469909,None,vtz,RMC,0.424266702152,0.00212593808998,0.336468585062,0.00455442256543,2.1497021099,0.00746254195308,0.178275562175,0.000841300925758,48.5470740539,0.0756246029951,
325,325,3.25,PBE,AFM,0,64.0,5,0.04167,0.02,-66.5181094,0.01772707452,None,vtz,RMC,0.420439828725,0.00215051868948,0.342540927678,0.00460849026783,2.11205093173,0.00774074884467,0.177939715121,0.000839803093091,47.3438559404,0.0762023961014,
326,326,3.25,PBE,AFM,0,64.0,6,0.02083,0.02,-66.5250255,0.01168380276,None,vtz,RMC,0.441558943851,0.0019206129967,0.339864052704,0.00412165189309,2.1410329861,0.00686560942155,0.197878939781,0.000771889311234,52.0314543072,0.0683629883673,
327,327,3.25,PBE,AFM,0,64.0,7,0.04167,0.02,-66.53336668,0.01560877587,None,vtz,RMC,0.423216787012,0.00204072322172,0.335229497718,0.0044336060847,2.17478350355,0.00728374571184,0.177351127649,0.000803105268223,47.489750163,0.0735673709196,
328,328,3.25,PBE,AFM,0,64.0,8,0.08333,0.02,-66.53203856,0.02084838056,None,vtz,RMC,0.427226924184,0.00216546394029,0.340301899191,0.00465972849232,2.11559962244,0.00771876796289,0.183312045124,0.000887504755822,48.4040154577,0.077479555306,
329,329,3.25,PBE,AFM,0,64.0,9,0.08333,0.02,-66.52732096,0.02010420383,None,vtz,RMC,0.41583411322,0.00232291174143,0.338820991739,0.004972062937,2.10924047986,0.00820867140829,0.176935397677,0.000931145525755,47.297304864,0.082765210325,
330,330,3.25,PBE,AFM,0,64.0,10,0.08333,0.02,-66.49412052,0.01408218604,None,vtz,RMC,0.387447396737,0.00207156577891,0.356908075051,0.00445672827793,2.07770175177,0.00735463689089,0.147195388106,0.000817388131102,40.6614842846,0.0740386795939,
331,331,3.25,PBE,AFM,0,64.0,11,0.08333,0.02,-66.50330146,0.01308279051,None,vtz,RMC,0.433116777208,0.0022133774845,0.345129784732,0.0047342482653,2.14030728215,0.00776715159181,0.189977631746,0.000888439309746,49.907089855,0.0786367488486,
332,332,3.25,PBE,AFM,0,64.0,12,0.04167,0.02,-66.26243765,0.0,None,vtz,RMC,0.43648111979,0.0,0.364648684297,0.0,2.10243012867,0.0,0.191315390505,0.0,50.8991509334,0.0,
333,333,3.25,PBE,AFM,0,64.0,13,0.08333,0.02,-66.55229026,0.0126430676,None,vtz,RMC,0.42684881037,0.0021390252872,0.335455860311,0.00462020332356,2.15727512055,0.00767245916753,0.179117861828,0.00084531631782,49.1586566347,0.0761849482538,
334,334,3.25,PBE,AFM,0,64.0,14,0.08333,0.02,-66.52998039,0.01661180645,None,vtz,RMC,0.426467940721,0.00206331146607,0.346031320367,0.00435565396693,2.14639164957,0.00729531339637,0.180229838808,0.000816935166774,48.4260447682,0.0728059589971,
335,335,3.25,PBE,AFM,0,64.0,15,0.04167,0.02,-66.52501945,0.0117781617,None,vtz,RMC,0.401631636659,0.00205622929707,0.345570796917,0.00442168971327,2.10813104246,0.00740736282869,0.162317286361,0.000827471876657,43.3178017848,0.0735801257899,
336,336,3.25,PBE,AFM,0,64.0,16,0.04167,0.02,-66.52871204,0.01683425924,None,vtz,RMC,0.427713818018,0.0019658344377,0.343068769384,0.00420772481924,2.13876994038,0.00698638350944,0.180884375865,0.000764901282454,48.5235356986,0.0696437408081,
337,337,3.25,PBE,AFM,0,64.0,17,0.08333,0.02,-66.53493752,0.01615436447,None,vtz,RMC,0.418046835435,0.00209383262179,0.342585593344,0.00447517680513,2.14420276449,0.00741135130553,0.170467386126,0.000814976143625,46.8686753902,0.0747652996346,
338,338,3.25,PBE,AFM,0,64.0,18,0.01389,0.02,-66.48948827,0.00971678308,None,vtz,RMC,0.434869198273,0.00204532358969,0.345058728114,0.00437588172111,2.12556500986,0.00721956953296,0.191121809216,0.000804389094439,50.1810021462,0.0721534262783,
339,339,3.3,PBE,AFM,0,64.0,0,0.00694,0.02,-66.36287823,0.0153188291,None,vtz,RMC,0.456999261317,0.00196608907427,0.322952050654,0.00427126993001,2.18601160497,0.00788284621104,0.211172698072,0.000792582840724,55.4869857397,0.0711713346394,
340,340,3.3,PBE,AFM,0,64.0,1,0.04167,0.02,-66.34651783,0.0138982758,None,vtz,RMC,0.465310479055,0.0019555770454,0.328857126621,0.00420191211784,2.20431970427,0.00768569103899,0.211054682477,0.000791946229412,57.0369374912,0.0702727397818,
341,341,3.3,PBE,AFM,0,64.0,2,0.04167,0.02,-66.34689185,0.01520473397,None,vtz,RMC,0.46995898646,0.00209699676052,0.328929174546,0.00453719367009,2.21657995653,0.00843342960678,0.223084046745,0.000828989830445,58.1757551668,0.0750057433567,
342,342,3.3,PBE,AFM,0,64.0,3,0.04167,0.02,-66.38865336,0.01246520201,None,vtz,RMC,0.460037314905,0.00201033653414,0.32449128019,0.00435420423439,2.21452352332,0.00818726225859,0.207489390433,0.000807980742594,55.9615783483,0.0723464658339,
343,343,3.3,PBE,AFM,0,64.0,4,0.04167,0.02,-66.34897433,0.01534372325,None,vtz,RMC,0.431127677802,0.00212451521713,0.335276760135,0.00447612187245,2.19101781413,0.00820966272329,0.1833147203,0.000823461404387,49.3949479554,0.0748638416089,
344,344,3.3,PBE,AFM,0,64.0,5,0.04167,0.02,-66.67687828,0.1931082032,None,vtz,RMC,0.444609668875,0.00216900495124,0.334289102168,0.0046836614716,2.191450199,0.00879888823927,0.194723873689,0.000877127453427,52.5463870128,0.0780866568608,
345,345,3.3,PBE,AFM,0,64.0,6,0.02083,0.02,-66.36552654,0.01532726988,None,vtz,RMC,0.460552078405,0.00206114693665,0.326307680619,0.00449202231594,2.20488394793,0.00837346908437,0.212158534671,0.000841945364092,56.2311222082,0.074757408166,
346,346,3.3,PBE,AFM,0,64.0,7,0.04167,0.02,-66.33054194,0.01055574095,None,vtz,RMC,0.461398828903,0.00196675283898,0.332378974939,0.00423912731046,2.21620696418,0.0077504053066,0.214555013884,0.000798648892479,56.6316038491,0.0707043395915,
347,347,3.3,PBE,AFM,0,64.0,8,0.08333,0.02,-66.35694131,0.0220149909,None,vtz,RMC,0.456315908922,0.00196957007903,0.330319439451,0.00425900768022,2.17976634542,0.0078405075296,0.207106770837,0.000765865714574,55.4700344873,0.0706993544882,
348,348,3.3,PBE,AFM,0,64.0,9,0.08333,0.02,-66.29970511,0.01505424068,None,vtz,RMC,0.458128889779,0.00192710324547,0.331187808167,0.00421746441003,2.22456218872,0.00778231846237,0.209407500414,0.000791542331237,55.4353162493,0.0696149979456,
349,349,3.3,PBE,AFM,0,64.0,10,0.08333,0.02,-66.33911388,0.01011241554,None,vtz,RMC,0.428913365109,0.00210922907983,0.339114955337,0.00454160085531,2.10889895719,0.00848362041455,0.185888224785,0.000847843950756,49.0718952888,0.0758019084925,
350,350,3.3,PBE,AFM,0,64.0,11,0.08333,0.02,-66.34400332,0.01501238443,None,vtz,RMC,0.460587866046,0.00190946234737,0.330686161496,0.00414727630889,2.20136725392,0.00764935092127,0.215765630465,0.000763066738173,56.5592193688,0.0683592298961,
351,351,3.3,PBE,AFM,0,64.0,12,0.04167,0.02,-66.29155372,0.01248411149,None,vtz,RMC,0.459732493864,0.00201444594448,0.327420460486,0.00434173522535,2.16128255548,0.00802589864838,0.209489031987,0.000801671706011,56.1803527202,0.0722987813718,
352,352,3.3,PBE,AFM,0,64.0,13,0.08333,0.02,-66.35697582,0.009321994917,None,vtz,RMC,0.46581743997,0.00195517137536,0.329968878347,0.00426123735526,2.22381514213,0.00778698980062,0.214422426574,0.00076859636244,57.035544269,0.0707437817129,
353,353,3.3,PBE,AFM,0,64.0,14,0.08333,0.02,-66.32038159,0.01406413441,None,vtz,RMC,0.458089972603,0.00214514706848,0.328205432108,0.00464287744416,2.21055559986,0.00846212968131,0.211997955698,0.000884470447357,56.1870016368,0.0772123824972,
354,354,3.3,PBE,AFM,0,64.0,15,0.04167,0.02,-66.36352633,0.01177106368,None,vtz,RMC,0.45828230342,0.00194319538083,0.329211903874,0.00420457783126,2.1837260015,0.00769743887109,0.209007888854,0.000777165845578,55.9357626682,0.0700874105141,
355,355,3.3,PBE,AFM,0,64.0,16,0.04167,0.02,-66.36930871,0.01161289006,None,vtz,RMC,0.441656754975,0.00199726806378,0.328748635162,0.00431397601221,2.23995083292,0.00788298541996,0.191539947712,0.000788912519638,51.8634382721,0.071329984515,
356,356,3.3,PBE,AFM,0,64.0,17,0.08333,0.02,-66.37871013,0.01222915628,None,vtz,RMC,0.462815267773,0.0018347991877,0.328699632096,0.00399272543098,2.21357832652,0.0073529827799,0.214448758351,0.000736919449172,56.6766647762,0.0665053763313,
357,357,3.3,PBE,AFM,0,64.0,18,0.01389,0.02,-66.30182983,0.02103788316,None,vtz,RMC,0.456611168267,0.00202606154237,0.335139902579,0.00440101067415,2.14213502435,0.00814653301272,0.207922537663,0.000833678174307,54.9316375924,0.0727181952561,
358,358,2.45,PBE,UNP,0,64.0,0,0.00694,0.02,-70.27209367,0.009055267622,None,vtz,RMC,0.0820163954,0.00174013283822,0.478419501103,0.00358153805132,1.66663068576,0.00585351753092,0.00286070723164,0.000643652088917,2.78127398014,0.0569589739218,
359,359,2.45,PBE,UNP,0,64.0,1,0.04167,0.02,-70.20246386,0.009776686511,None,vtz,RMC,0.0515798061229,0.00154925368713,0.48021263734,0.00317322198748,1.66074679902,0.0051975556885,-0.000236295046571,0.000561819470945,2.48609254764,0.050133087384,
360,360,2.45,PBE,UNP,0,64.0,2,0.04167,0.02,-70.18697909,0.009313482229,None,vtz,RMC,0.055025724086,0.00144935625646,0.472417132466,0.0029814297449,1.68083541087,0.00492080194511,0.00238430630287,0.000522957078824,2.91441958053,0.0471084432838,
361,361,2.45,PBE,UNP,0,64.0,3,0.04167,0.02,-70.21253219,0.01010606544,None,vtz,RMC,0.0503417581212,0.00144310534398,0.480729512115,0.00296069252971,1.65179070047,0.0048562177958,-0.00105773495178,0.000518176113589,2.95326687274,0.0469570917187,
362,362,2.45,PBE,UNP,0,64.0,4,0.04167,0.02,-70.24756927,0.0105452501,None,vtz,RMC,0.0535187372413,0.00150409781293,0.476334032823,0.0030999632871,1.66720228776,0.00511593422554,0.00421211738708,0.000550405691829,2.87843424483,0.0491695239465,
363,363,2.45,PBE,UNP,0,64.0,5,0.04167,0.02,-70.25447179,0.009081263138,None,vtz,RMC,0.0533080590674,0.00149597616105,0.481124399529,0.00308382959152,1.65153716506,0.00506076486832,0.00406341254859,0.000537743814882,2.78610884069,0.0488382229613,
364,364,2.45,PBE,UNP,0,64.0,6,0.02083,0.02,-70.2643325,0.01800988515,None,vtz,RMC,0.0560363107147,0.00144352582726,0.480436401001,0.00296004994905,1.66194198412,0.00486741112206,0.000306156058382,0.000515628086475,2.49179090076,0.046827197556,
365,365,2.45,PBE,UNP,0,64.0,7,0.04167,0.02,-70.22290204,0.008827001485,None,vtz,RMC,0.0691085714685,0.0015048930697,0.4769171105,0.00311378463157,1.67263167467,0.00511880974033,-0.00131974015127,0.000545620792179,2.96470264005,0.0491814041694,
366,366,2.45,PBE,UNP,0,64.0,8,0.08333,0.02,-70.22756866,0.01160598863,None,vtz,RMC,0.0542174750479,0.00156400230477,0.479935725784,0.00320829236565,1.65322453966,0.00524163256606,0.00105823722141,0.000562430891291,2.668307369,0.0508815919792,
367,367,2.45,PBE,UNP,0,64.0,9,0.08333,0.02,-70.24153985,0.01027938938,None,vtz,RMC,0.061485905227,0.00145498215199,0.480046194584,0.00301353059676,1.66464174625,0.00499359859612,-0.0046321104495,0.000532434115926,2.28980609245,0.0477034177768,
368,368,2.45,PBE,UNP,0,64.0,10,0.08333,0.02,-70.23724068,0.009269644291,None,vtz,RMC,0.0658884119086,0.00149258641021,0.475742361961,0.00310760094305,1.66821023069,0.00511068265493,-0.0032810825496,0.000547478652016,2.6298903401,0.0490524428176,
369,369,2.45,PBE,UNP,0,64.0,11,0.08333,0.02,-69.58657238,0.0,None,vtz,RMC,0.0721110026064,0.0,0.520828055219,0.0,1.53883951823,0.0,-0.000967550396679,0.0,2.27962239609,0.0,
370,370,2.45,PBE,UNP,0,64.0,12,0.04167,0.02,-70.19397232,0.01237652258,None,vtz,RMC,0.0568389892593,0.00154316320615,0.481145522394,0.00317306032896,1.65081591638,0.00519556695245,0.00206677538348,0.000553743570055,2.82622158084,0.0504559905631,
371,371,2.45,PBE,UNP,0,64.0,13,0.08333,0.02,-70.21104303,0.0102578985,None,vtz,RMC,0.0633319303805,0.00158260658877,0.476573425462,0.00325914882457,1.63301263597,0.00533441146505,0.00219842275301,0.000576259178478,2.74741583056,0.0516034350916,
372,372,2.45,PBE,UNP,0,64.0,14,0.08333,0.02,-70.20778096,0.01272862737,None,vtz,RMC,0.0533248522404,0.00157277076092,0.483599602744,0.00324307489721,1.61807901217,0.0053263988606,-0.000942831381911,0.000578561122213,2.61683486061,0.0512334944128,
373,373,2.45,PBE,UNP,0,64.0,15,0.04167,0.02,-70.2067464,0.01079148019,None,vtz,RMC,0.0539290529993,0.00143127310685,0.477921318772,0.0029414823286,1.65151748945,0.00486186321611,0.00112455170479,0.00052192312248,2.98420745559,0.0467496213244,
374,374,2.45,PBE,UNP,0,64.0,16,0.04167,0.02,-70.18100228,0.01021843203,None,vtz,RMC,0.0626575512391,0.00151198435441,0.477998505185,0.00314239222325,1.63668473135,0.00517065014372,0.00178991812509,0.000549285188021,2.84673489881,0.0498311003242,
375,375,2.45,PBE,UNP,0,64.0,17,0.08333,0.02,-70.21664665,0.01021056655,None,vtz,RMC,0.0541254697142,0.00151447686363,0.479059454457,0.00310532477748,1.64443722016,0.00509810272146,0.00233643530252,0.000540821932076,2.48847585598,0.0491605792818,
376,376,2.45,PBE,UNP,0,64.0,18,0.01389,0.02,-70.18497137,0.01291177151,None,vtz,RMC,0.0588308738428,0.00168089642052,0.480378262361,0.0034790458708,1.6818130606,0.00566503274991,-0.00373921059379,0.00060982542536,2.27608798114,0.0545893805703,
377,377,2.5,PBE,UNP,0,64.0,0,0.00694,0.02,-70.15863684,0.05526009852,None,vtz,RMC,0.05549832783,0.00190278293689,0.473199911033,0.00391240951232,1.66709685847,0.00728354135657,0.000572527702565,0.00068579059608,2.54155262445,0.0619416333764,
378,378,2.5,PBE,UNP,0,64.0,1,0.04167,0.02,-70.02569638,0.009565461833,None,vtz,RMC,0.0621344779438,0.00195866958121,0.472930220821,0.00405093356987,1.68343601058,0.00747110252652,0.000867106913515,0.000708057015709,2.96549036556,0.0636628463714,
379,379,2.5,PBE,UNP,0,64.0,2,0.04167,0.02,-69.95363256,0.01186887824,None,vtz,RMC,0.0513013567236,0.00190568117683,0.47886265441,0.00389650535271,1.66793747519,0.00725445743727,0.00233609458699,0.000703522054922,2.48901579032,0.0615857514175,
380,380,2.5,PBE,UNP,0,64.0,3,0.04167,0.02,-70.00990798,0.01047300929,None,vtz,RMC,0.0524047496305,0.00181708129011,0.475183471527,0.0037022909975,1.67026504631,0.00690970859156,0.00310543573713,0.00065356748799,2.70310982832,0.0591905880045,
381,381,2.5,PBE,UNP,0,64.0,4,0.04167,0.02,-70.01920006,0.01509239453,None,vtz,RMC,0.0479281277193,0.00189416583401,0.473452112717,0.0038567066076,1.66580711808,0.00710163664112,0.000809441712407,0.000665032814446,2.84827774292,0.0612630803738,
382,382,2.5,PBE,UNP,0,64.0,5,0.04167,0.02,-70.01377496,0.01005966175,None,vtz,RMC,0.0514238359717,0.00194184274255,0.478241112641,0.00397566416397,1.63178918127,0.00733014877139,0.000737497430093,0.000706871284208,2.66511907904,0.0631026984375,
383,383,2.5,PBE,UNP,0,64.0,6,0.02083,0.02,-70.0318098,0.0151330342,None,vtz,RMC,0.057904240223,0.00202433867821,0.469406173848,0.00412098483928,1.68247360091,0.00759977967157,-0.000325235380972,0.000712485298583,2.78812604539,0.0660816507216,
384,384,2.5,PBE,UNP,0,64.0,7,0.04167,0.02,-69.99133555,0.01069145782,None,vtz,RMC,0.0621617452462,0.00231833336926,0.477620187789,0.00474640211774,1.65583334669,0.0086798024414,0.000117709165691,0.000820747352808,3.0330302129,0.0748159608019,
385,385,2.5,PBE,UNP,0,64.0,8,0.08333,0.02,-70.00748925,0.00932711879,None,vtz,RMC,0.051427755916,0.00207749327064,0.477703769265,0.00421061018476,1.64185605603,0.00780267590543,-0.000739999626769,0.00074794905475,2.47464056277,0.0671745664294,
386,386,2.5,PBE,UNP,0,64.0,9,0.08333,0.02,-69.98840168,0.01055571634,None,vtz,RMC,0.0479655945306,0.00209325037173,0.480698725527,0.00424130597249,1.65767953434,0.00793460139976,0.00175735196498,0.000749631193201,3.11291523052,0.0675674654713,
387,387,2.5,PBE,UNP,0,64.0,10,0.08333,0.02,-70.0259813,0.01038898287,None,vtz,RMC,0.0663502558986,0.00202532852127,0.475294886511,0.00412057175957,1.63251189233,0.00760911009683,0.0029617640288,0.000726873215689,2.57444471552,0.0654933213015,
388,388,2.5,PBE,UNP,0,64.0,11,0.08333,0.02,-70.03081722,0.01016752178,None,vtz,RMC,0.0631003585503,0.0019600169015,0.470959354603,0.00402796858624,1.68024572103,0.00759286608528,-0.00291957348183,0.000705861567937,2.48645538897,0.0640346123663,
389,389,2.5,PBE,UNP,0,64.0,12,0.04167,0.02,-70.02371736,0.00865477576,None,vtz,RMC,0.0611276584193,0.00187998443625,0.470277437823,0.0038614438288,1.66435459615,0.00717336800387,0.00161161921735,0.000666851921628,2.82371138724,0.0616075564706,
390,390,2.5,PBE,UNP,0,64.0,13,0.08333,0.02,-69.97729259,0.009248967692,None,vtz,RMC,0.0643817732069,0.0020089266123,0.472716949174,0.00411415738829,1.66585145403,0.0076163845895,-0.000432990745212,0.000728278279443,2.5387461515,0.0654053992112,
391,391,2.5,PBE,UNP,0,64.0,14,0.08333,0.02,-69.9886652,0.006790171891,None,vtz,RMC,0.0554125603547,0.00188189306003,0.479673653442,0.00384607168901,1.64666495658,0.00715925333106,0.00262808604419,0.000681990659567,2.94113403312,0.0612437248445,
392,392,2.5,PBE,UNP,0,64.0,15,0.04167,0.02,-70.01176237,0.01163782421,None,vtz,RMC,0.0702654636665,0.0018958887763,0.466409987407,0.00389245221855,1.66267268824,0.00728076333583,0.000114441120952,0.000686464183299,2.90727185001,0.0617393667336,
393,393,2.5,PBE,UNP,0,64.0,16,0.04167,0.02,-69.99923538,0.009699004772,None,vtz,RMC,0.0563682092761,0.00213065309282,0.478411988098,0.00437743054434,1.63602021991,0.00819812467682,0.00128643221526,0.000768876298315,2.50632818859,0.0692416198397,
394,394,2.5,PBE,UNP,0,64.0,17,0.08333,0.02,-69.95657391,0.009882377706,None,vtz,RMC,0.0521299556204,0.00193062889903,0.481977968489,0.00393131079829,1.63283351602,0.00733636475555,-0.000288188254532,0.000700867900097,2.63891415963,0.0626912297195,
395,395,2.5,PBE,UNP,0,64.0,18,0.01389,0.02,-69.99463856,0.01127394614,None,vtz,RMC,0.0608969304542,0.00191197537388,0.472143283757,0.00395582065843,1.66830679975,0.00746911666902,0.000767706722271,0.000692862670356,2.59833114058,0.0630535713773,
396,396,2.55,PBE,UNP,0,64.0,0,0.00694,0.02,-69.76822398,0.009736028848,None,vtz,RMC,0.0519998745395,0.00197227885288,0.46528014723,0.00403090627584,1.68879526773,0.00656510311414,0.000562761469749,0.000711460374343,2.90788437911,0.0640882901903,
397,397,2.55,PBE,UNP,0,64.0,1,0.04167,0.02,-69.74974016,0.01139647651,None,vtz,RMC,0.0553879021513,0.00186778038347,0.471157645883,0.00384897234334,1.67318692354,0.00636190723644,0.000926445855515,0.0006856724858,2.48991653822,0.0613806664537,
398,398,2.55,PBE,UNP,0,64.0,2,0.04167,0.02,-69.79554794,0.01221186203,None,vtz,RMC,0.0741221110062,0.00195472049675,0.45741342808,0.0040170602562,1.70150205823,0.00661252584671,0.00622563208726,0.000703342485412,3.28028570406,0.0645111172077,
399,399,2.55,PBE,UNP,0,64.0,3,0.04167,0.02,-69.77467693,0.01330560549,None,vtz,RMC,0.0625860515936,0.00206864225919,0.466322302602,0.00426630800254,1.6815812414,0.00700174095764,-0.00121904803345,0.000752773229798,2.50355855724,0.0679710756075,
400,400,2.55,PBE,UNP,0,64.0,4,0.04167,0.02,-69.75142746,0.01035298099,None,vtz,RMC,0.0574862972269,0.00200262308147,0.466401414999,0.00406739857935,1.67260780619,0.00670013813789,0.00432828173358,0.000725761336085,2.98211284131,0.0652518697311,
401,401,2.55,PBE,UNP,0,64.0,5,0.04167,0.02,-69.7734772,0.01369889998,None,vtz,RMC,0.0630055293369,0.00202544622059,0.468658187987,0.0041511409164,1.66449925552,0.0067809752093,0.000616167063808,0.000740218602586,2.7004266584,0.0658273758902,
402,402,2.55,PBE,UNP,0,64.0,6,0.02083,0.02,-69.77415635,0.01181897186,None,vtz,RMC,0.0662108497356,0.0020510130443,0.466032603217,0.00419680544585,1.69345072828,0.00695060940763,-0.000473210840962,0.000736582333201,2.37726219435,0.066974905002,
403,403,2.55,PBE,UNP,0,64.0,7,0.04167,0.02,-69.75400078,0.009465227395,None,vtz,RMC,0.0597827471384,0.00189370043537,0.468358434901,0.00387412621159,1.67513613748,0.00635156278297,0.0040315288733,0.000695318731856,2.63339984555,0.0615646217408,
404,404,2.55,PBE,UNP,0,64.0,8,0.08333,0.02,-69.74126264,0.01054948775,None,vtz,RMC,0.057501854786,0.00189765379992,0.470144691604,0.00389451868891,1.65727703858,0.0064279226834,0.00654044295058,0.000687255556363,3.260091729,0.0618109191803,
405,405,2.55,PBE,UNP,0,64.0,9,0.08333,0.02,-69.7675397,0.01460534042,None,vtz,RMC,0.0632949557831,0.00190613760146,0.466057391518,0.00392040896081,1.69385222712,0.00644453836317,0.00243569606738,0.000684163525132,2.48481514486,0.0621579220015,
406,406,2.55,PBE,UNP,0,64.0,10,0.08333,0.02,-69.77108863,0.008293758237,None,vtz,RMC,0.0657056701302,0.00202701190951,0.467998691659,0.0041447922829,1.67050034463,0.00685175144628,0.0059155539372,0.00073694620474,3.35616650536,0.0664104886902,
407,407,2.55,PBE,UNP,0,64.0,11,0.08333,0.02,-69.73968332,0.01050907045,None,vtz,RMC,0.0474427219007,0.00192239222224,0.47417000363,0.00392679622449,1.65277975801,0.00643540813713,-0.00106150610335,0.000695317927904,2.21159191892,0.0624221017903,
408,408,2.55,PBE,UNP,0,64.0,12,0.04167,0.02,-69.72748515,0.01510744904,None,vtz,RMC,0.0584301588304,0.00217222766363,0.470793877955,0.00449937388892,1.65383469192,0.00740593643716,-0.00394143564038,0.000802688366262,2.56089771408,0.0719897686452,
409,409,2.55,PBE,UNP,0,64.0,13,0.08333,0.02,-69.77117222,0.01390513819,None,vtz,RMC,0.0631976318389,0.00200470316698,0.469013159393,0.00407838971985,1.64674720295,0.0066538343362,-0.00174259557462,0.000723386567705,2.41559388727,0.0652493407586,
410,410,2.55,PBE,UNP,0,64.0,14,0.08333,0.02,-69.77966007,0.01271046879,None,vtz,RMC,0.0737432861362,0.00199808925202,0.457913297658,0.00410591435118,1.66842134368,0.00676418855297,0.00340352775162,0.000730622834057,3.24664248388,0.0655831538882,
411,411,2.55,PBE,UNP,0,64.0,15,0.04167,0.02,-69.74624384,0.01120717422,None,vtz,RMC,0.0607220410575,0.00218904134856,0.471291610272,0.0045176874707,1.65563698421,0.0073779138112,-0.00138210290025,0.000806096564277,2.38799017063,0.0714996105162,
412,412,2.55,PBE,UNP,0,64.0,16,0.04167,0.02,-69.74157913,0.01371158571,None,vtz,RMC,0.0536245049387,0.00196289433785,0.471695003213,0.0040468730281,1.65230770913,0.00662940558632,0.000747101288942,0.000719561744161,2.5823941229,0.0642701370629,
413,413,2.55,PBE,UNP,0,64.0,17,0.08333,0.02,-69.79540235,0.009905294765,None,vtz,RMC,0.0701210149154,0.00208422182024,0.463648431866,0.00427258934201,1.6523595598,0.00701399454084,-0.00283235903213,0.000764855695205,2.65216380661,0.068314319289,
414,414,2.55,PBE,UNP,0,64.0,18,0.01389,0.02,-69.71153917,0.0137158104,None,vtz,RMC,0.0542947014722,0.00198818851995,0.470424709215,0.004032665694,1.66844434274,0.00663155718996,0.00212914812688,0.000725597548559,2.80908439094,0.0641174789569,
415,415,2.6,PBE,UNP,0,64.0,0,0.00694,0.02,-69.54071137,0.007668856943,None,vtz,RMC,0.0720089145238,0.00190176272421,0.461011146028,0.00393489101479,1.70657269289,0.00648916761871,0.000188534580959,0.000695431730648,2.49592874485,0.0626408664754,
416,416,2.6,PBE,UNP,0,64.0,1,0.04167,0.02,-69.51045803,0.01282210129,None,vtz,RMC,0.0627129836305,0.00185536261893,0.465696238912,0.00382241177308,1.67211325026,0.00633481990393,-0.00230868977366,0.000670651095285,2.64211012433,0.0610675344743,
417,417,2.6,PBE,UNP,0,64.0,2,0.04167,0.02,-69.49950713,0.01016880132,None,vtz,RMC,0.0644169786207,0.00214219276421,0.46115618194,0.00434899323842,1.69192099677,0.00719225668749,-0.00146050864933,0.00077008762676,2.6533129798,0.0700823507347,
418,418,2.6,PBE,UNP,0,64.0,3,0.04167,0.02,-69.47018381,0.01260998741,None,vtz,RMC,0.0539459621144,0.00202696778009,0.469461600971,0.00415004763621,1.66400620489,0.00683510609259,-0.000172315855014,0.000741529740081,2.72674863945,0.0660708896069,
419,419,2.6,PBE,UNP,0,64.0,4,0.04167,0.02,-69.54497694,0.0114439628,None,vtz,RMC,0.0730421108648,0.00209506293867,0.462840863467,0.00430743147582,1.69088789194,0.00711616231845,-0.00198580517918,0.000753190058037,2.57783167519,0.0687968617523,
420,420,2.6,PBE,UNP,0,64.0,5,0.04167,0.02,-68.78242116,0.0,None,vtz,RMC,0.0791501193638,0.0,0.508940487421,0.0,1.53300726995,0.0,0.00251314139813,0.0,2.2377414279,0.0,
421,421,2.6,PBE,UNP,0,64.0,6,0.02083,0.02,-69.51832933,0.01348002367,None,vtz,RMC,0.0618257348353,0.00198521419228,0.461026790475,0.00407318115595,1.67089093246,0.00664307559061,0.00360581134929,0.000722852609336,3.04803403512,0.0651522798201,
422,422,2.6,PBE,UNP,0,64.0,7,0.04167,0.02,-69.51580584,0.01047684048,None,vtz,RMC,0.0741831148585,0.00222455211725,0.468280466539,0.0045803178385,1.68150506433,0.00752178293628,0.00108917324038,0.00080401834136,2.87078490163,0.0733115725973,
423,423,2.6,PBE,UNP,0,64.0,8,0.08333,0.02,-69.54398038,0.0108945134,None,vtz,RMC,0.0700540319381,0.00220200150816,0.462605601984,0.00447832463159,1.67938690862,0.00739438459442,0.00122422658419,0.000786647692042,3.41050489166,0.071751900131,
424,424,2.6,PBE,UNP,0,64.0,9,0.08333,0.02,-69.55604428,0.01171209942,None,vtz,RMC,0.0863770073812,0.00220478365273,0.459050931075,0.00448461746465,1.68119006798,0.00732035346573,0.00289341905347,0.000776712815155,2.93332726571,0.0716239656117,
425,425,2.6,PBE,UNP,0,64.0,10,0.08333,0.02,-69.51026841,0.01799715376,None,vtz,RMC,0.0662040328932,0.00206271029358,0.462962005886,0.00423284213361,1.68314352247,0.00703022006949,0.00453194136233,0.00077776186087,3.00537298437,0.0679512801744,
426,426,2.6,PBE,UNP,0,64.0,11,0.08333,0.02,-69.4942314,0.0107091159,None,vtz,RMC,0.0619625999835,0.00220305310569,0.461836748511,0.00449222429204,1.70030945792,0.00744254125542,-0.00207811896401,0.000805153075691,2.55262352315,0.0721499801032,
427,427,2.6,PBE,UNP,0,64.0,12,0.04167,0.02,-69.5148885,0.01245292878,None,vtz,RMC,0.0780332799844,0.00214623223055,0.461903848904,0.00441461634738,1.68221067528,0.00731184176723,0.00474041723712,0.000781219847281,2.80133710398,0.0703512349661,
428,428,2.6,PBE,UNP,0,64.0,13,0.08333,0.02,-69.5290196,0.01413912801,None,vtz,RMC,0.0681680323971,0.00224025458116,0.456198155955,0.00460915683181,1.68242476505,0.00767902113629,0.00212711866491,0.000820770936423,2.55929143927,0.0740133799978,
429,429,2.6,PBE,UNP,0,64.0,14,0.08333,0.02,-69.53645412,0.009723572133,None,vtz,RMC,0.0634137980145,0.00217634213615,0.467001397794,0.00451441155988,1.65711618573,0.00740156078263,0.00314457107869,0.000809992088881,2.32824713837,0.0717882775406,
430,430,2.6,PBE,UNP,0,64.0,15,0.04167,0.02,-69.51162353,0.009621101088,None,vtz,RMC,0.0563696009763,0.00213470925226,0.464392650616,0.00434602025483,1.67577884846,0.00710291068537,-0.00259822271819,0.00076486769251,2.76567366059,0.0690521084028,
431,431,2.6,PBE,UNP,0,64.0,16,0.04167,0.02,-69.51553085,0.01053027771,None,vtz,RMC,0.0718466638683,0.00197839645611,0.46383998013,0.00407436991641,1.65347959919,0.00676190367898,-0.00399395810448,0.00073374554045,2.60194063917,0.0654261157002,
432,432,2.6,PBE,UNP,0,64.0,17,0.08333,0.02,-69.48238722,0.01431251795,None,vtz,RMC,0.0702368630304,0.00217542119108,0.467417550809,0.00442707756761,1.66523487518,0.00725730499782,0.00225105096324,0.000792250975687,2.90594600259,0.0704487793291,
433,433,2.6,PBE,UNP,0,64.0,18,0.01389,0.02,-69.48377176,0.01170482207,None,vtz,RMC,0.0665875922293,0.00203186604788,0.460971319862,0.00421799084557,1.6962444151,0.00689610711411,0.00116567839967,0.000741207254871,2.98811505868,0.0667196436998,
434,434,2.65,PBE,UNP,0,64.0,0,0.00694,0.02,-69.25414812,0.007144867546,None,vtz,RMC,0.058974822075,0.00188770170931,0.457951552321,0.00383391973652,1.67683207196,0.00636792256215,-0.00248426991706,0.000685614527318,2.63870302762,0.0619403333725,
435,435,2.65,PBE,UNP,0,64.0,1,0.04167,0.02,-69.26255077,0.008543223329,None,vtz,RMC,0.0677404606757,0.00199048012281,0.457608353072,0.00407485823068,1.68198532733,0.00668121274785,-0.00365211134349,0.000719096266276,2.8447286186,0.0652741446813,
436,436,2.65,PBE,UNP,0,64.0,2,0.04167,0.02,-69.26719066,0.01019833824,None,vtz,RMC,0.0540367974199,0.00209551809189,0.463188641079,0.00428372894532,1.66097516624,0.0070672815396,-0.000166401253402,0.000765997965624,2.39748100316,0.0687536147154,
437,437,2.65,PBE,UNP,0,64.0,3,0.04167,0.02,-69.25545271,0.01073730207,None,vtz,RMC,0.0805461459762,0.00230640907745,0.453649722351,0.00478958273957,1.67035387956,0.00787819507354,-0.00258802374952,0.000850600137973,3.08020985939,0.0766696739348,
438,438,2.65,PBE,UNP,0,64.0,4,0.04167,0.02,-69.28137306,0.01211622136,None,vtz,RMC,0.0641055184764,0.00210996370425,0.457369891019,0.00435195530177,1.69139739763,0.00722125462277,0.00349411551157,0.000757182282855,3.04929377362,0.0700705427952,
439,439,2.65,PBE,UNP,0,64.0,5,0.04167,0.02,-69.27848752,0.008409754875,None,vtz,RMC,0.0639096874666,0.00219654043196,0.465392461891,0.0044910461558,1.66064616734,0.00737286423642,0.00494940251454,0.000800877410804,2.98618559111,0.0718904938922,
440,440,2.65,PBE,UNP,0,64.0,6,0.02083,0.02,-69.24016972,0.03756681067,None,vtz,RMC,0.0840435960547,0.00339261187516,0.464049805746,0.00705461468314,1.6706174384,0.0117112582857,-0.00562634502959,0.00125810995516,2.47546424032,0.111435379843,
441,441,2.65,PBE,UNP,0,64.0,7,0.04167,0.02,-69.26544201,0.01444674326,None,vtz,RMC,0.066984763556,0.00204688842695,0.459136528284,0.00419783879347,1.69992038303,0.00693305370481,-0.000844498731447,0.000754208459157,3.15795286512,0.0675018591067,
442,442,2.65,PBE,UNP,0,64.0,8,0.08333,0.02,-69.25692227,0.009604489467,None,vtz,RMC,0.0672693676371,0.00212281322041,0.454547847807,0.00438201103053,1.67536601599,0.00726550103998,-0.00471346820448,0.000783239252804,2.53636853546,0.0703481343085,
443,443,2.65,PBE,UNP,0,64.0,9,0.08333,0.02,-69.28365575,0.01187204844,None,vtz,RMC,0.0702820883896,0.00214855195946,0.458538829249,0.00436831122275,1.70459086952,0.00724603632029,0.00178187052532,0.000780355980298,2.95980378076,0.070702937667,
444,444,2.65,PBE,UNP,0,64.0,10,0.08333,0.02,-69.24049432,0.01270722531,None,vtz,RMC,0.0641693115274,0.00202439834551,0.460438420355,0.00417915570773,1.67730646583,0.00687271400705,0.00033608142445,0.000747780742419,2.85028091227,0.0665509289153,
445,445,2.65,PBE,UNP,0,64.0,11,0.08333,0.02,-69.28628601,0.01277410355,None,vtz,RMC,0.0622461389612,0.00198840270795,0.462379802154,0.00410450849023,1.66616711274,0.00682582228294,-0.00224027155364,0.000725524773963,2.67772391622,0.0658391928455,
446,446,2.65,PBE,UNP,0,64.0,12,0.04167,0.02,-69.23059948,0.01271678519,None,vtz,RMC,0.0685529003253,0.00210839164727,0.463009039301,0.00432569038152,1.68658045153,0.00705742226814,0.000573764159918,0.00077364865974,2.77977040408,0.0691165299894,
447,447,2.65,PBE,UNP,0,64.0,13,0.08333,0.02,-69.26535859,0.0141861548,None,vtz,RMC,0.0600825568292,0.00194958184933,0.460956767459,0.00402666423423,1.67864628773,0.00661706318736,0.000447007922859,0.000709713688533,2.53594234229,0.0639732047145,
448,448,2.65,PBE,UNP,0,64.0,14,0.08333,0.02,-69.29107195,0.01626661658,None,vtz,RMC,0.0716172779195,0.00206007832319,0.456103212589,0.00425674632253,1.68182203051,0.00704289711442,-0.000835368841116,0.000762554142067,2.29269871231,0.0688063014338,
449,449,2.65,PBE,UNP,0,64.0,15,0.04167,0.02,-69.24020263,0.01509839245,None,vtz,RMC,0.0539747934489,0.00239237391029,0.466467100786,0.00487573778846,1.65547522166,0.00793398954384,-0.000460354703389,0.000856760795674,2.60151996912,0.0776318469716,
450,450,2.65,PBE,UNP,0,64.0,16,0.04167,0.02,-69.61247199,0.06931488969,None,vtz,RMC,0.0792903419781,0.00206280097764,0.455925004727,0.00429516507117,1.66867857531,0.00712890770883,0.000173832140081,0.00078550756238,2.74136327213,0.0689935600105,
451,451,2.65,PBE,UNP,0,64.0,17,0.08333,0.02,-69.27194351,0.01236906041,None,vtz,RMC,0.0664228069919,0.0019430424668,0.459956000595,0.00399675766682,1.65700619652,0.00656998172841,0.00341686502022,0.000713455614451,3.02200115848,0.0637299648295,
452,452,2.65,PBE,UNP,0,64.0,18,0.01389,0.02,-69.53058931,0.1166620068,None,vtz,RMC,0.0684057014343,0.00196181462618,0.463334822669,0.00405713012109,1.66495308583,0.00667198305107,-7.34297354597e-05,0.000703591115089,2.18165956848,0.0651655024222,
453,453,2.7,PBE,UNP,0,64.0,0,0.00694,0.02,-69.03402113,0.01404337822,None,vtz,RMC,0.0632171868272,0.00206288172435,0.450621822611,0.00422409750145,1.71717755994,0.00796172291468,0.000267884061835,0.000757495370156,3.33051829003,0.0678915193493,
454,454,2.7,PBE,UNP,0,64.0,1,0.04167,0.02,-68.97584268,0.01615221517,None,vtz,RMC,0.0664371352144,0.00206191288728,0.458670449802,0.0041813309431,1.70262266547,0.00770572797328,0.00279641987059,0.000736692221336,3.22029780157,0.0676933232963,
455,455,2.7,PBE,UNP,0,64.0,2,0.04167,0.02,-69.00730026,0.02192075346,None,vtz,RMC,0.080777768733,0.00208938616549,0.447365298888,0.0042757105001,1.70003725266,0.00795945871292,0.00471340703631,0.000767905928287,3.00861924928,0.0696737125315,
456,456,2.7,PBE,UNP,0,64.0,3,0.04167,0.02,-69.00627369,0.01822596102,None,vtz,RMC,0.0771108307994,0.00202526380401,0.447625850517,0.00419031783338,1.6825010553,0.00786638708032,0.00207027532642,0.000752270452053,3.06727350983,0.0677601999583,
457,457,2.7,PBE,UNP,0,64.0,4,0.04167,0.02,-69.01630023,0.01526490507,None,vtz,RMC,0.0864815266933,0.00216581943372,0.452853583448,0.00447598333596,1.69054454447,0.00827781830867,0.00285190332373,0.000807301634343,2.69961536376,0.0721797198495,
458,458,2.7,PBE,UNP,0,64.0,5,0.04167,0.02,-69.00485402,0.0109347829,None,vtz,RMC,0.0714489180942,0.00203566314883,0.455339252035,0.0041553856648,1.6736366422,0.00770251773801,0.00136300629952,0.000764132436627,2.75337074555,0.067235114733,
459,459,2.7,PBE,UNP,0,64.0,6,0.02083,0.02,-69.0276339,0.01389464356,None,vtz,RMC,0.0769322895765,0.00213389226718,0.451216026049,0.00441603015067,1.69477540539,0.00823232897421,0.000722391932635,0.000796667999635,2.75474129411,0.0714897612518,
460,460,2.7,PBE,UNP,0,64.0,7,0.04167,0.02,-69.04352785,0.01468282263,None,vtz,RMC,0.0764251878576,0.00246980881691,0.452760056749,0.00501161152581,1.66929605233,0.0093660114031,-0.00142897491673,0.000914196734632,2.7154644891,0.0812195801278,
461,461,2.7,PBE,UNP,0,64.0,8,0.08333,0.02,-68.97003469,0.009684119827,None,vtz,RMC,0.0615786446394,0.00213962892391,0.456626301159,0.00442904577482,1.6789716201,0.00820679740339,-0.00205427381656,0.000788840515698,2.85684281236,0.0708360998043,
462,462,2.7,PBE,UNP,0,64.0,9,0.08333,0.02,-69.02258802,0.01145366705,None,vtz,RMC,0.0668400325979,0.0021954846511,0.450139081206,0.00455907490302,1.66952287058,0.00841300475092,-0.00138206083512,0.000812676368865,2.92625253512,0.0734278949703,
463,463,2.7,PBE,UNP,0,64.0,10,0.08333,0.02,-69.03152243,0.01600985379,None,vtz,RMC,0.0708779967075,0.00197791874176,0.448411500369,0.00411809369643,1.68215794402,0.00765542715669,0.00216493693954,0.000738683810249,3.07023009841,0.0663934424267,
464,464,2.7,PBE,UNP,0,64.0,11,0.08333,0.02,-69.03608765,0.01373869079,None,vtz,RMC,0.0770103124496,0.0019339620328,0.451783706196,0.00394231164547,1.69649231201,0.00728238666813,-0.00347665292731,0.000720194783328,2.48897344613,0.0641322328418,
465,465,2.7,PBE,UNP,0,64.0,12,0.04167,0.02,-68.98849595,0.009092276528,None,vtz,RMC,0.0674907769025,0.00217634532592,0.45026412184,0.00450204513067,1.69771734296,0.0082773962584,0.00168926625193,0.000805076607599,2.88312386079,0.0725723406321,
466,466,2.7,PBE,UNP,0,64.0,13,0.08333,0.02,-68.98886358,0.01224698643,None,vtz,RMC,0.071641540535,0.00207957290621,0.448909060957,0.0042481426042,1.70268984458,0.00782070579354,-0.00402841450407,0.000756645331314,2.53780309065,0.0686048157442,
467,467,2.7,PBE,UNP,0,64.0,14,0.08333,0.02,-69.02037639,0.008487839704,None,vtz,RMC,0.058005764432,0.00197483418804,0.451739172643,0.00401528685354,1.7038858337,0.00741669521709,0.00199309699958,0.00073042008647,3.0282057224,0.0650353675924,
468,468,2.7,PBE,UNP,0,64.0,15,0.04167,0.02,-68.99987278,0.01110442817,None,vtz,RMC,0.0835729342185,0.00210984436779,0.450716219861,0.00433362514202,1.67696115473,0.00805923275689,-0.000228667748196,0.000771739215678,2.73801812074,0.0696684135083,
469,469,2.7,PBE,UNP,0,64.0,16,0.04167,0.02,-69.01649498,0.01460732048,None,vtz,RMC,0.0720465978009,0.00200212141143,0.447972650178,0.00412613722309,1.6690651914,0.0077232917928,0.00599625858109,0.000752265825161,2.91905094556,0.066548911042,
470,470,2.7,PBE,UNP,0,64.0,17,0.08333,0.02,-68.99579897,0.009215950051,None,vtz,RMC,0.0654190666299,0.00208478662855,0.456357201439,0.00425880867286,1.69465129321,0.00791249911508,0.00223921871279,0.000747848285451,2.22888476727,0.0685337956269,
471,471,2.7,PBE,UNP,0,64.0,18,0.01389,0.02,-68.98061153,0.01593391001,None,vtz,RMC,0.0797975543992,0.00231162336147,0.45813235869,0.0048417573619,1.7038087833,0.00891271948696,0.0014357934857,0.000859274366388,2.16119627682,0.0774390776694,
472,472,2.75,PBE,UNP,0,64.0,0,0.00694,0.02,-68.78956943,0.008970860619,None,vtz,RMC,0.0788884243369,0.00194863256488,0.439364852136,0.00397508840855,1.71685641137,0.00657804236869,0.00264265422976,0.000713962439355,3.13005681004,0.064491940401,
473,473,2.75,PBE,UNP,0,64.0,1,0.04167,0.02,-68.73293287,0.01274257829,None,vtz,RMC,0.0689003574613,0.00207888563403,0.449919218744,0.00423933390363,1.72879383983,0.00697923266828,-0.00130285778561,0.000760423606777,2.9389077417,0.0686522462636,
474,474,2.75,PBE,UNP,0,64.0,2,0.04167,0.02,-68.74592134,0.01378880771,None,vtz,RMC,0.058002787597,0.00197369281582,0.451066248461,0.00405204953864,1.70755473144,0.00668141854227,-0.0001110829027,0.000729144903153,2.8600640449,0.0654326308704,
475,475,2.75,PBE,UNP,0,64.0,3,0.04167,0.02,-68.7702303,0.01796013726,None,vtz,RMC,0.0925419503697,0.00219358639155,0.442118737693,0.00453811556741,1.68359075476,0.00759406180955,-0.00369758134842,0.000806706055967,2.99632761641,0.0740825443447,
476,476,2.75,PBE,UNP,0,64.0,4,0.04167,0.02,-68.76891325,0.01544596748,None,vtz,RMC,0.0660985864156,0.00208212642539,0.451337473984,0.00426565116522,1.70081238154,0.00703567058046,0.00575549863568,0.000765717577625,3.06021140303,0.0686170781454,
477,477,2.75,PBE,UNP,0,64.0,5,0.04167,0.02,-69.11978917,0.08779555209,None,vtz,RMC,0.0580778333857,0.00203579339519,0.45453663633,0.00415559050334,1.6835996772,0.00686730030597,-0.000392746912989,0.000752920683701,2.54265066186,0.0672214527041,
478,478,2.75,PBE,UNP,0,64.0,6,0.02083,0.02,-68.81649592,0.01329201519,None,vtz,RMC,0.0831280291513,0.00222775244933,0.439148749352,0.00457902253267,1.69855633319,0.00756168197739,0.0031511160148,0.000803049988024,3.00628191894,0.0740563026413,
479,479,2.75,PBE,UNP,0,64.0,7,0.04167,0.02,-68.7724315,0.01141912073,None,vtz,RMC,0.0723807261392,0.00216735218722,0.443125090922,0.00439496228668,1.71178079842,0.00720642546388,0.0026439924357,0.000791738471692,3.22631394748,0.0714990169545,
480,480,2.75,PBE,UNP,0,64.0,8,0.08333,0.02,-68.76527518,0.01414774983,None,vtz,RMC,0.0656758185507,0.00198139673297,0.449538621866,0.00405579290896,1.70787576631,0.00669381787522,0.000848974904954,0.000725813177819,2.9926624823,0.0655562246166,
481,481,2.75,PBE,UNP,0,64.0,9,0.08333,0.02,-68.78736425,0.01155332207,None,vtz,RMC,0.0707299390211,0.00212807871192,0.446106561581,0.00433458713079,1.70515316809,0.00712950221882,0.00158607430748,0.000784374907915,2.90106012039,0.0700958651235,
482,482,2.75,PBE,UNP,0,64.0,10,0.08333,0.02,-68.76604876,0.01017918288,None,vtz,RMC,0.052906126507,0.00208752007928,0.447328576525,0.00422120152562,1.68351942988,0.00699839761179,0.00196444843074,0.000754028849321,3.10024730302,0.068617120201,
483,483,2.75,PBE,UNP,0,64.0,11,0.08333,0.02,-68.7579455,0.009921481104,None,vtz,RMC,0.06284368958,0.0019037051609,0.451468679971,0.00390646432419,1.69401126745,0.0064515957846,-0.000580886857334,0.00070296441229,2.55635956753,0.063285496856,
484,484,2.75,PBE,UNP,0,64.0,12,0.04167,0.02,-68.71622108,0.01025965454,None,vtz,RMC,0.0671014489044,0.00220774875161,0.452534405495,0.00450231796622,1.68134894474,0.00744161796886,0.00126072918914,0.000798207913715,3.45412455205,0.0726101512955,
485,485,2.75,PBE,UNP,0,64.0,13,0.08333,0.02,-68.73246593,0.01304219823,None,vtz,RMC,0.0795414801647,0.00198992493512,0.448597432036,0.00405313582488,1.70100402154,0.00672411260768,0.00131692392059,0.000743996575905,2.93072110311,0.0657953535636,
486,486,2.75,PBE,UNP,0,64.0,14,0.08333,0.02,-68.73969281,0.01681359291,None,vtz,RMC,0.072654147675,0.00210717100265,0.453554936772,0.00431540410202,1.69679429793,0.00712029546891,0.00089063018834,0.000770036662138,3.08060243935,0.0690411798324,
487,487,2.75,PBE,UNP,0,64.0,15,0.04167,0.02,-68.75073441,0.008763135069,None,vtz,RMC,0.0623478832573,0.00203080081896,0.452196624098,0.0041680830005,1.67802617303,0.00685781653168,0.00542372754839,0.000735373964418,3.22109393568,0.0671352323349,
488,488,2.75,PBE,UNP,0,64.0,16,0.04167,0.02,-68.77856564,0.01072804354,None,vtz,RMC,0.0866580482746,0.00241260849315,0.444266257916,0.00495600322782,1.67200689244,0.00818362404889,-0.00255832247663,0.000880317963933,3.20591999193,0.0797932666009,
489,489,2.75,PBE,UNP,0,64.0,17,0.08333,0.02,-68.74726519,0.01322430375,None,vtz,RMC,0.0776459248832,0.00212372802102,0.448283987705,0.00435151877999,1.67848876953,0.00720140352742,0.00107009981097,0.000792802186708,2.65335780648,0.070453978302,
490,490,2.75,PBE,UNP,0,64.0,18,0.01389,0.02,-68.73519044,0.009047198671,None,vtz,RMC,0.076235457525,0.00204196775501,0.441022015411,0.00422760016069,1.71747808667,0.00697160301085,0.000654229997746,0.000760696620788,2.82269004827,0.068225972614,
491,491,2.8,PBE,UNP,0,64.0,0,0.00694,0.02,-68.48374901,0.01077675731,None,vtz,RMC,0.0752846510158,0.00194490864069,0.440905309945,0.0039500080575,1.72234469635,0.00667656668281,0.000933546275773,0.000724478230473,2.5183073525,0.0648423653749,
492,492,2.8,PBE,UNP,0,64.0,1,0.04167,0.02,-68.53856468,0.01569971445,None,vtz,RMC,0.0784536124875,0.00211845737188,0.438670736038,0.00435773336208,1.71703351847,0.00742662101364,0.00652557040598,0.00079050279597,2.81295361478,0.070713263371,
493,493,2.8,PBE,UNP,0,64.0,2,0.04167,0.02,-68.47290958,0.01262341917,None,vtz,RMC,0.0679769159448,0.00210883770084,0.436755744827,0.00430427682601,1.7194674475,0.00723401878155,0.00374399932175,0.000789759980689,3.40719436931,0.0701051639778,
494,494,2.8,PBE,UNP,0,64.0,3,0.04167,0.02,-68.51400064,0.01478399624,None,vtz,RMC,0.0707481586052,0.00196854476225,0.449481515758,0.00403690737623,1.71111699976,0.00680315003674,0.00112211036197,0.000722779709874,3.35742049909,0.0655134532297,
495,495,2.8,PBE,UNP,0,64.0,4,0.04167,0.02,-68.50978568,0.01096880197,None,vtz,RMC,0.0806550464302,0.00192044809962,0.439318247119,0.00397124957812,1.72973972566,0.00682163241848,0.00379102363107,0.000713177454931,2.64890572206,0.0647573658209,
496,496,2.8,PBE,UNP,0,64.0,5,0.04167,0.02,-68.51742278,0.01244152657,None,vtz,RMC,0.0774017613235,0.00200262255408,0.436503641779,0.00411293062404,1.69077803557,0.00702040912378,-0.00145184596068,0.000749805403796,3.14052110452,0.0674934437748,
497,497,2.8,PBE,UNP,0,64.0,6,0.02083,0.02,-68.48725475,0.02142068218,None,vtz,RMC,0.0836892215787,0.00217945213482,0.443899147491,0.00453049088103,1.67053950569,0.00767667541053,0.0043988392323,0.000824125172439,2.95698934867,0.0732104093594,
498,498,2.8,PBE,UNP,0,64.0,7,0.04167,0.02,-68.47478663,0.0132340905,None,vtz,RMC,0.0690243767643,0.0019936528267,0.449782270357,0.00407975974312,1.70475240496,0.00690279471968,-0.00437535792347,0.00073359593631,2.38103981544,0.0658891834826,
499,499,2.8,PBE,UNP,0,64.0,8,0.08333,0.02,-68.50390474,0.01344571315,None,vtz,RMC,0.0650672957171,0.00212481524304,0.446000860636,0.00431225831951,1.70554419368,0.00720165158731,-7.43617571135e-05,0.000778970779102,2.89909011941,0.0700120998169,
500,500,2.8,PBE,UNP,0,64.0,9,0.08333,0.02,-68.48995774,0.01754763035,None,vtz,RMC,0.0855754304056,0.0020916590093,0.438751874399,0.00434019392163,1.70336207877,0.00738454719891,0.00446022517026,0.000804684009433,2.7990607455,0.0706450993696,
501,501,2.8,PBE,UNP,0,64.0,10,0.08333,0.02,-68.55746778,0.01185198551,None,vtz,RMC,0.0771719624085,0.00199757944904,0.432811457465,0.00410662391843,1.73364857666,0.00698776785541,-0.000174011312792,0.000756525739291,3.40397884384,0.0671941727143,
502,502,2.8,PBE,UNP,0,64.0,11,0.08333,0.02,-68.51732552,0.01532390337,None,vtz,RMC,0.0678184549641,0.00190492291275,0.443681383616,0.0039282796592,1.701125843,0.00670332282621,0.0031224731933,0.000713368318961,3.00810390589,0.0635838217533,
503,503,2.8,PBE,UNP,0,64.0,12,0.04167,0.02,-68.48045606,0.01303453843,None,vtz,RMC,0.0664462869203,0.00201572238657,0.444392514548,0.00415880498036,1.6979151987,0.00703532758691,0.00257008771642,0.00074432547,2.78272874263,0.0670376095475,
504,504,2.8,PBE,UNP,0,64.0,13,0.08333,0.02,-68.86765943,0.1351026634,None,vtz,RMC,0.0685249480304,0.00205735798236,0.443856424976,0.00421641182177,1.68591444674,0.00722402373383,-0.00721485200327,0.000766179836114,2.54091494197,0.0686710889652,
505,505,2.8,PBE,UNP,0,64.0,14,0.08333,0.02,-68.51373173,0.01363769245,None,vtz,RMC,0.0748480942663,0.00208857323852,0.444749272201,0.00429102345977,1.70292022428,0.00724417682122,0.00230025635663,0.000776894155916,3.56060297962,0.0692729806142,
506,506,2.8,PBE,UNP,0,64.0,15,0.04167,0.02,-68.5117614,0.01019465482,None,vtz,RMC,0.0820277753853,0.00199476622632,0.437206329171,0.00410511951613,1.68543074642,0.00704499729311,0.000360244831579,0.00075740333561,2.33430325005,0.0675046808849,
507,507,2.8,PBE,UNP,0,64.0,16,0.04167,0.02,-68.44585343,0.01318518218,None,vtz,RMC,0.0647928873675,0.00208476889081,0.44741852209,0.00427968994515,1.67878676192,0.007289780302,-0.00556192279825,0.000765659413858,2.23889886553,0.0694323830079,
508,508,2.8,PBE,UNP,0,64.0,17,0.08333,0.02,-68.49437732,0.01020940237,None,vtz,RMC,0.0787157046235,0.00211899690502,0.445367404124,0.00435034919713,1.7098612116,0.00731622870458,4.38025809527e-05,0.000785158634123,2.64318818146,0.070370823141,
509,509,2.8,PBE,UNP,0,64.0,18,0.01389,0.02,-68.46923725,0.008383733762,None,vtz,RMC,0.0666191698925,0.00202859631083,0.444020644534,0.00413450573014,1.73484455142,0.00708227025864,0.00119497635059,0.0007403180064,2.87310774618,0.0674623395404,
510,510,2.85,PBE,UNP,0,64.0,0,0.00694,0.02,-68.2435382,0.009112961788,None,vtz,RMC,0.0728931235138,0.00209081247849,0.440774238323,0.00423715115736,1.72844312525,0.0069612922583,0.00244935231919,0.000775262917234,2.79623328136,0.0689771726648,
511,511,2.85,PBE,UNP,0,64.0,1,0.04167,0.02,-68.25997205,0.01133582295,None,vtz,RMC,0.0893540536425,0.00208170864653,0.431652751281,0.00429704043556,1.73652512834,0.00720539260981,0.00354966202555,0.000770765078091,4.00162450272,0.0702389804923,
512,512,2.85,PBE,UNP,0,64.0,2,0.04167,0.02,-68.2759721,0.01679875853,None,vtz,RMC,0.0752230872569,0.00221010649015,0.438324838021,0.00447819137098,1.70507610556,0.00736437857631,-0.00258746028644,0.0008083893732,2.63650514191,0.0729484191458,
513,513,2.85,PBE,UNP,0,64.0,3,0.04167,0.02,-68.24778951,0.03565471011,None,vtz,RMC,0.0747433970306,0.00208711055496,0.437448519466,0.00427315612686,1.72832529103,0.00714918575922,-0.00112193211463,0.000789445667722,2.76614927197,0.0701345004832,
514,514,2.85,PBE,UNP,0,64.0,4,0.04167,0.02,-68.28867399,0.01293950395,None,vtz,RMC,0.085494999634,0.00230318529224,0.440367601274,0.0046768509453,1.71440606916,0.00768236518732,0.00722120647952,0.000846942420772,3.63079097942,0.0761607565437,
515,515,2.85,PBE,UNP,0,64.0,5,0.04167,0.02,-68.2298725,0.01551339046,None,vtz,RMC,0.0702076127761,0.00216818414326,0.434730120379,0.00441769056305,1.72260976159,0.00740901651242,0.00243462928,0.000816815302948,3.12045305045,0.0722569707086,
516,516,2.85,PBE,UNP,0,64.0,6,0.02083,0.02,-68.23988445,0.01309991034,None,vtz,RMC,0.0755356739196,0.00203011565001,0.442646182252,0.00417315914196,1.74536343043,0.00689256998056,-0.00235040107306,0.000749572491088,2.57764704917,0.0677765657537,
517,517,2.85,PBE,UNP,0,64.0,7,0.04167,0.02,-68.30161763,0.01936816571,None,vtz,RMC,0.0897759693279,0.00217542800948,0.431488152743,0.00452389630396,1.75246645329,0.00745529699823,-5.19798538413e-05,0.00083879353187,3.00510331669,0.0731471074542,
518,518,2.85,PBE,UNP,0,64.0,8,0.08333,0.02,-68.26686083,0.0135928602,None,vtz,RMC,0.081120313006,0.00216160162264,0.432794933108,0.00444825001126,1.72079936556,0.00728890160645,-0.000338793149814,0.000817474509814,2.6424828678,0.0723440971712,
519,519,2.85,PBE,UNP,0,64.0,9,0.08333,0.02,-68.23891721,0.01506737747,None,vtz,RMC,0.0729839609162,0.00212264492394,0.434203851798,0.00429529329299,1.73787406971,0.00719015857786,-0.000224159919715,0.000782879776665,2.58213074126,0.0708566186328,
520,520,2.85,PBE,UNP,0,64.0,10,0.08333,0.02,-68.21781471,0.01517759121,None,vtz,RMC,0.080554255729,0.00212991888871,0.438768120286,0.00437263314144,1.72681320379,0.00714122981224,0.000628709828938,0.000800385711707,2.32503173096,0.0707568040708,
521,521,2.85,PBE,UNP,0,64.0,11,0.08333,0.02,-68.24842834,0.01171586844,None,vtz,RMC,0.0897416129945,0.00218639031228,0.430265499009,0.00448313389733,1.71712052601,0.00740667586488,-0.00462637334646,0.000833388047261,2.65883020811,0.0733100556074,
522,522,2.85,PBE,UNP,0,64.0,12,0.04167,0.02,-68.23082395,0.01326323881,None,vtz,RMC,0.065569657694,0.00203222815711,0.439421513607,0.00417253098377,1.71802447284,0.00691014907555,0.000931438344227,0.000756597228865,3.0793399688,0.068311786455,
523,523,2.85,PBE,UNP,0,64.0,13,0.08333,0.02,-68.22182253,0.009406635226,None,vtz,RMC,0.0909531841853,0.00231909813215,0.442035936863,0.00477441665028,1.6906880573,0.00789130643724,-0.00299422036409,0.000868994155726,3.18422622182,0.0780159533816,
524,524,2.85,PBE,UNP,0,64.0,14,0.08333,0.02,-68.24615152,0.01370964403,None,vtz,RMC,0.0717949591711,0.0021680974756,0.433166885883,0.00447633336851,1.73598371716,0.00744242587963,-0.000743314955329,0.000822711702258,2.48243597222,0.0727214969422,
525,525,2.85,PBE,UNP,0,64.0,15,0.04167,0.02,-68.23774005,0.009408754472,None,vtz,RMC,0.0769368955842,0.00216939450079,0.440218371589,0.00447667429487,1.6809896766,0.00743393231063,0.000749545630299,0.000818995646922,2.38381056915,0.0726043488547,
526,526,2.85,PBE,UNP,0,64.0,16,0.04167,0.02,-68.22903392,0.01233979483,None,vtz,RMC,0.0951219431559,0.00278516049036,0.436562209705,0.00566057063871,1.69606416491,0.00935769019932,0.00155072247119,0.0010154216715,3.13652386123,0.0925767379837,
527,527,2.85,PBE,UNP,0,64.0,17,0.08333,0.02,-68.24086119,0.01329542379,None,vtz,RMC,0.0645237460682,0.00208864791278,0.437953019086,0.00423496238623,1.69739962428,0.00705056016011,0.00171667103753,0.000779271594757,3.43966511384,0.0691641310352,
528,528,2.85,PBE,UNP,0,64.0,18,0.01389,0.02,-68.17777215,0.01468594351,None,vtz,RMC,0.0772818219173,0.00219543265322,0.434624485939,0.00444938725751,1.74024907616,0.00732504887242,0.00393050833232,0.000812419505757,3.24538755832,0.0723171705178,
529,529,2.9,PBE,UNP,0,64.0,0,0.00694,0.02,-67.97048878,0.0154500668,None,vtz,RMC,0.0745689426012,0.00207575746083,0.437967459498,0.0042332118102,1.73756958011,0.00703842794574,0.00228075946057,0.0007656529516,3.60461113843,0.0690617892665,
530,530,2.9,PBE,UNP,0,64.0,1,0.04167,0.02,-68.00656605,0.01638476219,None,vtz,RMC,0.0811218902207,0.00211987761186,0.437095364879,0.00433047860675,1.72203445245,0.00712305129527,0.00759392632444,0.000764490757517,4.24112436561,0.0705695555458,
531,531,2.9,PBE,UNP,0,64.0,2,0.04167,0.02,-68.03254619,0.02853357106,None,vtz,RMC,0.0896338169853,0.00205021652165,0.429952676564,0.00423303921784,1.7213867427,0.00703900134561,0.00315763098288,0.000773857374677,2.93239730948,0.0693634121165,
532,532,2.9,PBE,UNP,0,64.0,3,0.04167,0.02,-67.94660054,0.01308265807,None,vtz,RMC,0.0740623929212,0.00202556236211,0.441902883226,0.00418522773304,1.7043094104,0.00686829500204,-0.000599147113721,0.000744387197863,2.78277278055,0.0678167653022,
533,533,2.9,PBE,UNP,0,64.0,4,0.04167,0.02,-67.96046902,0.01313307078,None,vtz,RMC,0.0894524758979,0.00221945200886,0.433569720725,0.00459225934324,1.73423163518,0.00758728386224,-0.00591607956538,0.000829705333714,2.29436727848,0.0746567237034,
534,534,2.9,PBE,UNP,0,64.0,5,0.04167,0.02,-68.02641711,0.009277701139,None,vtz,RMC,0.092790214344,0.00222521289343,0.422815426382,0.00464242349184,1.73241966316,0.00775456254533,0.00380235228029,0.000821779355037,2.76447251023,0.0756334747977,
535,535,2.9,PBE,UNP,0,64.0,6,0.02083,0.02,-68.02934872,0.01093008362,None,vtz,RMC,0.077461268605,0.00217671677903,0.428284367323,0.00449399790665,1.72473566591,0.00744282003086,0.00650563669046,0.000792001966397,3.6655677386,0.0731836650443,
536,536,2.9,PBE,UNP,0,64.0,7,0.04167,0.02,-68.00061289,0.01533864453,None,vtz,RMC,0.101045337818,0.00211831040349,0.42949441541,0.00440593151283,1.75883991608,0.00723634936539,0.00399867179083,0.000803021014877,3.47093542033,0.0716547872281,
537,537,2.9,PBE,UNP,0,64.0,8,0.08333,0.02,-68.03774139,0.01573366388,None,vtz,RMC,0.0831867771476,0.00213505012669,0.4247246234,0.00436553345314,1.76997635186,0.00722533188718,0.00464825311337,0.000786450814551,3.59083622142,0.0713950560151,
538,538,2.9,PBE,UNP,0,64.0,9,0.08333,0.02,-67.98715249,0.008875272789,None,vtz,RMC,0.0929795690435,0.00202960585509,0.431992293985,0.00425798476074,1.73753776946,0.00704116230793,-0.00176778308802,0.000780771891366,3.05723277443,0.0694162458269,
539,539,2.9,PBE,UNP,0,64.0,10,0.08333,0.02,-67.96932595,0.01254069146,None,vtz,RMC,0.0769331748786,0.00207894148415,0.432106149499,0.00429397233606,1.72054244694,0.00708100499347,0.00598954432528,0.000775729347673,2.65558554653,0.0698764249952,
540,540,2.9,PBE,UNP,0,64.0,11,0.08333,0.02,-67.96000064,0.01276877833,None,vtz,RMC,0.079869213231,0.00228110310228,0.433715026122,0.00458487379065,1.72443700055,0.00758067162189,-0.002838003558,0.000840470386676,2.68162751658,0.0753783680913,
541,541,2.9,PBE,UNP,0,64.0,12,0.04167,0.02,-68.00844092,0.0143803902,None,vtz,RMC,0.0831295195056,0.00224484403411,0.435428814237,0.00463338135462,1.68138477144,0.00764965001458,0.00207165484222,0.000833452145721,2.6848287042,0.075527805662,
542,542,2.9,PBE,UNP,0,64.0,13,0.08333,0.02,-68.00798034,0.01737791388,None,vtz,RMC,0.072088408292,0.00194871526844,0.428531486567,0.00401595727767,1.75869117264,0.00667815275579,-0.00127462839934,0.000725713119001,3.1267858358,0.0664251967057,
543,543,2.9,PBE,UNP,0,64.0,14,0.08333,0.02,-67.95550118,0.009990971396,None,vtz,RMC,0.0827474684894,0.00219788684963,0.428488936162,0.00451777790309,1.74045097232,0.00751584196934,0.00257811423565,0.000837438039914,3.06554293198,0.0740770508933,
544,544,2.9,PBE,UNP,0,64.0,15,0.04167,0.02,-67.97089564,0.01635941451,None,vtz,RMC,0.0963679063567,0.00206625808674,0.424425883642,0.00425521871243,1.72975975659,0.00708108539361,0.00439659388606,0.00077629087502,2.95605954297,0.0699939508981,
545,545,2.9,PBE,UNP,0,64.0,16,0.04167,0.02,-67.96627738,0.01605473504,None,vtz,RMC,0.0788934913867,0.00216660208531,0.435030882445,0.0044806164911,1.72137035229,0.00738886886459,-0.00390193885954,0.000785934874611,2.96374862557,0.0731005480503,
546,546,2.9,PBE,UNP,0,64.0,17,0.08333,0.02,-67.92508682,0.0146871836,None,vtz,RMC,0.070165714209,0.0020727171541,0.434278392047,0.00423372819691,1.69566692587,0.00702524325401,0.00363411776677,0.000771374894875,2.2794578724,0.0691710719077,
547,547,2.9,PBE,UNP,0,64.0,18,0.01389,0.02,-67.96612246,0.01772700587,None,vtz,RMC,0.0885701218159,0.00200343283262,0.427998572732,0.00413871498065,1.74489675087,0.00681004465479,-0.00247620116878,0.000755863236171,2.81103200475,0.0684629757553,
548,548,2.95,PBE,UNP,0,64.0,0,0.00694,0.02,-67.72469683,0.02222973137,None,vtz,RMC,0.0892444240255,0.00204966994584,0.428848282213,0.004165643893,1.72498178893,0.00831814106101,0.00129622173569,0.000773225107492,2.54094051952,0.0685178017201,
549,549,2.95,PBE,UNP,0,64.0,1,0.04167,0.02,-67.74898409,0.01450886586,None,vtz,RMC,0.0822310977498,0.00209335039191,0.42365023823,0.00434595567003,1.79411563059,0.00881251123171,-0.000223862445603,0.000793488005511,2.79336400328,0.0711849359294,
550,550,2.95,PBE,UNP,0,64.0,2,0.04167,0.02,-67.71117471,0.01409683199,None,vtz,RMC,0.087503789774,0.00201796145703,0.429657884443,0.00417340524888,1.74051926585,0.0084774595025,0.00330218722364,0.000780336665309,2.84473039199,0.0685610475907,
551,551,2.95,PBE,UNP,0,64.0,3,0.04167,0.02,-67.77166172,0.02140528914,None,vtz,RMC,0.0909407552055,0.00201494507967,0.413053209981,0.00416877411418,1.74922203041,0.00857427739466,0.00425816099927,0.000752889853749,2.48667967041,0.0688070152444,
552,552,2.95,PBE,UNP,0,64.0,4,0.04167,0.02,-67.75709021,0.01021147183,None,vtz,RMC,0.0738128956936,0.00197600134464,0.431528785694,0.00403760695144,1.72731346024,0.00811620915976,0.00255227073528,0.000728958510318,3.25230738265,0.0659124677683,
553,553,2.95,PBE,UNP,0,64.0,5,0.04167,0.02,-67.74206118,0.009305364184,None,vtz,RMC,0.0941402101211,0.00201977380416,0.423882494754,0.00420895050339,1.72688938051,0.00865778084848,0.0021898004511,0.000773755768385,2.97807006025,0.0691223879513,
554,554,2.95,PBE,UNP,0,64.0,6,0.02083,0.02,-67.78421796,0.0133744828,None,vtz,RMC,0.0881131820228,0.00205786612419,0.422085986796,0.00423046613826,1.73946892428,0.00852983207711,0.00563532719271,0.000782293824268,3.20766412368,0.0693928202668,
555,555,2.95,PBE,UNP,0,64.0,7,0.04167,0.02,-67.76812342,0.01615367315,None,vtz,RMC,0.070598498688,0.0020292386993,0.422818131398,0.0041642834311,1.72334098206,0.00855503280069,0.00183223018498,0.000764355044239,3.12505658948,0.0686062276759,
556,556,2.95,PBE,UNP,0,64.0,8,0.08333,0.02,-67.7277432,0.01333984151,None,vtz,RMC,0.0834263102246,0.00205463527412,0.427816165722,0.00416393594963,1.71970924624,0.00855576642279,-0.00235253813938,0.000779865550751,2.21928683066,0.0691854845391,
557,557,2.95,PBE,UNP,0,64.0,9,0.08333,0.02,-67.74666348,0.01269958842,None,vtz,RMC,0.0772644282291,0.00220164237925,0.424231506191,0.00451001468645,1.76213033422,0.00880978924815,0.00256953043258,0.000815460103951,3.31250601573,0.0734224706147,
558,558,2.95,PBE,UNP,0,64.0,10,0.08333,0.02,-67.76996918,0.01340683867,None,vtz,RMC,0.0848106252417,0.00203185992033,0.419516721096,0.00418082368403,1.7532802182,0.00825852661816,0.00575355561221,0.000767487416562,2.94980165823,0.0688536001841,
559,559,3.0,PBE,UNP,0,64.0,0,0.00694,0.02,-67.52794863,0.01571737999,None,vtz,RMC,0.0884436223552,0.00212324109707,0.417707032533,0.00432337161508,1.79642216435,0.0076470683993,-0.000985581299213,0.000788262213808,2.65810934946,0.0718044228534,
560,560,3.0,PBE,UNP,0,64.0,1,0.04167,0.02,-67.49320294,0.01539863161,None,vtz,RMC,0.0976948018831,0.00190185278308,0.416659245403,0.00398697822216,1.78066637825,0.00705812462953,0.00674609127193,0.000742573847158,3.38156155879,0.0659061709994,
561,561,3.0,PBE,UNP,0,64.0,2,0.04167,0.02,-67.49449006,0.01090314261,None,vtz,RMC,0.0822783567205,0.00204830875927,0.418948194385,0.00420872152061,1.78174780539,0.00742933065629,0.00994116829782,0.000800360904422,4.16033637841,0.0694237123471,
562,562,3.0,PBE,UNP,0,64.0,3,0.04167,0.02,-67.48211755,0.01583736601,None,vtz,RMC,0.0921652605938,0.00210513476356,0.413621842598,0.00432370990676,1.76687786307,0.00753092337946,0.00557071839758,0.00078127052468,3.26651205325,0.071378987805,
563,563,3.0,PBE,UNP,0,64.0,4,0.04167,0.02,-67.5038105,0.01497978198,None,vtz,RMC,0.096059192473,0.00201450659791,0.413003453479,0.00419880756886,1.80804715782,0.00742067833646,0.00925010075769,0.000798198764809,4.04717143695,0.0699020293951,
564,564,3.0,PBE,UNP,0,64.0,5,0.04167,0.02,-67.46553616,0.01729501165,None,vtz,RMC,0.0897922506481,0.00212943196245,0.424757831408,0.00433797182959,1.7330365108,0.00764589819391,0.00155166437163,0.000808279503732,3.4253304111,0.0714446472282,
565,565,3.0,PBE,UNP,0,64.0,6,0.02083,0.02,-67.4893341,0.0135000291,None,vtz,RMC,0.0808483622972,0.00200186337063,0.425491206676,0.00415617368016,1.71880314934,0.00729221055504,-0.00142887486959,0.000776725702148,3.15551387851,0.0681441165486,
566,566,3.0,PBE,UNP,0,64.0,7,0.04167,0.02,-67.53749348,0.01605846208,None,vtz,RMC,0.102650773799,0.00214919875608,0.417259228831,0.00451141805075,1.78230363097,0.00791100223037,-0.000314214258431,0.00080886662805,2.64360621131,0.0734448206176,
567,567,3.0,PBE,UNP,0,64.0,8,0.08333,0.02,-67.4863334,0.01561302438,None,vtz,RMC,0.0942192882984,0.00207646027293,0.417600930349,0.00427688296484,1.7858871585,0.00753964231439,0.00828166160679,0.000795692246746,3.80526312094,0.0707547883037,
568,568,3.0,PBE,UNP,0,64.0,9,0.08333,0.02,-67.50614824,0.01516079725,None,vtz,RMC,0.0954901631693,0.00210830390133,0.417294911127,0.00436265199499,1.73731467204,0.00764575685449,-0.00613856845812,0.000802774423071,3.02228193509,0.0717561696792,
569,569,3.0,PBE,UNP,0,64.0,10,0.08333,0.02,-67.49410264,0.009255148578,None,vtz,RMC,0.0930023235751,0.00222189392982,0.420749226641,0.00457007860139,1.69134197393,0.00785505344269,-0.00319353174264,0.000807762770233,2.62188065427,0.0746427358287,
570,570,3.0,PBE,UNP,0,64.0,11,0.08333,0.02,-67.52544164,0.01151200309,None,vtz,RMC,0.0885163144757,0.00203039172153,0.410868856439,0.00417014115339,1.76564097358,0.00747555620272,-0.00370609487264,0.00078115089103,3.71421646697,0.0689989229405,
571,571,3.0,PBE,UNP,0,64.0,12,0.04167,0.02,-67.50186372,0.01372992296,None,vtz,RMC,0.0853478605009,0.00211526240703,0.419476663712,0.00434692891398,1.72002680313,0.00769084872165,0.00272169103065,0.000797935369287,4.28473111034,0.0715751085269,
572,572,3.0,PBE,UNP,0,64.0,13,0.08333,0.02,-67.44729155,0.01239809312,None,vtz,RMC,0.0828617214623,0.00199879096597,0.423254548491,0.00409993576359,1.72619742934,0.0071929611708,0.00147569520143,0.000775278702351,2.72881369354,0.0677797351724,
573,573,3.0,PBE,UNP,0,64.0,14,0.08333,0.02,-67.48954377,0.01221607502,None,vtz,RMC,0.0856600047888,0.0020716998312,0.423530231393,0.00429260829523,1.73412468528,0.00750934577792,0.00685192720574,0.000783010008668,4.49604865171,0.070508444643,
574,574,3.0,PBE,UNP,0,64.0,15,0.04167,0.02,-67.44521536,0.01894032512,None,vtz,RMC,0.0929096408449,0.00221607237336,0.424232195484,0.00455015305615,1.72200809173,0.00802557530657,-0.00336030132112,0.00083663535592,2.65423732321,0.0746831939795,
575,575,3.0,PBE,UNP,0,64.0,16,0.04167,0.02,-67.49055215,0.01470732629,None,vtz,RMC,0.102557452827,0.0020399469461,0.415922392093,0.00424119303664,1.71679988498,0.00740929518392,0.0106614003559,0.000766565170411,4.45286211008,0.0695130392425,
576,576,3.0,PBE,UNP,0,64.0,17,0.08333,0.02,-67.42884571,0.022032468,None,vtz,RMC,0.0966802423686,0.00256885428534,0.424363726692,0.00523359569362,1.72412776337,0.00913719341323,-0.00135762943922,0.000984333142387,3.04375802714,0.0858612816767,
577,577,3.0,PBE,UNP,0,64.0,18,0.01389,0.02,-67.45633128,0.01326213147,None,vtz,RMC,0.0956545982905,0.00187289344529,0.417679340284,0.00388252841714,1.76707963606,0.00684545511653,0.00751355666764,0.000708160393497,3.22879014754,0.0642181304238,
578,578,3.05,PBE,UNP,0,64.0,0,0.00694,0.02,-67.21438306,0.01525293624,None,vtz,RMC,0.0985551757795,0.00203596954047,0.412920390495,0.00425052542319,1.80487144042,0.007715005124,0.00166910505403,0.000793829152258,2.85215259695,0.0703601174294,
579,579,3.05,PBE,UNP,0,64.0,1,0.04167,0.02,-67.25660192,0.01171608828,None,vtz,RMC,0.0955814796764,0.00203825011985,0.417145213899,0.00418515502109,1.76188932567,0.00764968970943,-0.000152794858538,0.00077770984452,3.02801463051,0.0698225338167,
580,580,3.05,PBE,UNP,0,64.0,2,0.04167,0.02,-67.29516973,0.01576564917,None,vtz,RMC,0.0865926625363,0.00215467656583,0.416957521543,0.00444882318222,1.75630113914,0.00822348187104,0.00118467863819,0.000799010601072,2.84488960206,0.0731240382729,
581,581,3.05,PBE,UNP,0,64.0,3,0.04167,0.02,-67.26035005,0.02412730299,None,vtz,RMC,0.101209980524,0.00206853526273,0.414129556765,0.00424129659329,1.76364369507,0.00781935972343,0.00201407224398,0.000789123215356,3.2914562837,0.0700487992066,
582,582,3.05,PBE,UNP,0,64.0,4,0.04167,0.02,-67.30718788,0.01627640964,None,vtz,RMC,0.0905998359582,0.00217030499335,0.409539345863,0.00443813424477,1.79159902384,0.00806516159762,0.00592029047862,0.000816164393303,3.30952695755,0.0732556286424,
583,583,3.05,PBE,UNP,0,64.0,5,0.04167,0.02,-67.23001539,0.01443407563,None,vtz,RMC,0.0898682808574,0.00207124928264,0.416042996343,0.0042736169208,1.71780291865,0.00784166394364,-0.00302972235758,0.00079365859035,2.38787690322,0.0708726803514,
584,584,3.05,PBE,UNP,0,64.0,6,0.02083,0.02,-67.27308501,0.0140587806,None,vtz,RMC,0.0974145018019,0.00206196017021,0.411940076378,0.00428528716295,1.78615617903,0.00778626748375,-0.00425193168768,0.000788021172372,2.57132959453,0.0707016193348,
585,585,3.05,PBE,UNP,0,64.0,7,0.04167,0.02,-67.28649527,0.01229331913,None,vtz,RMC,0.104710439042,0.00202441295252,0.410856023162,0.00420071483652,1.78039813861,0.00787375266635,0.00230514997063,0.000789359336088,3.13369654311,0.0698929069748,
586,586,3.05,PBE,UNP,0,64.0,8,0.08333,0.02,-67.25831443,0.01897919063,None,vtz,RMC,0.100723552392,0.00219650070439,0.413983174462,0.0045398341599,1.77074779124,0.00821406403865,0.0024742134521,0.000827914230579,4.02624811095,0.0747894267023,
587,587,3.05,PBE,UNP,0,64.0,9,0.08333,0.02,-67.2589744,0.01477324869,None,vtz,RMC,0.0898588699285,0.00203693213129,0.411090130414,0.00414953682099,1.74485759365,0.00757218459593,-0.00155289727639,0.000772305591709,3.57806754298,0.0687593795093,
588,588,3.05,PBE,UNP,0,64.0,10,0.08333,0.02,-67.25097125,0.01176349204,None,vtz,RMC,0.0763103712678,0.00205434980765,0.408894715971,0.00416008839618,1.76245451972,0.00758118249428,0.00228462442405,0.000784998467753,3.54939724414,0.0696344805167,
589,589,3.05,PBE,UNP,0,64.0,11,0.08333,0.02,-67.23772819,0.01393133605,None,vtz,RMC,0.0862146115749,0.00215552726735,0.418603711347,0.00441723397683,1.76398824797,0.00817908749586,-0.000584110432789,0.000803502985221,2.40261524059,0.0734260326201,
590,590,3.05,PBE,UNP,0,64.0,12,0.04167,0.02,-67.25753611,0.01227169729,None,vtz,RMC,0.0906163495895,0.00208096022521,0.414791078195,0.00425870473037,1.72825696447,0.00783292632502,0.00175430946771,0.00077830544021,2.51621398173,0.0708634902806,
591,591,3.05,PBE,UNP,0,64.0,13,0.08333,0.02,-67.23127831,0.01628708157,None,vtz,RMC,0.0980120284487,0.00207891975589,0.408451492359,0.00422159078922,1.77386128218,0.00764302694848,0.000239807044929,0.000799778800528,2.79719487689,0.070741892892,
592,592,3.05,PBE,UNP,0,64.0,14,0.08333,0.02,-67.28445873,0.01850837356,None,vtz,RMC,0.0902430038809,0.00199193533587,0.415550972561,0.00407574290314,1.71715959437,0.00743085194007,-0.00403490176971,0.00075001417458,2.8621278729,0.0674594761311,
593,593,3.05,PBE,UNP,0,64.0,15,0.04167,0.02,-67.23694341,0.01297964405,None,vtz,RMC,0.0900860341404,0.00211161381177,0.413636094141,0.00437276743408,1.74659934121,0.00794917205257,-0.00124978148425,0.000807101723349,3.82466651911,0.0722484795013,
594,594,3.05,PBE,UNP,0,64.0,16,0.04167,0.02,-67.28360876,0.01323648909,None,vtz,RMC,0.108531910085,0.0019942875142,0.40411476752,0.00416219708049,1.80379558659,0.00774132262131,-0.00459948278184,0.000769890869958,3.59835250297,0.0694602748524,
595,595,3.05,PBE,UNP,0,64.0,17,0.08333,0.02,-67.32428279,0.01979255962,None,vtz,RMC,0.105838103117,0.00225749044725,0.400594146655,0.0046602940863,1.77136074532,0.0085682686015,0.00574066037013,0.000876778093979,2.73327880891,0.0781876402719,
596,596,3.05,PBE,UNP,0,64.0,18,0.01389,0.02,-67.23747828,0.01592223196,None,vtz,RMC,0.106615054066,0.00195339352097,0.406983589172,0.00405923342916,1.73682956439,0.00751123994138,0.000624030175731,0.000740694961687,2.79240507239,0.0672324462561,
597,597,3.1,PBE,UNP,0,64.0,0,0.00694,0.02,-66.97241566,0.02232183279,None,vtz,RMC,0.0961757450853,0.00210051711864,0.408300258896,0.0043170566465,1.78083442542,0.00735745470935,-0.00115247637549,0.000802552034135,2.6963220666,0.0726336683752,
598,598,3.1,PBE,UNP,0,64.0,1,0.04167,0.02,-67.0270546,0.01460844064,None,vtz,RMC,0.0927969801125,0.00199396442137,0.411916627502,0.00408152732412,1.77197953069,0.0069281016875,0.00301358899084,0.000748077015835,5.00394786927,0.068419687329,
599,599,3.1,PBE,UNP,0,64.0,2,0.04167,0.02,-66.9749233,0.02140020566,None,vtz,RMC,0.0892576128168,0.00202265927656,0.406404175011,0.00415583225954,1.78390504437,0.00702539221375,0.00222451669351,0.000762911057582,2.58669416243,0.0690947846879,
600,600,3.1,PBE,UNP,0,64.0,3,0.04167,0.02,-67.03639062,0.011516072,None,vtz,RMC,0.092911908184,0.00209509445217,0.405317843646,0.00430263622436,1.78467791715,0.00722016770724,-0.00104824574038,0.000780190799245,2.86347180783,0.0715023414063,
601,601,3.1,PBE,UNP,0,64.0,4,0.04167,0.02,-66.97666255,0.014767265,None,vtz,RMC,0.108688020249,0.00200104780888,0.405958478467,0.00418480781626,1.79596295166,0.00708636088633,-0.00571076031558,0.000787356935516,2.73763419005,0.0699035014658,
602,602,3.1,PBE,UNP,0,64.0,5,0.04167,0.02,-67.03316072,0.02208176552,None,vtz,RMC,0.0997047540322,0.00200522639621,0.413089914147,0.00409784968094,1.73967566556,0.00695976854575,-0.000158110792507,0.000763752855012,2.77097991773,0.0686386579903,
603,603,3.1,PBE,UNP,0,64.0,6,0.02083,0.02,-67.01558455,0.01702840602,None,vtz,RMC,0.104270102414,0.00192839078586,0.405335104025,0.00402235346512,1.77597837486,0.00685802243725,0.000147044491073,0.000751954485156,3.35674534934,0.0669155252299,
604,604,3.1,PBE,UNP,0,64.0,7,0.04167,0.02,-66.97548476,0.01206039625,None,vtz,RMC,0.0862660895481,0.00211160665765,0.415722893857,0.00432740286092,1.73149594673,0.00732849937685,0.00485161147787,0.000805968506249,2.58176961957,0.0712506013224,
605,605,3.1,PBE,UNP,0,64.0,8,0.08333,0.02,-67.00237284,0.01773244234,None,vtz,RMC,0.0986271908422,0.00194221036654,0.40928208872,0.00402343160198,1.75528154329,0.00685367654701,0.00669447950258,0.000754187217102,3.02818624208,0.0668679678211,
606,606,3.1,PBE,UNP,0,64.0,9,0.08333,0.02,-67.00510361,0.01452355993,None,vtz,RMC,0.0910320705888,0.00198897606751,0.401771053715,0.00409341024291,1.7969232541,0.00687371685174,0.00383078643739,0.000761592601575,3.16659771055,0.0678731013705,
607,607,3.1,PBE,UNP,0,64.0,10,0.08333,0.02,-66.96794486,0.01204334957,None,vtz,RMC,0.0780573187937,0.00196835953362,0.412223648826,0.00406126715721,1.77106613323,0.00684314381693,0.00158601812446,0.000756258212759,3.03772036393,0.0671945111496,
608,608,3.1,PBE,UNP,0,64.0,11,0.08333,0.02,-67.03093303,0.01571004506,None,vtz,RMC,0.095080875352,0.00208873427774,0.409435000178,0.00427694009492,1.79704074728,0.00725355145744,0.00265798602782,0.000790279707318,3.71877298236,0.0711271876592,
609,609,3.1,PBE,UNP,0,64.0,12,0.04167,0.02,-66.96621499,0.01507684483,None,vtz,RMC,0.0859016361939,0.00200248749945,0.404539794953,0.00410670681667,1.7834498908,0.00698972698212,-0.000645379382365,0.000770622194414,2.94172389664,0.0687194064237,
610,610,3.1,PBE,UNP,0,64.0,13,0.08333,0.02,-67.05616794,0.01719548657,None,vtz,RMC,0.103343279797,0.00211047208838,0.404260647025,0.00435641895212,1.75529105997,0.00738154956395,0.00596866259066,0.000790465060818,4.40433564813,0.0727860871851,
611,611,3.1,PBE,UNP,0,64.0,14,0.08333,0.02,-66.98731297,0.0115154906,None,vtz,RMC,0.0908372102015,0.00202709705221,0.410338624754,0.0041772588457,1.76784103851,0.00709181619634,0.00459906683977,0.000778479113779,3.17490189922,0.0695308021798,
612,612,3.1,PBE,UNP,0,64.0,15,0.04167,0.02,-66.98692006,0.02011073737,None,vtz,RMC,0.0747030106855,0.00200619131792,0.412649343436,0.00408926049324,1.74593762,0.00697318925612,0.00131265271262,0.000760761574155,3.68500457271,0.0681206314698,
613,613,3.1,PBE,UNP,0,64.0,16,0.04167,0.02,-66.93982886,0.01413792897,None,vtz,RMC,0.111962627832,0.00207446000409,0.410318130986,0.0043066928537,1.75959660793,0.0072279886016,0.000443282896022,0.000803700063492,4.28295864556,0.0712093379646,
614,614,3.1,PBE,UNP,0,64.0,17,0.08333,0.02,-66.97260808,0.01348242373,None,vtz,RMC,0.116600527161,0.00212367708058,0.410243899103,0.00445230368307,1.7336161981,0.00754746624448,0.00274079097311,0.000824193725433,2.97923098421,0.0731832773665,
615,615,3.1,PBE,UNP,0,64.0,18,0.01389,0.02,-66.94762318,0.01678647153,None,vtz,RMC,0.101306433302,0.00212326547348,0.409672318519,0.00442527393182,1.76573342696,0.00749564802158,-0.00201720222842,0.000822354134446,3.15062556188,0.0733857890608,
616,616,3.15,PBE,UNP,0,64.0,0,0.00694,0.02,-66.79091792,0.01666289708,None,vtz,RMC,0.106914549182,0.00206138817066,0.398146317039,0.00425809143487,1.80733822839,0.00738533682468,0.00101146379603,0.000776020381303,4.87542904936,0.0711067648726,
617,617,3.15,PBE,UNP,0,64.0,1,0.04167,0.02,-66.7347949,0.01302890731,None,vtz,RMC,0.107815284256,0.00200994167781,0.404496354233,0.00417020140586,1.76919591244,0.00722443657924,-0.00435726631786,0.000779788524165,3.21393150007,0.0697151015601,
618,618,3.15,PBE,UNP,0,64.0,2,0.04167,0.02,-66.79213144,0.02120513626,None,vtz,RMC,0.0949179256685,0.0021039543498,0.399206305013,0.00434766667567,1.75903763534,0.00753654166396,0.00214861214429,0.000799331329183,3.0708369715,0.0718200376145,
619,619,3.15,PBE,UNP,0,64.0,3,0.04167,0.02,-66.78801326,0.01181769748,None,vtz,RMC,0.0948664686424,0.00208984031307,0.401341332817,0.00431831070599,1.80735279404,0.00750802538285,0.00647105542323,0.000796144188914,3.9338833918,0.0717919126681,
620,620,3.15,PBE,UNP,0,64.0,4,0.04167,0.02,-66.75220354,0.01720229063,None,vtz,RMC,0.10892022027,0.00202076051873,0.401301421579,0.00421675374281,1.78315563725,0.00728414517017,0.000639312456666,0.000799853034172,3.40497054372,0.0704867147031,
621,621,3.15,PBE,UNP,0,64.0,5,0.04167,0.02,-66.75146393,0.0173591856,None,vtz,RMC,0.0906926887509,0.00193652479073,0.40251477037,0.00404554898888,1.77342801026,0.0070304682269,-0.00104824238472,0.000755561697851,2.63339073631,0.0677538081736,
622,622,3.15,PBE,UNP,0,64.0,6,0.02083,0.02,-66.77756058,0.0179256989,None,vtz,RMC,0.0976452517022,0.00216911202092,0.400844722001,0.00446438647286,1.7917628971,0.0077528123606,-0.0052733603761,0.000812372968703,2.38832702261,0.0741597002198,
623,623,3.15,PBE,UNP,0,64.0,7,0.04167,0.02,-66.69477113,0.02276371238,None,vtz,RMC,0.100291704164,0.00212189146117,0.402669320988,0.00436672837459,1.76420158792,0.00749273772312,0.00622792982531,0.000808428668705,4.07568755899,0.0724939042656,
624,624,3.15,PBE,UNP,0,64.0,8,0.08333,0.02,-66.77717033,0.01715476688,None,vtz,RMC,0.103519750522,0.0020776893777,0.406370915667,0.00429036220195,1.74911678209,0.00742275843796,0.00333076717517,0.000793071529458,3.45176793228,0.0710837762503,
625,625,3.15,PBE,UNP,0,64.0,9,0.08333,0.02,-66.78727457,0.01635325994,None,vtz,RMC,0.0888487175845,0.00194117748336,0.401852480159,0.00400482694195,1.78225895274,0.00698696592903,0.000962416663814,0.00073952629591,3.53429309742,0.067042852801,
626,626,3.15,PBE,UNP,0,64.0,10,0.08333,0.02,-66.70230995,0.01772498752,None,vtz,RMC,0.118303358293,0.00225287776362,0.409957942886,0.00468793184337,1.74346661795,0.00823397192475,0.0103599005385,0.000903759503842,4.56747279888,0.0786552102032,
627,627,3.15,PBE,UNP,0,64.0,11,0.08333,0.02,-66.7401571,0.01902072483,None,vtz,RMC,0.0923642865361,0.00208981440251,0.400468399785,0.00431591242672,1.78733008439,0.00738383871233,0.00377950165195,0.000794030209404,3.24228964015,0.0720481306378,
628,628,3.15,PBE,UNP,0,64.0,12,0.04167,0.02,-66.7959208,0.01814968757,None,vtz,RMC,0.106226942273,0.00200527675848,0.398908517466,0.00415245892489,1.79291677293,0.00720440459741,0.00195401582737,0.000765459607365,3.67070886666,0.0694127419287,
629,629,3.15,PBE,UNP,0,64.0,13,0.08333,0.02,-66.81878791,0.02164397962,None,vtz,RMC,0.111589156011,0.00192076469154,0.398206004018,0.00400489409744,1.7978828618,0.00700107044728,0.00134274063943,0.000746846565243,3.72373251118,0.0672857802635,
630,630,3.15,PBE,UNP,0,64.0,14,0.08333,0.02,-66.76305736,0.0121659643,None,vtz,RMC,0.095611825684,0.00202091453799,0.403651185215,0.00417461994737,1.74792717469,0.00726967983767,0.00119369377716,0.000793712340132,4.47003204521,0.0695654903368,
631,631,3.15,PBE,UNP,0,64.0,15,0.04167,0.02,-66.8330347,0.01653628809,None,vtz,RMC,0.123807907111,0.00213468542841,0.391976324598,0.00438033409157,1.86279380555,0.0075586919544,-0.00298075169318,0.000826630971191,3.40642440788,0.0737486143291,
632,632,3.15,PBE,UNP,0,64.0,16,0.04167,0.02,-66.82179296,0.02781789764,None,vtz,RMC,0.097137023928,0.00236521387496,0.407587553502,0.00498436171933,1.79426859701,0.00859567075455,0.00295895121725,0.000915596686556,3.81809262452,0.08214827278,
633,633,3.15,PBE,UNP,0,64.0,17,0.08333,0.02,-66.73198799,0.01821290644,None,vtz,RMC,0.0899348565682,0.00207920863126,0.400862532084,0.00428348698276,1.75609423009,0.00736554363752,-0.00077416849261,0.000781273537704,3.05718577947,0.0713903512619,
634,634,3.15,PBE,UNP,0,64.0,18,0.01389,0.02,-66.78460885,0.01404031643,None,vtz,RMC,0.0913910733062,0.00197598562689,0.400320618872,0.00408164086734,1.80919122933,0.00706237849349,0.00821316427848,0.000742458504211,4.46941894535,0.0678411331952,
635,635,3.2,PBE,UNP,0,64.0,0,0.00694,0.02,-66.76626249,0.08027320916,None,vtz,RMC,0.0910987135457,0.00184514869391,0.400549152932,0.00388275325952,1.79809033167,0.00772778317634,0.00586028568309,0.000733099000009,3.7962253078,0.0646607032523,
636,636,3.2,PBE,UNP,0,64.0,1,0.04167,0.02,-66.53532195,0.02596997375,None,vtz,RMC,0.111236074943,0.00202497781525,0.387761266648,0.00421397721265,1.80623234534,0.0082617281964,-0.00357343843853,0.000781857544192,2.13281219846,0.0701143330061,
637,637,3.2,PBE,UNP,0,64.0,2,0.04167,0.02,-66.5737696,0.01735905397,None,vtz,RMC,0.110508550951,0.00191597700413,0.393420958337,0.00403090568318,1.77134178538,0.00800672627187,0.00169299467482,0.000754171140648,2.71427734386,0.0675547297157,
638,638,3.2,PBE,UNP,0,64.0,3,0.04167,0.02,-66.56329142,0.008139977764,None,vtz,RMC,0.10147130519,0.00200683335193,0.38884495255,0.00412356445106,1.77628259404,0.00810114488487,0.00652542763336,0.000766149255488,4.49303045567,0.0692265208753,
639,639,3.2,PBE,UNP,0,64.0,4,0.04167,0.02,-66.53012436,0.01761157821,None,vtz,RMC,0.0913207173147,0.00224665072463,0.403280822755,0.00469700255151,1.78925813184,0.00913457499745,0.00554136154438,0.000861873470792,4.41634268972,0.0783319784522,
640,640,3.2,PBE,UNP,0,64.0,5,0.04167,0.02,-66.4810581,0.0210602094,None,vtz,RMC,0.0945607164135,0.00216284652628,0.397929312645,0.00451499943743,1.77296874998,0.00868749393267,0.00216023292451,0.000819594872417,3.39659691717,0.0745131955249,
641,641,3.2,PBE,UNP,0,64.0,6,0.02083,0.02,-66.51730098,0.0119858024,None,vtz,RMC,0.101192785195,0.00200579061765,0.395999238649,0.00417984293718,1.78220815299,0.00837967209931,-0.00136746128034,0.00080167760584,3.67577692498,0.0697097373773,
642,642,3.2,PBE,UNP,0,64.0,7,0.04167,0.02,-66.53152759,0.01393487117,None,vtz,RMC,0.118658108179,0.00218721037006,0.390913848807,0.00453459453404,1.82403331767,0.00885856491519,0.00395253121878,0.000842825848711,3.4646904449,0.0751199073795,
643,643,3.2,PBE,UNP,0,64.0,8,0.08333,0.02,-66.52959708,0.01206179098,None,vtz,RMC,0.096471924968,0.00233281668088,0.394657716488,0.00479966270896,1.81677735947,0.00966291011837,-0.000244414404397,0.000896854984016,3.63145319047,0.0806741422981,
644,644,3.2,PBE,UNP,0,64.0,9,0.08333,0.02,-66.54440816,0.01850168677,None,vtz,RMC,0.107103447003,0.0020164101517,0.397341720363,0.00425163930143,1.78089081151,0.00834896720903,0.00250123222013,0.000777931149873,3.18354857587,0.0708927043135,
645,645,3.2,PBE,UNP,0,64.0,10,0.08333,0.02,-66.54797852,0.01422070076,None,vtz,RMC,0.100402899842,0.0019809703103,0.395868994809,0.00409729179353,1.79666022962,0.00814821990004,0.00664666739614,0.000759852087202,3.88837088879,0.0684989414607,
646,646,3.2,PBE,UNP,0,64.0,11,0.08333,0.02,-66.5598511,0.00901405067,None,vtz,RMC,0.0919803833793,0.00206884944209,0.396691988826,0.00427805341302,1.77719343876,0.00859100714305,-0.0010899283231,0.000812255212824,3.84130493175,0.0718828098674,
647,647,3.2,PBE,UNP,0,64.0,12,0.04167,0.02,-66.46965901,0.009775044853,None,vtz,RMC,0.101328287009,0.00199669933159,0.393541923222,0.00410847034401,1.80473930026,0.00813931804153,-0.000266253101725,0.000780294091408,3.89966460035,0.0692977620813,
648,648,3.2,PBE,UNP,0,64.0,13,0.08333,0.02,-66.51970064,0.01616834731,None,vtz,RMC,0.101745698266,0.00213904807487,0.401049059639,0.00441412500757,1.75432933272,0.00870186510099,0.00221102966791,0.000810426784306,2.84468271735,0.0729644784722,
649,649,3.2,PBE,UNP,0,64.0,14,0.08333,0.02,-66.57933401,0.01016250324,None,vtz,RMC,0.102530525562,0.00195300478014,0.389443799963,0.00403288103714,1.79441674878,0.00801580908293,-0.000931461195692,0.000752128439493,3.20420263351,0.0678409402739,
650,650,3.2,PBE,UNP,0,64.0,15,0.04167,0.02,-66.58445763,0.01556126904,None,vtz,RMC,0.112681254468,0.00190319400354,0.396954345327,0.00398297989784,1.80830950065,0.0078780753056,-0.00133074015997,0.000754760188096,2.7716616882,0.0667898309599,
651,651,3.2,PBE,UNP,0,64.0,16,0.04167,0.02,-66.58389421,0.0160467449,None,vtz,RMC,0.11323949078,0.0019844768987,0.38534054389,0.00406200025983,1.81663082326,0.00803629195528,0.00599048489543,0.000749236072994,4.28777330978,0.0680898663574,
652,652,3.2,PBE,UNP,0,64.0,17,0.08333,0.02,-66.52099107,0.01356179317,None,vtz,RMC,0.0921829203698,0.00194065260758,0.394103524971,0.00406737332021,1.77548421292,0.00800494787061,0.00277116009364,0.000763240369619,3.92688974395,0.0681586759688,
653,653,3.2,PBE,UNP,0,64.0,18,0.01389,0.02,-66.50150861,0.01485280182,None,vtz,RMC,0.106387731767,0.00202628732631,0.395059391196,0.00421614081015,1.79959722695,0.00815692270471,0.00186702210344,0.000783780164705,3.65241238905,0.0703261048626,
654,654,3.25,PBE,UNP,0,64.0,0,0.00694,0.02,-66.31985977,0.01257421956,None,vtz,RMC,0.118953649986,0.00190233531315,0.390408023257,0.0039766543288,1.82070523442,0.00686626244972,0.000254004653169,0.000741569401951,3.34798686084,0.0669682826636,
655,655,3.25,PBE,UNP,0,64.0,1,0.04167,0.02,-66.34102725,0.01562053578,None,vtz,RMC,0.114376885308,0.00195659595256,0.390029757836,0.00413648927514,1.8270215259,0.00714158085384,0.00698861280157,0.000768557817591,2.84035216833,0.0695566461938,
656,656,3.25,PBE,UNP,0,64.0,2,0.04167,0.02,-66.30366154,0.01790757132,None,vtz,RMC,0.0980517535763,0.00197097155523,0.384940474678,0.00410884518891,1.81376635609,0.00710855438711,0.00149523228792,0.000764680833459,3.36840507517,0.0694240311847,
657,657,3.25,PBE,UNP,0,64.0,3,0.04167,0.02,-66.27272526,0.01978253439,None,vtz,RMC,0.0945159869665,0.00212024301495,0.389904582222,0.00438891609382,1.80772243922,0.00751874414247,0.00221241420896,0.000828294829809,2.93463472983,0.0738965022088,
658,658,3.25,PBE,UNP,0,64.0,4,0.04167,0.02,-66.33619973,0.02561423408,None,vtz,RMC,0.125483857509,0.00211665544078,0.387840503987,0.0044118722239,1.77838084101,0.00759858498717,0.00980755087415,0.000823775204958,3.80543125252,0.0747289918795,
659,659,3.25,PBE,UNP,0,64.0,5,0.04167,0.02,-66.31301956,0.01542707162,None,vtz,RMC,0.0920632233822,0.0023266561128,0.388899991531,0.0047104029191,1.7853564625,0.0081630116788,0.00483112702716,0.000893053092358,4.62881252752,0.0796506702491,
660,660,3.25,PBE,UNP,0,64.0,6,0.02083,0.02,-66.28898115,0.01872524103,None,vtz,RMC,0.0845605055929,0.00199172277,0.400105597746,0.00406351847079,1.78271266436,0.00685435269739,0.00482295808034,0.000770686639271,3.68096913237,0.0683297519869,
661,661,3.25,PBE,UNP,0,64.0,7,0.04167,0.02,-66.25726868,0.01258771063,None,vtz,RMC,0.100220257129,0.00207939962605,0.392686882784,0.00425638486783,1.79344191981,0.00730793540961,-0.00567851856827,0.000812322070136,2.66350025044,0.0724312301144,
662,662,3.25,PBE,UNP,0,64.0,8,0.08333,0.02,-66.31214786,0.01177112076,None,vtz,RMC,0.117631579207,0.00224983428565,0.38935029659,0.00464235899199,1.83979662699,0.00794118078251,0.00285959071675,0.000877014624414,3.57501525887,0.0775003107128,
663,663,3.25,PBE,UNP,0,64.0,9,0.08333,0.02,-66.31168296,0.01413259049,None,vtz,RMC,0.105369673588,0.00212748026073,0.394299841681,0.00436410458733,1.83159471934,0.00741353776571,-0.00386396154454,0.000829542423197,2.90412736463,0.0736883698865,
664,664,3.25,PBE,UNP,0,64.0,10,0.08333,0.02,-66.28776644,0.01124491174,None,vtz,RMC,0.10994858056,0.00198150757614,0.394919496091,0.00410398749246,1.79755444256,0.00697993270869,0.00197161718603,0.000756614143538,3.84698302152,0.0684138279169,
665,665,3.25,PBE,UNP,0,64.0,11,0.08333,0.02,-66.34523569,0.01500456646,None,vtz,RMC,0.10978554862,0.00197290898248,0.379269199432,0.00412146079975,1.82507803352,0.00712398864037,0.00918366178133,0.000769893991055,5.17790036152,0.0695206398592,
666,666,3.25,PBE,UNP,0,64.0,12,0.04167,0.02,-66.31905286,0.02198061451,None,vtz,RMC,0.103618943956,0.002007829488,0.385484490209,0.00412295129836,1.81811624829,0.00708162392285,0.00935283561552,0.000767548696408,3.73369552821,0.0693398336782,
667,667,3.25,PBE,UNP,0,64.0,13,0.08333,0.02,-66.27605365,0.02198146415,None,vtz,RMC,0.107898339979,0.00189618933606,0.392529261806,0.00393975817631,1.78903974488,0.00675464918798,-0.00500831097746,0.000743562008778,3.36867826256,0.0660009357139,
668,668,3.25,PBE,UNP,0,64.0,14,0.08333,0.02,-66.31095697,0.01585662134,None,vtz,RMC,0.10527878705,0.00192319799223,0.396490771884,0.00407460517677,1.74288952001,0.00698479068309,0.00179806822888,0.000745523330494,3.70992888819,0.0677170020371,
669,669,3.25,PBE,UNP,0,64.0,15,0.04167,0.02,-66.29029092,0.01396777557,None,vtz,RMC,0.120005886501,0.002235844221,0.394123372153,0.00467670903669,1.7475206246,0.00780820116341,-0.00824782986031,0.000842335799642,2.45325681781,0.0770928057699,
670,670,3.25,PBE,UNP,0,64.0,16,0.04167,0.02,-66.29643131,0.0155185058,None,vtz,RMC,0.114242485895,0.00183877460413,0.387885109936,0.00385121623975,1.77078877715,0.00661888206897,0.00460989532808,0.000715834360195,3.56002921118,0.0651317781051,
671,671,3.25,PBE,UNP,0,64.0,17,0.08333,0.02,-66.32047652,0.01732666806,None,vtz,RMC,0.110292943765,0.00189175253854,0.388313682872,0.00392929007114,1.81478523304,0.00680114159981,0.00651104486592,0.000742336600517,3.76994502543,0.0667102521513,
672,672,3.25,PBE,UNP,0,64.0,18,0.01389,0.02,-66.24575658,0.0281536597,None,vtz,RMC,0.1126461096,0.0020069918034,0.39531391327,0.00414364242163,1.7963311059,0.00710227676279,0.00285932851744,0.000763128772233,3.21577924413,0.0694064305814,
673,673,3.3,PBE,UNP,0,64.0,0,0.00694,0.02,-66.07839247,0.02187342309,None,vtz,RMC,0.0969760006907,0.00205105518144,0.392205152289,0.00421333704207,1.82749530078,0.00791994130157,0.000526956676989,0.000802564048871,3.843887654,0.0715028513317,
674,674,3.3,PBE,UNP,0,64.0,1,0.04167,0.02,-66.08532525,0.01677989356,None,vtz,RMC,0.0963142025999,0.00199351233884,0.38558225581,0.00416974257894,1.82923482933,0.00791597764452,1.10652258525e-05,0.000779132375449,3.24050388704,0.0704286920999,
675,675,3.3,PBE,UNP,0,64.0,2,0.04167,0.02,-66.08360237,0.01372372455,None,vtz,RMC,0.0933743582796,0.00217317326617,0.381701015867,0.00444737637157,1.85720561401,0.00855877400307,-0.00590392031123,0.000831109837626,2.42112490349,0.0751067220166,
676,676,3.3,PBE,UNP,0,64.0,3,0.04167,0.02,-66.0870525,0.01765206975,None,vtz,RMC,0.12955652449,0.00191442653066,0.38378740284,0.00402037234273,1.79061019656,0.00767555335937,-0.00287077255972,0.000744642940807,3.51254948095,0.0678906837621,
677,677,3.3,PBE,UNP,0,64.0,4,0.04167,0.02,-66.04902319,0.02511690505,None,vtz,RMC,0.109985411845,0.00203769292617,0.389564026914,0.00425195940661,1.8487444098,0.00803979695548,-0.000926058211579,0.000779320749051,3.33227962545,0.0719135531163,
678,678,3.3,PBE,UNP,0,64.0,5,0.04167,0.02,-66.03016968,0.008189021384,None,vtz,RMC,0.0963816245104,0.00192479220215,0.400503310895,0.00403665292452,1.75344105349,0.00778216206917,-0.0066607360167,0.000755763514071,2.25915025504,0.0684202358075,
679,679,3.3,PBE,UNP,0,64.0,6,0.02083,0.02,-65.57508294,0.1362661616,None,vtz,RMC,0.110918077262,0.00328259218931,0.425226853321,0.00677110719873,1.6695290533,0.0126877313921,0.00732684702928,0.00121851303278,2.59537277563,0.112537301142,
680,680,3.3,PBE,UNP,0,64.0,7,0.04167,0.02,-66.11264538,0.01451309615,None,vtz,RMC,0.101985415986,0.00188968563809,0.385821884206,0.00392482715436,1.85851458864,0.00745730373271,0.00380215115259,0.000732717928275,3.71752043336,0.0664132143945,
681,681,3.3,PBE,UNP,0,64.0,8,0.08333,0.02,-66.102667,0.01524308196,None,vtz,RMC,0.124516386807,0.0018539348331,0.384622122248,0.00392066286796,1.83553560602,0.00757280368362,0.00336557061444,0.000731934034074,3.75978727357,0.0662061807608,
682,682,3.3,PBE,UNP,0,64.0,9,0.08333,0.02,-66.07904576,0.01576491019,None,vtz,RMC,0.127403212656,0.00210006299865,0.381307703774,0.00430232426253,1.85123168668,0.00840729743202,0.00330682071639,0.000799516521427,4.21114963973,0.0723490107777,
683,683,3.3,PBE,UNP,0,64.0,10,0.08333,0.02,-66.0909805,0.01293374952,None,vtz,RMC,0.113211141665,0.0018821971258,0.382877248425,0.00392310676744,1.79732036567,0.00741539837632,0.0130308702251,0.000750121457925,3.53957787959,0.0665992183796,
684,684,3.3,PBE,UNP,0,64.0,11,0.08333,0.02,-66.1782729,0.01827966114,None,vtz,RMC,0.104413373024,0.0020527825627,0.379935408307,0.00424790088949,1.79340300413,0.00818421223419,0.000975884335062,0.000809126973194,3.67897541551,0.0713892280885,
685,685,3.3,PBE,UNP,0,64.0,12,0.04167,0.02,-66.08366548,0.01740262839,None,vtz,RMC,0.106080812939,0.00191964845497,0.378492740188,0.00400946425427,1.8277568632,0.00763088617847,-7.8781002042e-05,0.000750154106624,2.92863668197,0.0673016414372,
686,686,3.3,PBE,UNP,0,64.0,13,0.08333,0.02,-66.05491626,0.02100978204,None,vtz,RMC,0.0951170947047,0.00198488777912,0.393806658778,0.00411747143373,1.74177912229,0.00790615732345,0.00494460752897,0.000770639560449,3.26213560237,0.0692443626723,
687,687,3.3,PBE,UNP,0,64.0,14,0.08333,0.02,-66.09866316,0.0234930217,None,vtz,RMC,0.0996774122392,0.00209846395295,0.385548124956,0.00438670568504,1.78965915535,0.00826907009405,0.00298694092526,0.000816517593451,3.30643361422,0.0732453217843,
688,688,3.3,PBE,UNP,0,64.0,15,0.04167,0.02,-66.12769637,0.02137719684,None,vtz,RMC,0.0867394341414,0.00201587311361,0.384720707577,0.00417802155818,1.82340097671,0.00797237643907,-0.000227241676202,0.0007851312949,4.47633501213,0.070493110354,
689,689,3.3,PBE,UNP,0,64.0,16,0.04167,0.02,-66.07777858,0.01224188412,None,vtz,RMC,0.105337465067,0.00204678768454,0.382989951298,0.00426815358549,1.83374698836,0.00825547478642,0.00115860833026,0.00080535869592,2.59547737982,0.0715191559599,
690,690,3.3,PBE,UNP,0,64.0,17,0.08333,0.02,-66.05087877,0.02764608209,None,vtz,RMC,0.107119669598,0.00245302384407,0.383817208869,0.00512757162556,1.76172541096,0.00975677957431,0.00989534053368,0.000954327887432,3.81955604398,0.0861362637996,
691,691,3.3,PBE,UNP,0,64.0,18,0.01389,0.02,-66.09396218,0.01129521341,None,vtz,RMC,0.105217959556,0.00196939020264,0.382780161747,0.00408595968354,1.82663344042,0.00787153921099,0.00322868524739,0.000749338916602,2.83382980526,0.0691910821189,
692,0,2.4,PBE,AFM,10,64.0,0,0.00694,0.02,-70.44768654,0.01640370413,None,vtz,RMC,0.0476261752254,0.00159516524492,0.490505785387,0.00328786364324,1.64096685274,0.00537642498568,-0.000438004586925,0.000576996693514,2.43165706865,0.0515157591697,
693,1,2.4,PBE,AFM,10,64.0,1,0.04167,0.02,-70.42274149,0.009370668902,None,vtz,RMC,0.0535297350178,0.00152429007384,0.487493739571,0.00314909964098,1.65582612418,0.00520579932086,-0.00100338691564,0.000555118834353,2.44874124552,0.0499636651576,
694,2,2.4,PBE,AFM,10,64.0,2,0.04167,0.02,-70.43443112,0.01124866116,None,vtz,RMC,0.0619184089365,0.00174323053868,0.487392070213,0.00363384657757,1.63904618696,0.00604138902977,-0.000694344428709,0.000635590726915,2.49984879322,0.0574075853097,
695,3,2.4,PBE,AFM,10,64.0,3,0.04167,0.02,-70.43374684,0.01052127383,None,vtz,RMC,0.050056468823,0.00170576569861,0.487102867072,0.00352200691996,1.64070148735,0.00574100051734,-0.000649829335205,0.000604141018536,2.60039021305,0.0557315915353,
696,4,2.4,PBE,AFM,10,64.0,4,0.04167,0.02,-70.42104147,0.01044169993,None,vtz,RMC,0.0507484809074,0.00159742450898,0.489192775733,0.00330519831827,1.64614818433,0.00540795417077,-0.000213311596646,0.000588816768005,2.82754959665,0.0521143316914,
697,5,2.4,PBE,AFM,10,64.0,5,0.04167,0.02,-70.45127657,0.01169460546,None,vtz,RMC,0.0514361165357,0.00155333020395,0.486804733267,0.00318372967089,1.64112737939,0.00523636863243,0.00287611090282,0.000558679311274,2.66311880731,0.0503877336048,
698,6,2.4,PBE,AFM,10,64.0,6,0.02083,0.02,-70.45676796,0.009776801562,None,vtz,RMC,0.0468731350403,0.00157047667613,0.483433826468,0.00324667837816,1.64059797497,0.00534396425732,0.000573208183665,0.000579435671374,2.35363135443,0.0514067218741,
699,7,2.4,PBE,AFM,10,64.0,7,0.04167,0.02,-70.45833913,0.01361901121,None,vtz,RMC,0.0587433177811,0.00160804288888,0.484265678069,0.00331438216796,1.65991760707,0.00547309178461,-0.0008609619145,0.000585900597833,2.75322001602,0.0524581554247,
700,8,2.4,PBE,AFM,10,64.0,8,0.08333,0.02,-70.40796524,0.01052892631,None,vtz,RMC,0.0603653420317,0.00155988520372,0.486439558033,0.00321781635691,1.64255668636,0.00529761627906,-0.0022212652522,0.000574418423386,2.4201507907,0.050758304892,
701,9,2.4,PBE,AFM,10,64.0,9,0.08333,0.02,-70.43660558,0.009176838737,None,vtz,RMC,0.0612739304984,0.00176691794877,0.481923157974,0.00363980009073,1.61006217924,0.00593347693232,6.47765482649e-05,0.000637546410386,2.43954579251,0.057716970895,
702,10,2.4,PBE,AFM,10,64.0,10,0.08333,0.02,-70.4913483,0.02912945634,None,vtz,RMC,0.0503759438237,0.0016389806901,0.488966612865,0.00339094423706,1.63184023101,0.00554718326525,-0.000877524972078,0.000600581588805,2.40929755805,0.0535067587159,
703,11,2.4,PBE,AFM,10,64.0,11,0.08333,0.02,-70.42073769,0.01105548815,None,vtz,RMC,0.0641496494828,0.00164792486061,0.484863297459,0.00341433282987,1.63236199274,0.00555916884918,0.00523040772098,0.000592631171301,3.06034536208,0.0537469197198,
704,12,2.4,PBE,AFM,10,64.0,12,0.04167,0.02,-70.43132924,0.01060456418,None,vtz,RMC,0.0564029417186,0.00177962685304,0.488591441981,0.00371026703078,1.64330227909,0.00607627297782,0.00496962002175,0.00066167992217,2.9196345908,0.0581851331814,
705,13,2.4,PBE,AFM,10,64.0,13,0.08333,0.02,-70.47007809,0.009861662397,None,vtz,RMC,0.054294922846,0.00168584001872,0.480640768739,0.00348373502524,1.62244244289,0.0057285238736,0.00283869344378,0.000615151666036,3.04422862204,0.0548027660577,
706,14,2.4,PBE,AFM,10,64.0,14,0.08333,0.02,-70.3989957,0.01183024212,None,vtz,RMC,0.0471582950103,0.00164563253639,0.492103440597,0.00338883389677,1.61189089978,0.005591855401,-0.00108559448328,0.000591965769947,2.45245874946,0.0532409336278,
707,15,2.4,PBE,AFM,10,64.0,15,0.04167,0.02,-70.42115078,0.01233828902,None,vtz,RMC,0.0547059566131,0.00174326046056,0.487303443799,0.00359199125073,1.63813910591,0.00587302391742,-0.000444363757948,0.000618724642399,2.3351040519,0.0566700019168,
708,16,2.4,PBE,AFM,10,64.0,16,0.04167,0.02,-70.43871128,0.0116097095,None,vtz,RMC,0.0542321072059,0.00172131448098,0.486486530976,0.00356973151953,1.62060503476,0.00588281484765,-0.00169730239593,0.000619043301973,2.29944249134,0.056334167247,
709,17,2.4,PBE,AFM,10,64.0,17,0.08333,0.02,-70.43475884,0.01294715188,None,vtz,RMC,0.0476016290127,0.00164335886058,0.487954276254,0.00338339361986,1.60905210437,0.005559689013,0.00110719377174,0.0005904133304,2.83595258576,0.0531504255307,
710,18,2.4,PBE,AFM,10,64.0,18,0.01389,0.02,-70.42005011,0.009155740366,None,vtz,RMC,0.0683963216097,0.00164679028676,0.480085069409,0.0033937171367,1.64451808448,0.00554143433631,0.000437599463497,0.000586022139097,2.34716988557,0.0533801447079,
711,19,2.45,PBE,AFM,10,64.0,0,0.00694,0.02,-70.24116776,0.01001197823,None,vtz,RMC,0.0657418529438,0.00165536138323,0.476411005395,0.00342758522835,1.65349374276,0.00564688653179,0.00235532457547,0.000604344786709,2.72292404522,0.05422009047,
712,20,2.45,PBE,AFM,10,64.0,1,0.04167,0.02,-70.19551115,0.01161952179,None,vtz,RMC,0.0638759006131,0.00166801229136,0.479799851272,0.00346132412425,1.63454937067,0.00572438802943,-0.000276699942567,0.000612458230872,2.32839796001,0.0551179380987,
713,21,2.45,PBE,AFM,10,64.0,2,0.04167,0.02,-70.20861705,0.01546802122,None,vtz,RMC,0.064166881423,0.00174580099531,0.474548264295,0.00360552347208,1.69125094947,0.00592867998544,-0.00289709774713,0.0006380418897,2.60642738604,0.0571419340819,
714,22,2.45,PBE,AFM,10,64.0,3,0.04167,0.02,-70.19471702,0.01361408302,None,vtz,RMC,0.0507096541228,0.00166848791829,0.484384250005,0.00344071936728,1.62647505834,0.00567129664633,0.00026405590699,0.000601964278266,2.62423611134,0.0544535621947,
715,23,2.45,PBE,AFM,10,64.0,4,0.04167,0.02,-70.18075428,0.01175933722,None,vtz,RMC,0.0534454101578,0.00180286582106,0.485537106359,0.00371034188438,1.62887996958,0.00607896367358,-0.00110318769264,0.000642908115171,2.57119401023,0.0585876378479,
716,24,2.45,PBE,AFM,10,64.0,5,0.04167,0.02,-70.20841107,0.009036853708,None,vtz,RMC,0.0556639487373,0.00162142180302,0.484004806453,0.00334987165652,1.62251856871,0.00551753990523,-0.00273582808386,0.000584111932473,2.42898959025,0.0528046712386,
717,25,2.45,PBE,AFM,10,64.0,6,0.02083,0.02,-70.23321611,0.01157892923,None,vtz,RMC,0.0562566043159,0.00178211872299,0.47820785913,0.0036623093044,1.65075491619,0.00604797246346,0.00170133903862,0.000651754671559,2.61249671353,0.057978318523,
718,26,2.45,PBE,AFM,10,64.0,7,0.04167,0.02,-70.22763295,0.01121541313,None,vtz,RMC,0.05637109181,0.00171396258834,0.481077294646,0.00354123805511,1.65907730344,0.00582114005106,-0.0006016204128,0.000625191252104,2.69369145453,0.0557935273217,
719,27,2.45,PBE,AFM,10,64.0,8,0.08333,0.02,-70.25282915,0.01333087327,None,vtz,RMC,0.0688758951805,0.00177996760486,0.474980065262,0.00365670524831,1.66644308808,0.00596583479714,0.00628913604279,0.000647220528938,2.81334001718,0.057969230707,
720,28,2.45,PBE,AFM,10,64.0,9,0.08333,0.02,-70.20278521,0.01141244068,None,vtz,RMC,0.0548457336417,0.00178371141729,0.477007774998,0.00367492846732,1.65318615948,0.00610198580318,-0.0028779520391,0.000641970993888,2.32472561303,0.0584638967905,
721,29,2.45,PBE,AFM,10,64.0,10,0.08333,0.02,-70.20877202,0.0135041378,None,vtz,RMC,0.0701227248922,0.00174197923123,0.482812722279,0.00362537482198,1.64148044751,0.00602244279045,-0.00265812004165,0.000650719883292,2.61709226148,0.0573420718465,
722,30,2.45,PBE,AFM,10,64.0,11,0.08333,0.02,-70.20618123,0.01033227596,None,vtz,RMC,0.0662715349347,0.0018671111988,0.477249583107,0.00386622168479,1.64727740049,0.00637070997722,0.00268703062745,0.000682157543097,3.02830551612,0.061021429581,
723,31,2.45,PBE,AFM,10,64.0,12,0.04167,0.02,-70.22619995,0.01360110258,None,vtz,RMC,0.064542664644,0.00193047894398,0.476895860994,0.00401739047572,1.64704882529,0.00652242671762,0.000255935995441,0.000708763824827,2.72676593621,0.0631623351129,
724,32,2.45,PBE,AFM,10,64.0,13,0.08333,0.02,-70.21017375,0.008462470312,None,vtz,RMC,0.0674145684757,0.00178676740434,0.478902102229,0.00368668299546,1.65655430299,0.0060986968471,-0.00122146712226,0.000650428813779,2.45416236204,0.0588934418597,
725,33,2.45,PBE,AFM,10,64.0,14,0.08333,0.02,-70.20678995,0.01566641187,None,vtz,RMC,0.0600929904532,0.00177371796518,0.479019215527,0.00365155660645,1.62542866752,0.00603191373469,0.00106553216238,0.00063756486898,2.31104115646,0.0578830384049,
726,34,2.45,PBE,AFM,10,64.0,15,0.04167,0.02,-70.20724174,0.01054359826,None,vtz,RMC,0.0679809461823,0.00172068090427,0.478854284198,0.00352098951577,1.6475247613,0.00580642726577,0.00371862823555,0.000625378441692,3.04537777797,0.0561912330478,
727,35,2.45,PBE,AFM,10,64.0,16,0.04167,0.02,-70.19074607,0.01009545382,None,vtz,RMC,0.0681822659685,0.00189408737152,0.476331807718,0.00394078487654,1.63172360424,0.00647704613659,-0.00336753522904,0.000707406977753,2.43395693427,0.0621669679508,
728,36,2.45,PBE,AFM,10,64.0,17,0.08333,0.02,-70.23396962,0.01244167545,None,vtz,RMC,0.0554557485457,0.00169902809546,0.479877898195,0.00348195062911,1.63587086514,0.0057143082832,-0.000341006220104,0.000616885369577,2.56297400074,0.0552352883452,
729,37,2.45,PBE,AFM,10,64.0,18,0.01389,0.02,-70.21953758,0.01308015026,None,vtz,RMC,0.0725188059083,0.00180407894552,0.478025268581,0.00372736586522,1.65559052544,0.00617407039971,-0.00147883170944,0.000655050262172,2.65798135802,0.0590330937742,
730,38,2.5,PBE,AFM,10,64.0,0,0.00694,0.02,-69.9579502,0.0133534914,None,vtz,RMC,0.082370241403,0.00182906772045,0.468938759718,0.00380083806521,1.69307419588,0.00710568088961,0.00154221999009,0.000674428989715,2.98882151483,0.0608047329479,
731,39,2.5,PBE,AFM,10,64.0,1,0.04167,0.02,-69.97630294,0.01208501537,None,vtz,RMC,0.0609205819625,0.00164900060326,0.480074152866,0.00344662075109,1.62118174771,0.00639687400685,-0.00288933196372,0.000600507024832,2.60635940207,0.054169201531,
732,40,2.5,PBE,AFM,10,64.0,2,0.04167,0.02,-70.01746806,0.009881827568,None,vtz,RMC,0.0667964059326,0.0017524011445,0.475738959913,0.00367731822776,1.66515853588,0.00684788770185,0.00167605553028,0.000648123001084,3.14666346815,0.0580627727091,
733,41,2.5,PBE,AFM,10,64.0,3,0.04167,0.02,-69.97164283,0.01130406228,None,vtz,RMC,0.0578627418497,0.00175285240601,0.475039962875,0.00361419933364,1.6348393563,0.00667347597749,0.000877570782044,0.000649701776605,2.76418544658,0.0573171616537,
734,42,2.5,PBE,AFM,10,64.0,4,0.04167,0.02,-69.97292085,0.01550186824,None,vtz,RMC,0.0646148654544,0.00171534958639,0.474512480038,0.00356588389579,1.6746696944,0.00671539236439,0.00409546440953,0.000643701984929,3.32254563776,0.0568816260268,
735,43,2.5,PBE,AFM,10,64.0,5,0.04167,0.02,-69.97820572,0.009510692922,None,vtz,RMC,0.0631219530831,0.00168536841105,0.478114489573,0.00348971210923,1.61503955855,0.0064917801724,-0.00175686736993,0.000614910574871,2.21679202125,0.0554480595165,
736,44,2.5,PBE,AFM,10,64.0,6,0.02083,0.02,-70.01013965,0.01238516473,None,vtz,RMC,0.0589988835627,0.00166248404693,0.477862807088,0.00343237438859,1.64484600696,0.00637935379426,0.00142257690765,0.000614215687071,2.85702991919,0.0541229489514,
737,45,2.5,PBE,AFM,10,64.0,7,0.04167,0.02,-69.94599574,0.01132438548,None,vtz,RMC,0.0610106065544,0.00158610339477,0.475448545181,0.00327120442116,1.63401152556,0.0061094028956,-0.0007339541977,0.000582233348406,2.35363826412,0.0521516848772,
738,46,2.5,PBE,AFM,10,64.0,8,0.08333,0.02,-69.98762115,0.01210379732,None,vtz,RMC,0.062774229604,0.00178165533712,0.474325047415,0.00368309616244,1.65431170836,0.00689432560575,0.00252325544997,0.000647159726841,2.74639674482,0.0584227187466,
739,47,2.5,PBE,AFM,10,64.0,9,0.08333,0.02,-69.9644118,0.01350543864,None,vtz,RMC,0.0572775548691,0.00186004702001,0.471095680987,0.00379956233537,1.62356888586,0.00699561371967,-0.000333665406667,0.000682537789736,2.48122497257,0.0607799912006,
740,48,2.5,PBE,AFM,10,64.0,10,0.08333,0.02,-70.00346595,0.0116509878,None,vtz,RMC,0.0545709906663,0.0016405318905,0.479963996034,0.0033921326567,1.64092280086,0.00622733091879,0.00523633114519,0.000603541938661,3.28496035901,0.0540657904522,
741,49,2.5,PBE,AFM,10,64.0,11,0.08333,0.02,-69.98024577,0.01308566796,None,vtz,RMC,0.0778381973597,0.00171633225172,0.474118441268,0.00354190134766,1.67363141025,0.00664460820732,0.00100719716104,0.000638327663404,3.24629217152,0.0565356829903,
742,50,2.5,PBE,AFM,10,64.0,12,0.04167,0.02,-69.98802216,0.01006217213,None,vtz,RMC,0.0550104347579,0.00167828123262,0.476168309561,0.00346784630415,1.66185199074,0.0064338832586,0.00108365182484,0.000613149308277,2.77773026101,0.0547353981075,
743,51,2.5,PBE,AFM,10,64.0,13,0.08333,0.02,-69.96829758,0.0131149998,None,vtz,RMC,0.0626325249568,0.00169394645285,0.472392978955,0.00354198811645,1.64693952778,0.00656953083524,0.00181303288886,0.000613977705067,2.45690244135,0.0558324129189,
744,52,2.5,PBE,AFM,10,64.0,14,0.08333,0.02,-69.97063675,0.01010375104,None,vtz,RMC,0.0718660783199,0.00175162362133,0.475491795773,0.0036250111563,1.66342584876,0.00672705472929,-0.00020735877549,0.000631563875887,2.66766557358,0.0571692352007,
745,53,2.5,PBE,AFM,10,64.0,15,0.04167,0.02,-69.96762022,0.01037518165,None,vtz,RMC,0.062617669751,0.00171125516068,0.472190447758,0.0035600847882,1.67039288837,0.00662295741282,1.42331982568e-06,0.000649359811132,2.6910338301,0.0563638903897,
746,54,2.5,PBE,AFM,10,64.0,16,0.04167,0.02,-69.99438615,0.01176775545,None,vtz,RMC,0.0646975670358,0.00177031322995,0.473378259574,0.00363082565652,1.676065625,0.00672236096818,-0.00166127145933,0.000648774588163,2.61122652026,0.0578270977217,
747,55,2.5,PBE,AFM,10,64.0,17,0.08333,0.02,-69.9667421,0.0107333709,None,vtz,RMC,0.0674169173523,0.00162093801509,0.479363336788,0.00337865652165,1.64292430554,0.00635055268338,0.00200205290195,0.000601977345308,2.93521561089,0.0534302512276,
748,56,2.5,PBE,AFM,10,64.0,18,0.01389,0.02,-69.94779937,0.01602523055,None,vtz,RMC,0.0581217045987,0.00171054471327,0.474977142082,0.00353652749151,1.66737699332,0.00657061413398,0.00237595044278,0.000640483724316,2.75386051644,0.0563565243391,
749,57,2.55,PBE,AFM,10,64.0,0,0.00694,0.02,-69.76171938,0.01244073068,None,vtz,RMC,0.0517323133678,0.0016354857396,0.474626408337,0.00338849863535,1.66720196757,0.00554427806371,0.00300456003206,0.000603852020508,3.17609320758,0.0538104052384,
750,58,2.55,PBE,AFM,10,64.0,1,0.04167,0.02,-69.74900275,0.01082110346,None,vtz,RMC,0.0649748526646,0.00160812453413,0.469247063734,0.00330086482981,1.68959220886,0.00547527805008,-0.00246192461171,0.000588111802429,2.77342198692,0.0530346756375,
751,59,2.55,PBE,AFM,10,64.0,2,0.04167,0.02,-70.02053108,0.05455606214,None,vtz,RMC,0.0516580403657,0.00160384334411,0.469807524686,0.00329045752645,1.67268643042,0.00541546780098,0.0068298955629,0.000573144949111,3.50868768613,0.0526227401296,
752,60,2.55,PBE,AFM,10,64.0,3,0.04167,0.02,-69.70761995,0.008987531874,None,vtz,RMC,0.0553203124961,0.00170711553899,0.474753011791,0.00350807123328,1.63621495225,0.00578264710565,6.90797380253e-05,0.000612756918019,2.29131624339,0.055853468713,
753,61,2.55,PBE,AFM,10,64.0,4,0.04167,0.02,-69.73735015,0.01222666234,None,vtz,RMC,0.0634077429412,0.00166468675792,0.47555986717,0.00347594259185,1.66562105692,0.00571224932346,0.000176623037974,0.000616097750177,2.41240487251,0.0551544303459,
754,62,2.55,PBE,AFM,10,64.0,5,0.04167,0.02,-69.79481849,0.01577877476,None,vtz,RMC,0.0708051305655,0.00163501651744,0.47002830779,0.00340829083039,1.64756537542,0.00561072021644,0.00461212485158,0.000596569610252,3.39866277853,0.0542142213189,
755,63,2.55,PBE,AFM,10,64.0,6,0.02083,0.02,-69.7787045,0.009864356289,None,vtz,RMC,0.0665158913378,0.00158443737749,0.472124362907,0.0033000132572,1.67590596721,0.00544036911996,-0.000447213017976,0.000580263238985,2.52647447782,0.0521840006122,
756,64,2.55,PBE,AFM,10,64.0,7,0.04167,0.02,-69.7509859,0.0100673196,None,vtz,RMC,0.0633167278923,0.00158177252157,0.467014993388,0.00327281848731,1.66582844278,0.0053347978604,-0.000418819149702,0.000576476712377,2.6183073383,0.0519192684787,
757,65,2.55,PBE,AFM,10,64.0,8,0.08333,0.02,-69.75157965,0.01517324039,None,vtz,RMC,0.0604451450731,0.00166260237708,0.467917792125,0.00342865146626,1.66498088971,0.00570726090003,0.00105038567777,0.000611364649767,2.79350016281,0.0550315527469,
758,66,2.55,PBE,AFM,10,64.0,9,0.08333,0.02,-69.77394982,0.02042913413,None,vtz,RMC,0.0623936306494,0.00175259615754,0.467077265768,0.00363559194848,1.6653467665,0.00599644633303,0.00047410723212,0.00065037849787,3.07008077268,0.0578522914217,
759,67,2.55,PBE,AFM,10,64.0,10,0.08333,0.02,-69.74598319,0.01829563106,None,vtz,RMC,0.0621539403499,0.00170808512237,0.473204320676,0.00351952577783,1.652720211,0.00582324853979,0.000577735430269,0.000628391875293,2.32975084112,0.0562037090047,
760,68,2.55,PBE,AFM,10,64.0,11,0.08333,0.02,-69.77286335,0.01171371711,None,vtz,RMC,0.076030031656,0.00177545441069,0.461486619572,0.00368160804231,1.66262913502,0.00605274012559,-0.000417974518059,0.000644510426613,2.31844625135,0.0587391471446,
761,69,2.55,PBE,AFM,10,64.0,12,0.04167,0.02,-69.7601307,0.01705145096,None,vtz,RMC,0.0800375317843,0.00213701988586,0.46483236724,0.00444125712602,1.68428784567,0.00729883493069,0.000929579422078,0.000774762324693,2.33361459864,0.070721816224,
762,70,2.55,PBE,AFM,10,64.0,13,0.08333,0.02,-69.8009881,0.01085661843,None,vtz,RMC,0.061303982203,0.00166362093491,0.470322409019,0.00344095097729,1.65443677413,0.00566298500729,0.00137503918008,0.000613015575081,2.97923514778,0.0548041676136,
763,71,2.55,PBE,AFM,10,64.0,14,0.08333,0.02,-69.75794788,0.01111505527,None,vtz,RMC,0.0618566695033,0.00157217020749,0.468857139822,0.00323149423999,1.64898597866,0.00534225446232,0.0022776352286,0.000570478587219,2.40627354454,0.0517942063758,
764,72,2.55,PBE,AFM,10,64.0,15,0.04167,0.02,-69.75594049,0.0126739719,None,vtz,RMC,0.0706521870182,0.00169191429316,0.467586959226,0.00351177265138,1.67014833304,0.0058268061889,0.000446075169012,0.000631023824343,2.64990296667,0.0561294036342,
765,73,2.55,PBE,AFM,10,64.0,16,0.04167,0.02,-69.76222235,0.01142389647,None,vtz,RMC,0.0682268960542,0.00168409623733,0.466648768238,0.00348396481841,1.67373209634,0.00577840013667,0.00103749271927,0.00061675240578,2.35337018547,0.056007225739,
766,74,2.55,PBE,AFM,10,64.0,17,0.08333,0.02,-69.76742158,0.01277448031,None,vtz,RMC,0.0781096884657,0.00171235850456,0.467744400888,0.00353775425961,1.66483466754,0.00583406927178,0.00625354098441,0.000621488676498,3.13800126179,0.0566283376475,
767,75,2.55,PBE,AFM,10,64.0,18,0.01389,0.02,-69.71437731,0.01412860662,None,vtz,RMC,0.0722648383208,0.00176433664487,0.466097946229,0.00365462609147,1.68257577043,0.00605619252132,0.00202451051422,0.000646852665549,2.77262661677,0.0583278400608,
768,76,2.6,PBE,AFM,10,64.0,0,0.00694,0.02,-69.49188924,0.01107852897,None,vtz,RMC,0.0577536936328,0.00155455772631,0.469802701149,0.00320157709658,1.69111776813,0.00526476790596,0.000769688143994,0.000564409996164,2.83766738675,0.051322013209,
769,77,2.6,PBE,AFM,10,64.0,1,0.04167,0.02,-69.49471762,0.009684369616,None,vtz,RMC,0.0677875901748,0.00173661196192,0.460628334793,0.00354321497887,1.69071573429,0.00584607862629,0.0010871439596,0.00063279640894,2.74529278165,0.0569110728626,
770,78,2.6,PBE,AFM,10,64.0,2,0.04167,0.02,-69.48546939,0.01253834823,None,vtz,RMC,0.0551124784652,0.00162855149757,0.467086264617,0.00338218067459,1.67485894945,0.00559094738295,-0.00175120977733,0.000600288304326,2.72866503407,0.053746563182,
771,79,2.6,PBE,AFM,10,64.0,3,0.04167,0.02,-69.48129661,0.01241178772,None,vtz,RMC,0.0679662136492,0.00162953081568,0.466773877566,0.00336307810711,1.67280840385,0.00555050007786,0.00181005457822,0.000605392735959,2.95246684197,0.0540126459981,
772,80,2.6,PBE,AFM,10,64.0,4,0.04167,0.02,-69.50829139,0.01026576698,None,vtz,RMC,0.0924930333591,0.00180495585007,0.45773728291,0.00372338124282,1.68862802837,0.00612465161844,0.000445563491599,0.000666781811187,3.44560593749,0.059385126669,
773,81,2.6,PBE,AFM,10,64.0,5,0.04167,0.02,-69.54282968,0.01269257821,None,vtz,RMC,0.0792483520531,0.00184466916059,0.462547414103,0.00385182371057,1.71037897408,0.00633998635013,0.00135120683848,0.00067992649869,3.12494866266,0.0615898897622,
774,82,2.6,PBE,AFM,10,64.0,6,0.02083,0.02,-69.52036592,0.009565924755,None,vtz,RMC,0.0741048589934,0.00180740052343,0.463125064846,0.00372977937095,1.64985385767,0.00615734788787,-0.000497584272943,0.000673795568207,2.39615605893,0.0600213429828,
775,83,2.6,PBE,AFM,10,64.0,7,0.04167,0.02,-69.55295356,0.01125661971,None,vtz,RMC,0.0748731123513,0.00166573241824,0.467208690588,0.00345852503429,1.67609608851,0.00570528716568,0.00233638836992,0.0006153986105,3.21903256706,0.0551803918817,
776,84,2.6,PBE,AFM,10,64.0,8,0.08333,0.02,-69.53399691,0.01130144425,None,vtz,RMC,0.0744899576855,0.00171180678313,0.461648300337,0.00355700737915,1.70333034935,0.00591169864704,0.000518119450574,0.000640828736347,2.84837092008,0.0573909085533,
777,85,2.6,PBE,AFM,10,64.0,9,0.08333,0.02,-69.49891027,0.01071887963,None,vtz,RMC,0.0612188840362,0.00159806586968,0.469063236817,0.00331025061034,1.64906176598,0.00550067332284,0.00318203617806,0.00059270256215,2.58035929353,0.0528399701252,
778,86,2.6,PBE,AFM,10,64.0,10,0.08333,0.02,-69.48024645,0.01179798057,None,vtz,RMC,0.0708579237219,0.00171642303603,0.463833142806,0.00351863544468,1.66168412725,0.00578530844758,-0.000868178132408,0.000627025578838,2.88111166274,0.0562879057437,
779,87,2.6,PBE,AFM,10,64.0,11,0.08333,0.02,-70.8571155,0.3399197397,None,vtz,RMC,0.0903496636366,0.00188989414172,0.465350839666,0.00391190164163,1.62779467032,0.00647840699933,0.00150362264649,0.000714943610951,2.69446007935,0.0630968163214,
780,88,2.6,PBE,AFM,10,64.0,12,0.04167,0.02,-69.51679739,0.01582089249,None,vtz,RMC,0.059902011233,0.00163721527057,0.463486895004,0.00339104773173,1.69936113911,0.00558849283204,-1.50305456918e-05,0.000615007796083,2.73587286839,0.0543201406882,
781,89,2.6,PBE,AFM,10,64.0,13,0.08333,0.02,-69.4717005,0.009421230311,None,vtz,RMC,0.0663535387355,0.00173707090056,0.468542489384,0.00358622866694,1.65068808476,0.00593543815594,0.00484343407503,0.000645536082803,3.08102501873,0.0572666564445,
782,90,2.6,PBE,AFM,10,64.0,14,0.08333,0.02,-69.45313109,0.01482745068,None,vtz,RMC,0.0690733995231,0.00180923932831,0.466689489223,0.00375243536568,1.6517693468,0.00620984802256,-0.00160762924824,0.000667227456093,2.73440122607,0.0598163395307,
783,91,2.6,PBE,AFM,10,64.0,15,0.04167,0.02,-69.49829428,0.01256547286,None,vtz,RMC,0.0672285824734,0.00175435272105,0.466506319153,0.00361669871227,1.66410823758,0.0059364450032,-0.00181028551657,0.000638372559577,2.76009276375,0.0574507210888,
784,92,2.6,PBE,AFM,10,64.0,16,0.04167,0.02,-69.61813836,0.0676154056,None,vtz,RMC,0.0821228131693,0.00174306009169,0.461946017213,0.00361111998836,1.66557859243,0.00597798666053,-0.00595553406072,0.00063961715825,2.35325467673,0.0579593326498,
785,93,2.6,PBE,AFM,10,64.0,17,0.08333,0.02,-69.51025301,0.01206513147,None,vtz,RMC,0.0777724055107,0.00175312733014,0.456515195245,0.00363067512572,1.676473371,0.00602012598232,0.00827523362668,0.000646893191018,3.00800404986,0.0583784613617,
786,94,2.6,PBE,AFM,10,64.0,18,0.01389,0.02,-69.44617331,0.0107938256,None,vtz,RMC,0.0548048153881,0.00161835291845,0.4695649039,0.00331944831592,1.66662121002,0.00544846670128,0.00120301907698,0.000587459773453,3.07215896241,0.0529854783404,
787,95,2.65,PBE,AFM,10,64.0,0,0.00694,0.02,-69.26700878,0.01103007444,None,vtz,RMC,0.0752336235173,0.00152226310386,0.462523110755,0.00314495858851,1.6819391584,0.00518801357108,0.000213427131517,0.00056607615486,2.73477558847,0.0505646430045,
788,96,2.65,PBE,AFM,10,64.0,1,0.04167,0.02,-69.26336696,0.01176800568,None,vtz,RMC,0.0716521357748,0.00170094901707,0.459174667051,0.00349251162524,1.68022475406,0.00575158352702,-0.00144960254026,0.000635962144058,2.44344847709,0.0561455918468,
789,97,2.65,PBE,AFM,10,64.0,2,0.04167,0.02,-69.28501663,0.01496055597,None,vtz,RMC,0.0858577328591,0.00164154616471,0.457883101592,0.00343718059767,1.70056110686,0.00567217433166,-0.0012146469774,0.000609068460615,2.6712129428,0.0552852503438,
790,98,2.65,PBE,AFM,10,64.0,3,0.04167,0.02,-69.23859546,0.01743744274,None,vtz,RMC,0.0684279095689,0.00186615459975,0.461121832063,0.00385597230218,1.67749680131,0.00632700558578,-7.0574723202e-05,0.00070330128687,2.40509445776,0.0615324808026,
791,99,2.65,PBE,AFM,10,64.0,4,0.04167,0.02,-69.26648546,0.01565517753,None,vtz,RMC,0.0829294717207,0.00182200473309,0.459743985294,0.00381261325574,1.70280504014,0.00621103461924,-0.000337534688507,0.000675094196376,2.57892557151,0.0609166224506,
792,100,2.65,PBE,AFM,10,64.0,5,0.04167,0.02,-69.27369759,0.009860886144,None,vtz,RMC,0.0678465499557,0.00188444786587,0.456123443999,0.00389433626393,1.68571838671,0.00642660332988,6.57331742146e-06,0.000700908378415,2.64535449907,0.0627082294389,
793,101,2.65,PBE,AFM,10,64.0,6,0.02083,0.02,-69.2648935,0.01205293054,None,vtz,RMC,0.0647960200657,0.00170272533938,0.459985600656,0.00349506601875,1.70255538228,0.00571555556989,-0.000166724419276,0.000619603175011,2.75798151695,0.0559952476928,
794,102,2.65,PBE,AFM,10,64.0,7,0.04167,0.02,-69.29905621,0.01354852136,None,vtz,RMC,0.0891008135683,0.00172953217047,0.448565060123,0.0035889642103,1.69246396862,0.00595397529374,-0.000632239035239,0.000643859389282,2.62521134075,0.0580975888465,
795,103,2.65,PBE,AFM,10,64.0,8,0.08333,0.02,-69.28304678,0.01703157817,None,vtz,RMC,0.0678269675918,0.00180394457941,0.457622686765,0.00372478436189,1.67619310167,0.00617975408499,0.00188760890726,0.000670371537966,2.45935297072,0.0600896746051,
796,104,2.65,PBE,AFM,10,64.0,9,0.08333,0.02,-69.25779172,0.01421519158,None,vtz,RMC,0.0852228878672,0.00181598085974,0.463313983039,0.00371366404309,1.64630579757,0.00611716849406,0.00158669148649,0.000662825798092,2.67596420921,0.0597762334926,
797,105,2.65,PBE,AFM,10,64.0,10,0.08333,0.02,-69.22913576,0.01421771975,None,vtz,RMC,0.0694703404354,0.00173635033078,0.461230096948,0.00357448863587,1.66242548185,0.00591771369646,0.00225990940885,0.000645833854006,2.97994989589,0.0577396390268,
798,106,2.65,PBE,AFM,10,64.0,11,0.08333,0.02,-69.23033687,0.01002079403,None,vtz,RMC,0.0608645728315,0.00167121701833,0.463406461586,0.00345156145551,1.6658953748,0.00566513102383,-0.00314244035272,0.000627898575565,2.51348687947,0.0553313190739,
799,107,2.65,PBE,AFM,10,64.0,12,0.04167,0.02,-69.23105135,0.01519613755,None,vtz,RMC,0.0695055935361,0.00181185365069,0.463721081843,0.00371260004142,1.65514224172,0.0061317505825,-1.35211714831e-06,0.000669395011526,2.66791649286,0.0599984207555,
800,108,2.65,PBE,AFM,10,64.0,13,0.08333,0.02,-69.28187267,0.01207708101,None,vtz,RMC,0.0580912693121,0.00172926358007,0.459325038335,0.0035702632114,1.68196898945,0.00590317992419,0.000377750189559,0.000638679896818,2.80401993888,0.0572971299696,
801,109,2.65,PBE,AFM,10,64.0,14,0.08333,0.02,-69.27731212,0.01341656183,None,vtz,RMC,0.0627841895559,0.00166469256121,0.461058927785,0.00343309048323,1.66646878946,0.00565863083428,0.00130774615128,0.000606321902031,2.41454996727,0.0550828805917,
802,110,2.65,PBE,AFM,10,64.0,15,0.04167,0.02,-69.23667875,0.01511818587,None,vtz,RMC,0.0687368636277,0.00176026986301,0.461554021689,0.00363625927674,1.68437627599,0.00602570215003,0.000983595356061,0.000642737476411,2.84945442084,0.0584758492842,
803,111,2.65,PBE,AFM,10,64.0,16,0.04167,0.02,-69.23408329,0.01686199007,None,vtz,RMC,0.0769827818263,0.00172699482672,0.456652242977,0.00357698101895,1.64964210438,0.00597642930015,-0.00357569796782,0.000645562254004,2.14329363447,0.057862162457,
804,112,2.65,PBE,AFM,10,64.0,17,0.08333,0.02,-69.28598888,0.01524768712,None,vtz,RMC,0.0682153163832,0.00177331941684,0.454569731117,0.00364589151875,1.66917489855,0.00599476903494,0.00497374966613,0.000656463757089,3.2185606033,0.0589601366414,
805,113,2.65,PBE,AFM,10,64.0,18,0.01389,0.02,-69.23247848,0.01281211779,None,vtz,RMC,0.0801806037839,0.00170293759405,0.457283649427,0.00352803570989,1.68102346163,0.00582486676825,-0.00247139860187,0.000630577331195,2.73332966618,0.0567054711552,
806,114,2.7,PBE,AFM,10,64.0,0,0.00694,0.02,-68.99369631,0.009198433989,None,vtz,RMC,0.0800043872273,0.00174804702063,0.452897267378,0.00359627917471,1.6803794699,0.00665623258952,-0.00341748476235,0.000654951520997,2.30831668151,0.0583168860916,
807,115,2.7,PBE,AFM,10,64.0,1,0.04167,0.02,-69.02024769,0.01602471506,None,vtz,RMC,0.0642871907571,0.00167621255153,0.455284696036,0.00347004886226,1.69849111519,0.00645375779777,-0.000947004906202,0.000622224258365,2.68452503797,0.0562144561841,
808,116,2.7,PBE,AFM,10,64.0,2,0.04167,0.02,-68.98248578,0.01185395581,None,vtz,RMC,0.0604517793518,0.00166618717206,0.458315620831,0.00343000341576,1.68273995054,0.00640912847392,8.80705843431e-06,0.000619707243988,2.76902088947,0.0550057985041,
809,117,2.7,PBE,AFM,10,64.0,3,0.04167,0.02,-69.0020763,0.01125275374,None,vtz,RMC,0.0704593192177,0.00155647137346,0.452135376822,0.00324345377342,1.68708168447,0.00608791466205,-0.00278083707175,0.000593184914459,2.68827569768,0.0524647304663,
810,118,2.7,PBE,AFM,10,64.0,4,0.04167,0.02,-68.99031853,0.01123226528,None,vtz,RMC,0.0670266547336,0.00181631111503,0.459254113698,0.0037403354845,1.68895585512,0.00687451517172,0.00379440345096,0.00068581486452,3.14388006733,0.0604040897297,
811,119,2.7,PBE,AFM,10,64.0,5,0.04167,0.02,-68.97878781,0.009764874236,None,vtz,RMC,0.0731740524438,0.00177888069183,0.4598580845,0.00368954927849,1.66723387487,0.00689067476301,-0.00343193323159,0.00066192598566,2.52793238949,0.0590565087247,
812,120,2.7,PBE,AFM,10,64.0,6,0.02083,0.02,-69.04394352,0.01362819616,None,vtz,RMC,0.0660459083054,0.00169762897809,0.452551017829,0.00349890067657,1.70607318071,0.00643314013311,0.00046564092839,0.000621532295363,2.87913467338,0.0559054137094,
813,121,2.7,PBE,AFM,10,64.0,7,0.04167,0.02,-69.01864598,0.009318832472,None,vtz,RMC,0.0754215796247,0.00174866284374,0.455048489099,0.00360820698066,1.68041604886,0.00660798082227,-0.00113944906153,0.000647814271054,2.58142273692,0.0582664076254,
814,122,2.7,PBE,AFM,10,64.0,8,0.08333,0.02,-69.02575485,0.0156524193,None,vtz,RMC,0.075472039112,0.00175865985296,0.454152149184,0.00368392864222,1.66049445125,0.00681039041297,0.00238277419829,0.000662745826753,2.48596983724,0.0592544933825,
815,123,2.7,PBE,AFM,10,64.0,9,0.08333,0.02,-69.01063418,0.01507559627,None,vtz,RMC,0.0791899520638,0.00164340690699,0.444878496393,0.00340815232552,1.69691700463,0.00637965738787,0.00301617119951,0.000625263995781,2.9577106294,0.0555397633692,
816,124,2.7,PBE,AFM,10,64.0,10,0.08333,0.02,-69.03295875,0.01516601079,None,vtz,RMC,0.077284731267,0.00167749161661,0.453887122353,0.00346102081236,1.67831464462,0.00634704790619,0.00115414114702,0.000615539319335,2.73335528823,0.0558656044687,
817,125,2.7,PBE,AFM,10,64.0,11,0.08333,0.02,-68.99468358,0.01325666857,None,vtz,RMC,0.0711133867475,0.00172364834463,0.454685310575,0.00356237170799,1.66495640182,0.00653583956259,-0.000558627684376,0.000636324015102,2.90444730795,0.0578216259195,
818,126,2.7,PBE,AFM,10,64.0,12,0.04167,0.02,-68.95280137,0.01146892364,None,vtz,RMC,0.0725169822746,0.00170910340242,0.456240623912,0.00351324631298,1.68352600762,0.00645631623795,0.000305434574937,0.000626808460083,2.80596109068,0.0568232388751,
819,127,2.7,PBE,AFM,10,64.0,13,0.08333,0.02,-68.99503516,0.01003065201,None,vtz,RMC,0.0631492832698,0.00174602289548,0.453360132767,0.00356723405411,1.66977750301,0.00656902296648,0.00322341192336,0.000654784485615,2.88567338247,0.0579904645633,
820,128,2.7,PBE,AFM,10,64.0,14,0.08333,0.02,-68.99888092,0.0127696907,None,vtz,RMC,0.0730736369271,0.00168216283798,0.446301512729,0.00344872380335,1.71226760295,0.00638247806898,0.000212719344971,0.000620644497609,2.81768696882,0.0559121693979,
821,129,2.7,PBE,AFM,10,64.0,15,0.04167,0.02,-68.98483499,0.01057587065,None,vtz,RMC,0.0815507326093,0.00167823600715,0.456931316248,0.00346625244921,1.69473512272,0.00642374056994,-0.000300924890048,0.000622667917061,2.49662767904,0.0561536986456,
822,130,2.7,PBE,AFM,10,64.0,16,0.04167,0.02,-69.03239229,0.01722495184,None,vtz,RMC,0.0799017447005,0.0018193626055,0.449350307227,0.00376645773268,1.65772840354,0.0070659710407,-0.00111774711413,0.00067528795315,2.51890417026,0.0603082961912,
823,131,2.7,PBE,AFM,10,64.0,17,0.08333,0.02,-69.00744395,0.01026764441,None,vtz,RMC,0.0753204119656,0.00176133065531,0.450996033191,0.00364868556589,1.709571277,0.00678977410387,-0.00464972225379,0.000662927315988,2.19448673967,0.0594705194311,
824,132,2.7,PBE,AFM,10,64.0,18,0.01389,0.02,-68.97732584,0.013972126,None,vtz,RMC,0.0733183684158,0.0017176121983,0.455051805463,0.0035656878266,1.68779602147,0.00660945964313,0.000627901331463,0.00063501187832,3.31593188372,0.0576407289448,
825,133,2.75,PBE,AFM,10,64.0,0,0.00694,0.02,-68.76132955,0.01406055212,None,vtz,RMC,0.0881096212308,0.0017033503806,0.443411223013,0.00353049562901,1.73164352546,0.00588109354151,0.00119741470593,0.000635382501042,3.01184902104,0.0574123632295,
826,134,2.75,PBE,AFM,10,64.0,1,0.04167,0.02,-68.73123984,0.01258963514,None,vtz,RMC,0.0777533004189,0.0017749927285,0.455417872318,0.00364255595214,1.67555316835,0.00604015033487,0.00337100734743,0.000657321925296,3.22324779349,0.0588010529871,
827,135,2.75,PBE,AFM,10,64.0,2,0.04167,0.02,-68.75955708,0.01495976962,None,vtz,RMC,0.101094898368,0.00170155292252,0.449375763883,0.00352233693036,1.69927567995,0.0058585499942,0.00713700308005,0.000633562771088,4.23455798795,0.0567791925187,
828,136,2.75,PBE,AFM,10,64.0,3,0.04167,0.02,-68.76056823,0.01155579519,None,vtz,RMC,0.09709135994,0.00159718285457,0.434113213553,0.00330810206663,1.71960886153,0.00551162295851,0.00307799862207,0.000600556927645,4.11488069068,0.0540601668745,
829,137,2.75,PBE,AFM,10,64.0,4,0.04167,0.02,-68.75970147,0.01457362199,None,vtz,RMC,0.0863837448524,0.00170824143936,0.443891208814,0.00351156445165,1.71269945182,0.00582091161073,0.00388450953947,0.000641113448314,3.45927678121,0.0573633499708,
830,138,2.75,PBE,AFM,10,64.0,5,0.04167,0.02,-68.79507857,0.01302215238,None,vtz,RMC,0.10982835809,0.00166537146236,0.443434153025,0.00345112825888,1.73503946435,0.00572162387313,0.0143155991435,0.000624615295241,5.25066313823,0.0563703419965,
831,139,2.75,PBE,AFM,10,64.0,6,0.02083,0.02,-68.77131036,0.01095841136,None,vtz,RMC,0.0812342115116,0.00144927466249,0.445238546461,0.00302559895005,1.71114702837,0.00500281500987,-0.00197500152756,0.000548221148362,2.53800601627,0.0491452695741,
832,140,2.75,PBE,AFM,10,64.0,7,0.04167,0.02,-68.72913456,0.01219019266,None,vtz,RMC,0.0844598026995,0.00174202326903,0.445696015558,0.00354759466731,1.69275671834,0.00588056352575,-0.00247639974164,0.000653345056383,3.11162192554,0.0580172761915,
833,141,2.75,PBE,AFM,10,64.0,8,0.08333,0.02,-68.69394288,0.01450114031,None,vtz,RMC,0.074151304897,0.00170786551048,0.454388721294,0.00359006305492,1.70021343717,0.0059966659255,0.00234595362463,0.000643450922734,3.38834110964,0.0577342732235,
834,142,2.75,PBE,AFM,10,64.0,9,0.08333,0.02,-68.77295956,0.01052770631,None,vtz,RMC,0.0873904676638,0.00173091992913,0.445682548242,0.00359871858614,1.69573249783,0.00597097494097,0.00960631992891,0.000654614654162,3.85091882597,0.0584819136149,
835,143,2.75,PBE,AFM,10,64.0,10,0.08333,0.02,-68.78352861,0.01155649937,None,vtz,RMC,0.0887003111215,0.00173128870468,0.44832058477,0.00359601781951,1.69342876727,0.00595889270064,0.00539027142438,0.000642788486172,3.20982483434,0.0583145040373,
836,144,2.75,PBE,AFM,10,64.0,11,0.08333,0.02,-68.98143239,0.07160160949,None,vtz,RMC,0.107449046939,0.00178736937344,0.439989288573,0.00373906061137,1.72487011461,0.00623581615762,0.00219083988437,0.000685405136491,3.635683064,0.0608030304122,
837,145,2.75,PBE,AFM,10,64.0,12,0.04167,0.02,-68.71815333,0.01296259274,None,vtz,RMC,0.101047510706,0.00184381834759,0.447070667516,0.00380662202714,1.70083124579,0.00624378509976,0.000612845389887,0.000697978258256,3.66484853849,0.0615873989445,
838,146,2.75,PBE,AFM,10,64.0,13,0.08333,0.02,-68.74010607,0.01147458568,None,vtz,RMC,0.0794815980356,0.00173719599669,0.454245652766,0.00359197368743,1.68823412986,0.0059797565397,0.00373912474684,0.000643067729731,3.30951732502,0.0583930549704,
839,147,2.75,PBE,AFM,10,64.0,14,0.08333,0.02,-68.7820286,0.02788468212,None,vtz,RMC,0.0888549711206,0.00170806557942,0.450259416386,0.00354207791778,1.70407363133,0.00586774118068,0.00595745218041,0.000635499971868,4.14740694607,0.0573872792169,
840,148,2.75,PBE,AFM,10,64.0,15,0.04167,0.02,-68.75685896,0.01185666358,None,vtz,RMC,0.0833389621365,0.00170058021242,0.450625282206,0.0034932015665,1.68819863102,0.00574603556589,0.00168587942985,0.000625826547184,3.20279887329,0.0567172141067,
841,149,2.75,PBE,AFM,10,64.0,16,0.04167,0.02,-68.74111464,0.01424682042,None,vtz,RMC,0.110119914449,0.0019456270302,0.446392547705,0.00401318782043,1.69947793882,0.0066308654321,0.00837881741024,0.00074050889295,4.72275918848,0.0647927227434,
842,150,2.75,PBE,AFM,10,64.0,17,0.08333,0.02,-68.72126508,0.01129512403,None,vtz,RMC,0.0846816315857,0.00167180648387,0.453691588662,0.00345920427608,1.67456255425,0.00577065256794,0.00675664906295,0.000609914650997,3.80470357682,0.0559219103316,
843,151,2.75,PBE,AFM,10,64.0,18,0.01389,0.02,-68.72436195,0.01341314668,None,vtz,RMC,0.0971576210377,0.00188391094318,0.446839131424,0.00385633023654,1.73225883198,0.0064144175001,0.00600210559138,0.000702877234479,4.07528940824,0.0627447990179,
844,152,2.8,PBE,AFM,10,64.0,0,0.00694,0.02,-68.4916019,0.01090145687,None,vtz,RMC,0.129804860554,0.00169053718378,0.435925975473,0.00348945407618,1.76316965407,0.00585245682921,0.0202213718383,0.000623734914265,7.45345247545,0.0567124182134,
845,153,2.8,PBE,AFM,10,64.0,1,0.04167,0.02,-68.48550965,0.01058008854,None,vtz,RMC,0.124748811094,0.00174617887023,0.44152783667,0.00359632102325,1.69515362966,0.00609792611817,0.0137221301292,0.000660895839788,5.8494696913,0.0587002975012,
846,154,2.8,PBE,AFM,10,64.0,2,0.04167,0.02,-68.50306435,0.0136947511,None,vtz,RMC,0.128773913619,0.00165980920679,0.437437472355,0.00343763650555,1.76100153689,0.00576579770895,0.0131532305136,0.000623140516731,5.67644210416,0.0556001968731,
847,155,2.8,PBE,AFM,10,64.0,3,0.04167,0.02,-68.54364665,0.01335663648,None,vtz,RMC,0.125693133318,0.0016267244543,0.436364971882,0.00336800142375,1.73391011117,0.00572997564752,0.00543655458299,0.0006086815663,5.87151068796,0.0549729095774,
848,156,2.8,PBE,AFM,10,64.0,4,0.04167,0.02,-68.47921687,0.01345431151,None,vtz,RMC,0.0971332047887,0.00179772842145,0.439294075253,0.00371046716901,1.73816554572,0.00622746633833,0.0054722376335,0.000672305618095,4.75275976938,0.0605189647733,
849,157,2.8,PBE,AFM,10,64.0,5,0.04167,0.02,-68.51272818,0.01009903922,None,vtz,RMC,0.113745485338,0.00151551389149,0.438786100935,0.00315837850023,1.73914159679,0.00534666096364,0.0164010700836,0.000572687001852,5.48439125267,0.0512043776013,
850,158,2.8,PBE,AFM,10,64.0,6,0.02083,0.02,-68.51608894,0.01134269418,None,vtz,RMC,0.115057110003,0.00159651805975,0.439202865667,0.00328252372512,1.73854315004,0.0055511592967,0.0103483415412,0.000594208925086,5.073334558,0.0535764919433,
851,159,2.8,PBE,AFM,10,64.0,7,0.04167,0.02,-68.47542197,0.009657401376,None,vtz,RMC,0.121047664687,0.00176441298639,0.448299544722,0.00366098576655,1.69106448803,0.00623686591386,0.0123214759353,0.000672137289621,5.79923250432,0.0594136427125,
852,160,2.8,PBE,AFM,10,64.0,8,0.08333,0.02,-68.49208055,0.0171055186,None,vtz,RMC,0.124907673647,0.00174610203547,0.441544028649,0.00360808349684,1.73012635556,0.00609251738871,0.0112723633748,0.00065625154879,5.26841343785,0.0588190149869,
853,161,2.8,PBE,AFM,10,64.0,9,0.08333,0.02,-68.51001132,0.01176831406,None,vtz,RMC,0.117446505072,0.00168638016759,0.435206440255,0.00350026385559,1.75495976479,0.00593029106647,0.00922441647605,0.00061908531955,5.02681916895,0.0567627426931,
854,162,2.8,PBE,AFM,10,64.0,10,0.08333,0.02,-68.46892987,0.01304831959,None,vtz,RMC,0.135375469937,0.00166176537488,0.447382609899,0.00341976364241,1.68431599398,0.00572009967077,0.0171877411315,0.000628571083548,7.29801128301,0.0554409299026,
855,163,2.8,PBE,AFM,10,64.0,11,0.08333,0.02,-68.49797933,0.01098195615,None,vtz,RMC,0.107746889465,0.00174704177509,0.440226900448,0.00358949662367,1.71539687686,0.0060927929029,0.0105099761099,0.000650561860336,5.46376677336,0.0585145634095,
856,164,2.8,PBE,AFM,10,64.0,12,0.04167,0.02,-68.53347241,0.0111628342,None,vtz,RMC,0.126533120777,0.00158853029716,0.434711862149,0.00335918773236,1.75303516539,0.00572594535402,0.018356962654,0.00061044240391,7.15186506955,0.0546987744329,
857,165,2.8,PBE,AFM,10,64.0,13,0.08333,0.02,-68.45931641,0.01113440912,None,vtz,RMC,0.126989942002,0.00174277635642,0.440364317905,0.00358965715741,1.71085134797,0.0061127813769,0.0137749325964,0.00064794410696,5.6649350867,0.0581939041192,
858,166,2.8,PBE,AFM,10,64.0,14,0.08333,0.02,-68.50351417,0.01406483715,None,vtz,RMC,0.120608129258,0.00182731651812,0.4339682515,0.00375775988753,1.71561073674,0.0063179952491,0.0115949094944,0.00067876847086,5.96004442534,0.0609813406294,
859,167,2.8,PBE,AFM,10,64.0,15,0.04167,0.02,-68.51123986,0.01672632157,None,vtz,RMC,0.12236445957,0.00160373854329,0.443803630907,0.00333496091504,1.71666741378,0.00562681883187,0.0131766265114,0.000597152436394,5.64468293929,0.0541654451556,
860,168,2.8,PBE,AFM,10,64.0,16,0.04167,0.02,-68.52204217,0.01719223277,None,vtz,RMC,0.121915896068,0.00166675715755,0.432767231218,0.00352434665657,1.71821107823,0.00601258066409,0.0137329503423,0.000642497444166,6.09008717743,0.0567228636891,
861,169,2.8,PBE,AFM,10,64.0,17,0.08333,0.02,-68.4528689,0.007875393664,None,vtz,RMC,0.11642487522,0.00195270765154,0.447761741005,0.00402477481041,1.71408071493,0.00676815153724,0.0108756655092,0.000712145346343,5.78483955079,0.0649042591187,
862,170,2.8,PBE,AFM,10,64.0,18,0.01389,0.02,-68.47837374,0.01109921803,None,vtz,RMC,0.133617320776,0.0018640508963,0.436885665999,0.00389001658119,1.75890994989,0.00659765560264,0.0155811320049,0.000709463676194,6.6568451489,0.0627663364648,
863,171,2.85,PBE,AFM,10,64.0,0,0.00694,0.02,-68.23679758,0.01051944463,None,vtz,RMC,0.144874594102,0.00172046825908,0.437932900299,0.00357837515464,1.74203299818,0.00591769650505,0.019822014003,0.000652295874142,7.48229596688,0.0582225066867,
864,172,2.85,PBE,AFM,10,64.0,1,0.04167,0.02,-68.27508849,0.01118615634,None,vtz,RMC,0.165780262585,0.00174753604392,0.432659206624,0.00367605231371,1.7618294488,0.00607307295712,0.0270508897621,0.000662733286441,9.74560295151,0.0594340630797,
865,173,2.85,PBE,AFM,10,64.0,2,0.04167,0.02,-68.21558245,0.01339325887,None,vtz,RMC,0.153479670282,0.00182408213948,0.432773654871,0.00384204304091,1.74613188073,0.00631927946133,0.0205370897198,0.000692133605926,8.50071785601,0.0619328258811,
866,174,2.85,PBE,AFM,10,64.0,3,0.04167,0.02,-68.27909673,0.01155981288,None,vtz,RMC,0.170140092637,0.00186228745794,0.424019732331,0.00383262493204,1.77310952647,0.006314819843,0.0275114465998,0.000719591852218,9.70596011702,0.0628150505497,
867,175,2.85,PBE,AFM,10,64.0,4,0.04167,0.02,-68.25261252,0.01445575594,None,vtz,RMC,0.181707242841,0.00169328506979,0.426024565333,0.00354935227997,1.75967676869,0.00582177879158,0.0305468219541,0.000637368790368,10.8196946725,0.0581241157282,
868,176,2.85,PBE,AFM,10,64.0,5,0.04167,0.02,-68.27331967,0.01099534025,None,vtz,RMC,0.173479958018,0.00164809599839,0.430529379322,0.00341865847295,1.77130647972,0.00565600078104,0.031838942746,0.000615858992882,10.4075044806,0.0560140421756,
869,177,2.85,PBE,AFM,10,64.0,6,0.02083,0.02,-68.23694689,0.01468188228,None,vtz,RMC,0.145978602028,0.00170783712599,0.43590050542,0.00356353749515,1.74412352512,0.00588572776793,0.0239488300408,0.000643756144975,8.95301908504,0.0578911523035,
870,178,2.85,PBE,AFM,10,64.0,7,0.04167,0.02,-68.227143,0.01204374688,None,vtz,RMC,0.162648224358,0.00160598814019,0.430143580309,0.00332742505149,1.7595958969,0.00546556742526,0.0249053991655,0.000609874638663,9.72613768751,0.0539900051365,
871,179,2.85,PBE,AFM,10,64.0,8,0.08333,0.02,-68.28630692,0.01389568677,None,vtz,RMC,0.168165392749,0.00161722622414,0.418662488644,0.00337063890141,1.77613384537,0.00560526974847,0.0296166493704,0.000611370965258,9.62437482253,0.0554894497725,
872,180,2.85,PBE,AFM,10,64.0,9,0.08333,0.02,-68.24680404,0.01065656628,None,vtz,RMC,0.17777081525,0.00158151373983,0.425384730461,0.00329005116129,1.78371621484,0.00544318258444,0.0359771808424,0.000606726792179,10.6744627265,0.0537000458548,
873,181,2.85,PBE,AFM,10,64.0,10,0.08333,0.02,-68.24036039,0.011827265,None,vtz,RMC,0.165767347551,0.00168299955504,0.430980840893,0.00352082476865,1.75894423649,0.00576085376641,0.0237436081374,0.000628552499831,9.0897196452,0.0568606118042,
874,182,2.85,PBE,AFM,10,64.0,11,0.08333,0.02,-68.28002475,0.01436200249,None,vtz,RMC,0.167942386201,0.00159562386888,0.42383543372,0.00331737877477,1.78352674696,0.00545156378895,0.0272118980508,0.000603472504695,9.37226250551,0.054403151792,
875,183,2.85,PBE,AFM,10,64.0,12,0.04167,0.02,-68.21598123,0.01165226421,None,vtz,RMC,0.170271103667,0.00166427530156,0.431927254647,0.00346970103285,1.75552228323,0.00570880456486,0.0298459845825,0.00063461841331,10.3367743972,0.0565171922231,
876,184,2.85,PBE,AFM,10,64.0,13,0.08333,0.02,-68.26052032,0.01398028713,None,vtz,RMC,0.1722755856,0.00163301532271,0.42547023039,0.00338031646015,1.77612747192,0.00559377474362,0.0230446987371,0.000618488973023,10.00299163,0.0553323368824,
877,185,2.85,PBE,AFM,10,64.0,14,0.08333,0.02,-68.30606468,0.02541770786,None,vtz,RMC,0.159547785679,0.00160272752626,0.432002940041,0.00334332943633,1.75866134207,0.00553571381228,0.0213133172403,0.000603453259242,8.65659484279,0.0540233521377,
878,186,2.85,PBE,AFM,10,64.0,15,0.04167,0.02,-68.22833033,0.01615166373,None,vtz,RMC,0.173175708911,0.00162743628899,0.427996673323,0.00338958418566,1.78852016423,0.00558874438787,0.0315919244722,0.00061259922818,10.326897009,0.055274791847,
879,187,2.85,PBE,AFM,10,64.0,16,0.04167,0.02,-68.27033681,0.01149783824,None,vtz,RMC,0.15926510281,0.00178525170645,0.428676966143,0.0036639379487,1.76986960759,0.00600627723342,0.025265722526,0.000661975607408,8.56029123441,0.0599169069872,
880,188,2.85,PBE,AFM,10,64.0,17,0.08333,0.02,-68.28172271,0.0122309174,None,vtz,RMC,0.168783036488,0.00165674181775,0.424403151479,0.0034675961478,1.80267773825,0.00573990592595,0.0258602609245,0.000618159547862,9.05166872056,0.0564624201597,
881,189,2.85,PBE,AFM,10,64.0,18,0.01389,0.02,-68.26200988,0.01430326791,None,vtz,RMC,0.170659386087,0.00190117139832,0.435275787963,0.00394075982761,1.75430243011,0.00643963206169,0.0309241305848,0.000712205830851,9.74879398049,0.0638796672438,
882,190,2.9,PBE,AFM,10,64.0,0,0.00694,0.02,-68.00176162,0.009642060166,None,vtz,RMC,0.220722936269,0.00155447157355,0.416157692378,0.00325788157044,1.81018864458,0.00536475138383,0.0433948663009,0.00059555605715,14.4933205224,0.0536947455586,
883,191,2.9,PBE,AFM,10,64.0,1,0.04167,0.02,-67.99771654,0.01275079811,None,vtz,RMC,0.207084011506,0.00161361071258,0.41696520405,0.00335084414878,1.79521269168,0.00555594214214,0.0394406386696,0.000604950884444,13.8209328522,0.0549279040446,
884,192,2.9,PBE,AFM,10,64.0,2,0.04167,0.02,-68.01242896,0.01377415406,None,vtz,RMC,0.216828108164,0.00164860717586,0.420721132623,0.00347757500818,1.7814767234,0.00577438487879,0.0439628897951,0.000634195458096,14.6512982112,0.0565798179295,
885,193,2.9,PBE,AFM,10,64.0,3,0.04167,0.02,-67.95302587,0.01575296191,None,vtz,RMC,0.194748424641,0.0016832094351,0.419681038226,0.00354320440026,1.82894902986,0.00582223627627,0.0369652873741,0.000645887644122,12.649271667,0.0575020686764,
886,194,2.9,PBE,AFM,10,64.0,4,0.04167,0.02,-67.98114051,0.01076453733,None,vtz,RMC,0.216812648693,0.00171496655687,0.422916006496,0.00358755307468,1.80986436633,0.0059175533213,0.0478437604912,0.000647295020359,14.9037933023,0.0585020754334,
887,195,2.9,PBE,AFM,10,64.0,5,0.04167,0.02,-68.04414361,0.01183170416,None,vtz,RMC,0.218852662901,0.00166398327356,0.414472126946,0.0035377289987,1.82323349515,0.00582948232463,0.0425675573679,0.00064698527053,14.716889684,0.0578448125238,
888,196,2.9,PBE,AFM,10,64.0,6,0.02083,0.02,-67.98490151,0.01218735251,None,vtz,RMC,0.232324026988,0.00161839196312,0.415644918092,0.00338888243694,1.8160286552,0.00557331582672,0.0537514862511,0.000606357356179,15.6987737687,0.055422185516,
889,197,2.9,PBE,AFM,10,64.0,7,0.04167,0.02,-68.00422319,0.01572008904,None,vtz,RMC,0.193531202777,0.00174654238976,0.424834165376,0.00365211359182,1.80290114413,0.00598801350758,0.0412624604306,0.00065636226726,12.2948331503,0.059359506124,
890,198,2.9,PBE,AFM,10,64.0,8,0.08333,0.02,-68.23996857,0.19047211,None,vtz,RMC,0.221120579379,0.00178860245968,0.417545730631,0.00371380758749,1.81394901634,0.00607158219941,0.052053817362,0.000666012479749,15.7854270062,0.0609114922619,
891,199,2.9,PBE,AFM,10,64.0,9,0.08333,0.02,-67.98656779,0.01667118647,None,vtz,RMC,0.208632070084,0.00177048094939,0.414226184442,0.00377580028524,1.82296232524,0.00630972796138,0.0438351938145,0.000692587098989,13.9477398003,0.0620615585508,
892,200,2.9,PBE,AFM,10,64.0,10,0.08333,0.02,-68.05381166,0.01217602155,None,vtz,RMC,0.212886978537,0.00164398469331,0.419913801969,0.0034513973452,1.79906313646,0.005744050914,0.0458279787024,0.000630187090222,13.9771902858,0.0567367536823,
893,201,2.9,PBE,AFM,10,64.0,11,0.08333,0.02,-67.9861974,0.01308897233,None,vtz,RMC,0.192542532105,0.00165203820273,0.428611756576,0.00342785418223,1.77506861313,0.00567858200993,0.0380702808018,0.000623473566808,11.8804854898,0.0560542695631,
894,202,2.9,PBE,AFM,10,64.0,12,0.04167,0.02,-68.008817,0.01650587958,None,vtz,RMC,0.228949950133,0.00164264888314,0.407574261532,0.00344003839637,1.84473289554,0.00566640768679,0.0500029027929,0.000629952998174,15.75086503,0.0564508692507,
895,203,2.9,PBE,AFM,10,64.0,13,0.08333,0.02,-67.99548045,0.01350228826,None,vtz,RMC,0.232271137153,0.00171782194745,0.418622436282,0.00362566649924,1.82343261716,0.00595498175003,0.0549994369681,0.000673161206093,16.1692540584,0.0590969216939,
896,204,2.9,PBE,AFM,10,64.0,14,0.08333,0.02,-68.02049129,0.01441855199,None,vtz,RMC,0.215326737015,0.00166766286612,0.424621446329,0.00348499699274,1.77995794451,0.00575949334877,0.0513060840245,0.000638757107138,14.3511820475,0.0569086192829,
897,205,2.9,PBE,AFM,10,64.0,15,0.04167,0.02,-68.02005642,0.01276594056,None,vtz,RMC,0.230381396694,0.00167650312745,0.414463698256,0.0035466708122,1.83755004884,0.00579317400117,0.0494823766625,0.000643681062546,15.518730813,0.0574871104117,
898,206,2.9,PBE,AFM,10,64.0,16,0.04167,0.02,-67.99623476,0.01158634861,None,vtz,RMC,0.203267300602,0.00173133882554,0.416060336736,0.00361977710955,1.80912866834,0.00600560935129,0.0380781055242,0.000666474767245,12.7966159812,0.0593741498563,
899,207,2.9,PBE,AFM,10,64.0,17,0.08333,0.02,-68.00485806,0.01715284077,None,vtz,RMC,0.202106320529,0.00177052238162,0.420471498664,0.00371200207314,1.79556856552,0.00609574141655,0.0353064031093,0.000657600582705,12.6136530273,0.0606106883454,
900,208,2.9,PBE,AFM,10,64.0,18,0.01389,0.02,-68.04628005,0.01270185483,None,vtz,RMC,0.213068695065,0.00166451482426,0.408906979933,0.00350532115117,1.83766344987,0.00577403542897,0.0469152894832,0.000648817208702,13.559288183,0.0574402371094,
901,209,2.95,PBE,AFM,10,64.0,0,0.00694,0.02,-67.81265428,0.01425011262,None,vtz,RMC,0.258968555588,0.00170078835772,0.404329720375,0.00351833264934,1.85236572729,0.00711916084284,0.0671016900972,0.000646293763858,19.7354915634,0.0580029751476,
902,210,2.95,PBE,AFM,10,64.0,1,0.04167,0.02,-67.77955106,0.01142138022,None,vtz,RMC,0.246410480898,0.00154666349564,0.407294207001,0.00325643054513,1.83479140621,0.00657059920048,0.0573985323929,0.000600434494436,17.8297045987,0.0536215490444,
903,211,2.95,PBE,AFM,10,64.0,2,0.04167,0.02,-67.81907926,0.01225985296,None,vtz,RMC,0.232579178774,0.00174294325999,0.407964288735,0.00362778057147,1.86036475412,0.00731274073773,0.0502722005608,0.000675787922498,16.15617657,0.0599436925644,
904,212,2.95,PBE,AFM,10,64.0,3,0.04167,0.02,-67.77828904,0.01418065492,None,vtz,RMC,0.274059270873,0.00166461899828,0.40215188496,0.00352131874612,1.89285489342,0.00705424184922,0.0726018806016,0.000639827263527,21.1007247118,0.0576169469049,
905,213,2.95,PBE,AFM,10,64.0,4,0.04167,0.02,-67.88413703,0.06006884717,None,vtz,RMC,0.264928619266,0.00169025940946,0.412842478469,0.00355172692952,1.86314896026,0.00712848783718,0.0673362490887,0.000652300089549,19.9963989349,0.0581411866651,
906,214,2.95,PBE,AFM,10,64.0,5,0.04167,0.02,-67.76743919,0.01144979091,None,vtz,RMC,0.241740133354,0.00171707494364,0.413523553606,0.00358129323587,1.84516048238,0.00721002858882,0.0570633426962,0.000647397785422,17.148581945,0.0585572287187,
907,215,2.95,PBE,AFM,10,64.0,6,0.02083,0.02,-67.77997634,0.01389531211,None,vtz,RMC,0.283945894414,0.00158598497681,0.395943840339,0.00331229392833,1.88114934984,0.0066735280105,0.0792874739834,0.000612678600324,23.2517395503,0.0546500916456,
908,216,2.95,PBE,AFM,10,64.0,7,0.04167,0.02,-67.81269914,0.01237119543,None,vtz,RMC,0.262259913856,0.00160186825721,0.402229342635,0.00338239770835,1.83828569122,0.00664595369922,0.0631230892884,0.000620511556439,19.6988715763,0.0556251486015,
909,217,2.95,PBE,AFM,10,64.0,8,0.08333,0.02,-67.74149904,0.01725113144,None,vtz,RMC,0.237134628701,0.00186961570013,0.410918395117,0.00387074192139,1.8585637958,0.00780317902407,0.054486030162,0.000691829711808,16.0976411883,0.0639718552391,
910,218,2.95,PBE,AFM,10,64.0,9,0.08333,0.02,-67.74249166,0.01432049128,None,vtz,RMC,0.259413118966,0.00189019372921,0.409837304937,0.00398085667644,1.8511138847,0.00781675722029,0.0671001794329,0.000731475453271,19.9936426725,0.0646568961979,
911,219,2.95,PBE,AFM,10,64.0,10,0.08333,0.02,-67.80835482,0.01146040569,None,vtz,RMC,0.263156462636,0.00161782852845,0.405292978828,0.00338860450499,1.86032041864,0.00679583652583,0.0704276418116,0.000623830737534,20.9210397678,0.055500036966,
912,220,2.95,PBE,AFM,10,64.0,11,0.08333,0.02,-67.82320841,0.01349292109,None,vtz,RMC,0.259529117839,0.00178213193797,0.403676379412,0.00372427776909,1.88028142765,0.00744072479069,0.0696055615881,0.000688694416884,20.1498732966,0.0609060787143,
913,221,2.95,PBE,AFM,10,64.0,12,0.04167,0.02,-67.77944267,0.01450334294,None,vtz,RMC,0.233833821613,0.00156382625648,0.405989528435,0.00330936700041,1.87054835772,0.00664405358217,0.0543090492917,0.000616467912907,17.2793405022,0.0542643985158,
914,222,2.95,PBE,AFM,10,64.0,13,0.08333,0.02,-67.76485998,0.01482760807,None,vtz,RMC,0.256648597906,0.0017822878959,0.40686219762,0.00377303634843,1.88676934124,0.00759569440466,0.0667299702496,0.000693391743304,19.0977909635,0.0616068631043,
915,223,2.95,PBE,AFM,10,64.0,14,0.08333,0.02,-67.78910094,0.01619659923,None,vtz,RMC,0.242892822262,0.00172872253198,0.401573306595,0.00366942942925,1.86157227067,0.00716032466704,0.0553983621465,0.000682876340383,17.6359672849,0.0607283040841,
916,224,2.95,PBE,AFM,10,64.0,15,0.04167,0.02,-67.77428765,0.01436036556,None,vtz,RMC,0.292865491043,0.0016871496223,0.398545710488,0.00358018388844,1.87406183225,0.00707398407989,0.0829619816445,0.000648761146477,24.1816549811,0.0585389690307,
917,225,2.95,PBE,AFM,10,64.0,16,0.04167,0.02,-67.79807911,0.01042146441,None,vtz,RMC,0.255294749674,0.00169330744562,0.402888815383,0.00358868923366,1.81431334961,0.00723626931045,0.0681925442616,0.000654908405154,19.0067424331,0.0591341267304,
918,226,2.95,PBE,AFM,10,64.0,17,0.08333,0.02,-67.84192287,0.01475139531,None,vtz,RMC,0.252642528395,0.00153481422387,0.404566359273,0.00327382601911,1.87851742841,0.00647578323955,0.0627156133421,0.000591058977849,18.7783980846,0.0535393171577,
919,227,2.95,PBE,AFM,10,64.0,18,0.01389,0.02,-67.77064053,0.01394218178,None,vtz,RMC,0.263579372831,0.00174311298236,0.400104573479,0.00367804986864,1.86575747144,0.00737652392801,0.0728136390019,0.000661027942393,20.5436822403,0.0605879795493,
920,228,3.0,PBE,AFM,10,64.0,0,0.00694,0.02,-67.63397874,0.01399688762,None,vtz,RMC,0.295362623662,0.00164149142344,0.393005442524,0.00347591543902,1.8993460123,0.00597661857661,0.0874717206425,0.00062969335614,24.6873446199,0.0568157706472,
921,229,3.0,PBE,AFM,10,64.0,1,0.04167,0.02,-67.62143661,0.01324271697,None,vtz,RMC,0.311239245054,0.00153345111351,0.3867009457,0.00322195828542,1.9076758417,0.00558463912025,0.0988416777282,0.000585629322021,27.0073084534,0.0530575400104,
922,230,3.0,PBE,AFM,10,64.0,2,0.04167,0.02,-67.56403032,0.009528791751,None,vtz,RMC,0.322211231517,0.00153317901149,0.386510100057,0.00324798987926,1.95652748299,0.00564664429332,0.103985400761,0.000587913215814,28.769844065,0.0534311365433,
923,231,3.0,PBE,AFM,10,64.0,3,0.04167,0.02,-67.59484552,0.01116343571,None,vtz,RMC,0.28998482033,0.00171993878882,0.395644868916,0.00366112502948,1.9465348212,0.00638364993561,0.0851864410532,0.000674707316525,24.6143975604,0.0599005976287,
924,232,3.0,PBE,AFM,10,64.0,4,0.04167,0.02,-67.58340959,0.01100950643,None,vtz,RMC,0.276355256581,0.00166124462644,0.395802801511,0.00348434470116,1.92177914403,0.00606380631622,0.0738506821716,0.000650694393759,22.003488101,0.0576007731996,
925,233,3.0,PBE,AFM,10,64.0,5,0.04167,0.02,-67.53165929,0.01216842836,None,vtz,RMC,0.324311544636,0.0016441277956,0.392909908655,0.00344573914966,1.92830873845,0.0059231466015,0.104894130378,0.000625824612264,29.3121911538,0.0565949206984,
926,234,3.0,PBE,AFM,10,64.0,6,0.02083,0.02,-67.55792503,0.01259468969,None,vtz,RMC,0.268913829048,0.00157572145688,0.399214611491,0.00329265327614,1.92592706116,0.00569764004451,0.0708372635158,0.000598198362071,20.645727358,0.0541033932223,
927,235,3.0,PBE,AFM,10,64.0,7,0.04167,0.02,-67.55489263,0.0123920474,None,vtz,RMC,0.29001817491,0.00168422984496,0.397794150238,0.00355215509259,1.89398061124,0.00620469593766,0.0781741844336,0.000662425983825,23.9108545311,0.0581111237376,
928,236,3.0,PBE,AFM,10,64.0,8,0.08333,0.02,-67.55799951,0.01434369638,None,vtz,RMC,0.294087579104,0.00162203281112,0.393573049703,0.00342023779427,1.92924430531,0.00592427019934,0.0839236995948,0.000621493460559,24.552468463,0.0559833610248,
929,237,3.0,PBE,AFM,10,64.0,9,0.08333,0.02,-67.56158326,0.01301154422,None,vtz,RMC,0.323653157553,0.00168913397209,0.390150193644,0.00360635480675,1.91805272904,0.00609286273358,0.100904733314,0.000655807711648,28.8712216579,0.0586844992345,
930,238,3.0,PBE,AFM,10,64.0,10,0.08333,0.02,-67.5790162,0.01319730691,None,vtz,RMC,0.272433876065,0.00171651417446,0.399283708033,0.00359481930283,1.8558608697,0.00616055137348,0.0768490889441,0.000671192197818,21.3283971615,0.059273513674,
931,239,3.0,PBE,AFM,10,64.0,11,0.08333,0.02,-67.57140763,0.01193304832,None,vtz,RMC,0.295178915348,0.00166916911995,0.395255993965,0.00351872298894,1.92251444586,0.00610125993245,0.0879937862541,0.000638347475611,24.8479583158,0.0578484824608,
932,240,3.0,PBE,AFM,10,64.0,12,0.04167,0.02,-67.48900203,0.01318722724,None,vtz,RMC,0.312354973689,0.00182749134777,0.39945535485,0.00384248543491,1.918759975,0.00673461362992,0.0970780285497,0.000715573183669,27.920524699,0.063001115611,
933,241,3.0,PBE,AFM,10,64.0,13,0.08333,0.02,-67.5256155,0.01185349146,None,vtz,RMC,0.308169435679,0.0017221958407,0.395657077072,0.00362288513213,1.90032231689,0.00627046450748,0.0968276139875,0.00065419847392,27.0231612037,0.0596855422412,
934,242,3.0,PBE,AFM,10,64.0,14,0.08333,0.02,-67.56798001,0.01308783498,None,vtz,RMC,0.279726314815,0.00175803569475,0.39540487326,0.00369510074853,1.89701347835,0.00637084896333,0.0801140122283,0.000681894979621,22.7956073676,0.0608584094713,
935,243,3.0,PBE,AFM,10,64.0,15,0.04167,0.02,-67.53888143,0.01224358797,None,vtz,RMC,0.31364348381,0.00156674877401,0.391514547255,0.00330212266932,1.96285757798,0.00565292335489,0.0996669473625,0.000602959389957,28.1405395769,0.054579280328,
936,244,3.0,PBE,AFM,10,64.0,16,0.04167,0.02,-67.53528989,0.01087801374,None,vtz,RMC,0.299398950282,0.00161596973315,0.398443541199,0.00339048302062,1.89353646914,0.00591803274401,0.0891152969928,0.000625989365504,25.4833382864,0.0556814712738,
937,245,3.0,PBE,AFM,10,64.0,17,0.08333,0.02,-67.5187781,0.01144560675,None,vtz,RMC,0.29914568554,0.00158664532418,0.393888818407,0.00335142560054,1.88815697051,0.00581688839547,0.0900189086865,0.000628206577277,25.0138510053,0.0551945532887,
938,246,3.0,PBE,AFM,10,64.0,18,0.01389,0.02,-67.54551945,0.01299590505,None,vtz,RMC,0.27442949668,0.00160149438034,0.397496124079,0.00338103144829,1.87833830115,0.00589910954042,0.0742066676916,0.000608815206527,21.9077600239,0.0556185969487,
939,247,3.05,PBE,AFM,10,64.0,0,0.00694,0.02,-67.29829998,0.01145577151,None,vtz,RMC,0.342017556419,0.0017677843801,0.383241730045,0.00372311716779,1.97792705715,0.00662112664502,0.116710047741,0.000682889547374,32.6639631077,0.0614159649413,
940,248,3.05,PBE,AFM,10,64.0,1,0.04167,0.02,-67.31297722,0.01041442037,None,vtz,RMC,0.338809006299,0.00159315479459,0.374551967955,0.00338686672535,1.99450328386,0.00609370323954,0.116447259095,0.000635109631922,32.4419827948,0.0560487278616,
941,249,3.05,PBE,AFM,10,64.0,2,0.04167,0.02,-67.28680649,0.01307048735,None,vtz,RMC,0.340654642975,0.00159769232452,0.383030088379,0.00341025512646,1.96816907484,0.00615663466411,0.116161515908,0.000632062523105,31.6433274025,0.0559465716615,
942,250,3.05,PBE,AFM,10,64.0,3,0.04167,0.02,-67.31855926,0.009182955352,None,vtz,RMC,0.337841948786,0.00169487219258,0.383188014234,0.00361461361963,1.96644743183,0.00647300461284,0.118302114678,0.000654673939419,31.4920323352,0.0595452242152,
943,251,3.05,PBE,AFM,10,64.0,4,0.04167,0.02,-67.31632435,0.01093076713,None,vtz,RMC,0.337249464501,0.00162421950272,0.383763730734,0.00348164118427,1.97703095884,0.00623804200316,0.113468423366,0.000629939115057,31.5326188655,0.0570009253453,
944,252,3.05,PBE,AFM,10,64.0,5,0.04167,0.02,-67.31439745,0.01134046307,None,vtz,RMC,0.347509203002,0.00157716307192,0.378778534951,0.00338425354943,1.97080223865,0.00605150058312,0.128172873668,0.00062807642318,33.6322493286,0.0555254149874,
945,253,3.05,PBE,AFM,10,64.0,6,0.02083,0.02,-67.3611129,0.01317332351,None,vtz,RMC,0.349678513009,0.00162192211002,0.378694439718,0.00348189778858,1.98996070397,0.00623982436355,0.119469077302,0.000629857639454,33.5402159989,0.0571311436771,
946,254,3.05,PBE,AFM,10,64.0,7,0.04167,0.02,-67.3166849,0.009200131656,None,vtz,RMC,0.339728633521,0.00168095117883,0.382513057365,0.00360251997693,1.96766387224,0.00648234365513,0.11475649349,0.00066984975434,31.6290578152,0.0587070662397,
947,255,3.05,PBE,AFM,10,64.0,8,0.08333,0.02,-67.30317371,0.01372506161,None,vtz,RMC,0.327407926617,0.00158018594876,0.387230497174,0.00334183528747,1.97788541032,0.00600507294954,0.105836547705,0.000621447824173,29.981826312,0.0550525334388,
948,256,3.05,PBE,AFM,10,64.0,9,0.08333,0.02,-67.29770202,0.009561117728,None,vtz,RMC,0.318565936053,0.00161097102429,0.394834961314,0.00339222827829,1.95013124565,0.00606140556086,0.102243831178,0.000622590113036,28.5914586589,0.0559890969935,
949,257,3.05,PBE,AFM,10,64.0,10,0.08333,0.02,-67.34759669,0.01449755701,None,vtz,RMC,0.33074211968,0.00174274948728,0.381230041893,0.00370114054845,1.9437308236,0.00663263737265,0.103851082884,0.000690859848726,29.6349515562,0.0610468003883,
950,258,3.05,PBE,AFM,10,64.0,11,0.08333,0.02,-67.33855556,0.01456137445,None,vtz,RMC,0.350188606769,0.00167821615365,0.376669438186,0.00357598739331,2.01810158542,0.0065381512119,0.123501616757,0.000669978216045,33.5513283854,0.0589849977838,
951,259,3.05,PBE,AFM,10,64.0,12,0.04167,0.02,-67.35049699,0.01156891117,None,vtz,RMC,0.337234115593,0.0015882360899,0.383143195097,0.00337527572256,1.96658745662,0.00603046816475,0.111066458432,0.000613790560718,31.4985403613,0.0552822852915,
952,260,3.05,PBE,AFM,10,64.0,13,0.08333,0.02,-67.35514584,0.01164976148,None,vtz,RMC,0.343836244311,0.00146445311477,0.372092957229,0.0031402022683,2.02748672785,0.00563252707681,0.11872568987,0.000572879940569,33.3366737007,0.0519030482988,
953,261,3.05,PBE,AFM,10,64.0,14,0.08333,0.02,-67.30800366,0.01088899053,None,vtz,RMC,0.346134126742,0.00153077563321,0.381607716734,0.00329538381563,1.9789183587,0.00586885373664,0.122547704597,0.000601391336681,33.0246050162,0.053954263516,
954,262,3.05,PBE,AFM,10,64.0,15,0.04167,0.02,-67.34071016,0.01080529684,None,vtz,RMC,0.339276791525,0.00162735701882,0.380047704148,0.00346615696766,1.96797068028,0.00629405043533,0.116441860298,0.000630843914694,32.1808438254,0.0572346496841,
955,263,3.05,PBE,AFM,10,64.0,16,0.04167,0.02,-67.3198867,0.01385258828,None,vtz,RMC,0.30065549399,0.00170477609666,0.388325684325,0.00364647529377,1.94638326326,0.00650399806751,0.089025049379,0.000656081209848,25.3007183516,0.0596440464683,
956,264,3.05,PBE,AFM,10,64.0,17,0.08333,0.02,-67.34424005,0.01431518951,None,vtz,RMC,0.350562390311,0.0017146790193,0.379087486999,0.00366603647557,1.95108472056,0.00660510232061,0.123394778666,0.000677325110668,33.6659116588,0.0601578634288,
957,265,3.05,PBE,AFM,10,64.0,18,0.01389,0.02,-67.32502575,0.01248610031,None,vtz,RMC,0.332938904697,0.00173406456144,0.387386495187,0.00366316754223,1.93289930554,0.00654208386618,0.107145281231,0.000673231584318,31.0748817393,0.0607391906312,
958,266,3.1,PBE,AFM,10,64.0,0,0.00694,0.02,-67.13756024,0.01481933388,None,vtz,RMC,0.380699178909,0.00151918184567,0.370711956406,0.0032435932464,2.03937952404,0.00542062342203,0.14385055448,0.000589278068844,39.2070689648,0.0535941325465,
959,267,3.1,PBE,AFM,10,64.0,1,0.04167,0.02,-67.11095755,0.01266172648,None,vtz,RMC,0.379453987628,0.0017080870667,0.367805876033,0.00362278492494,2.05181216398,0.00594316342056,0.143337631417,0.000671072078735,39.1647186306,0.0597127904605,
960,268,3.1,PBE,AFM,10,64.0,2,0.04167,0.02,-67.09726622,0.01745522975,None,vtz,RMC,0.379570176866,0.00164254139342,0.364705291098,0.00354389167105,2.06940169502,0.00584569757098,0.140151702504,0.000651339290412,38.8665946002,0.0582758348895,
961,269,3.1,PBE,AFM,10,64.0,3,0.04167,0.02,-67.08232061,0.01220568479,None,vtz,RMC,0.3819791994,0.00162198009585,0.36878220434,0.00344785479627,2.0209995674,0.0057062934886,0.149948498697,0.000625821877709,39.5893435986,0.0566855262337,
962,270,3.1,PBE,AFM,10,64.0,4,0.04167,0.02,-67.05863891,0.01100071386,None,vtz,RMC,0.394177906178,0.00154664320569,0.368463132122,0.00330103495423,2.05538644335,0.00546617394964,0.15442623437,0.000605943455924,42.0818118671,0.0542363690444,
963,271,3.1,PBE,AFM,10,64.0,5,0.04167,0.02,-67.12074504,0.01498357637,None,vtz,RMC,0.388084729713,0.00173778850125,0.362583258972,0.00368502428269,2.06220012747,0.00611146007579,0.151515349712,0.000675526711798,40.6501281286,0.0613289198705,
964,272,3.1,PBE,AFM,10,64.0,6,0.02083,0.02,-67.10188881,0.01296890443,None,vtz,RMC,0.379276660905,0.00157862451993,0.368818061299,0.00336613673226,2.03175669725,0.00558665149235,0.143196610425,0.000612927196573,38.9065764001,0.0557715925997,
965,273,3.1,PBE,AFM,10,64.0,7,0.04167,0.02,-67.08826236,0.01782299668,None,vtz,RMC,0.390877363419,0.00156307961528,0.370731815052,0.00331792676912,2.05670683176,0.0054526556011,0.151868689266,0.000605742015871,41.3969151644,0.0546943520326,
966,274,3.1,PBE,AFM,10,64.0,8,0.08333,0.02,-67.13465508,0.01080263375,None,vtz,RMC,0.364226837787,0.00152585007225,0.363639011271,0.00328739056744,2.01132632042,0.00546156626621,0.132582757758,0.000601474731241,35.873358069,0.0540143655389,
967,275,3.1,PBE,AFM,10,64.0,9,0.08333,0.02,-67.12141686,0.009296311517,None,vtz,RMC,0.381308824335,0.00156595304941,0.367932127453,0.00333758339652,2.03564881086,0.00551215319673,0.13977927879,0.000604500054637,38.9589022806,0.0549331261812,
968,276,3.1,PBE,AFM,10,64.0,10,0.08333,0.02,-67.0929289,0.01510253879,None,vtz,RMC,0.381476056134,0.00173234460978,0.364589482818,0.00373056650963,2.06634916637,0.00614348898014,0.149169479813,0.000688922623726,39.2052520463,0.0614840448945,
969,277,3.1,PBE,AFM,10,64.0,11,0.08333,0.02,-67.13792941,0.01446938887,None,vtz,RMC,0.386126727483,0.0016711617311,0.364227574751,0.00359432671519,2.03370464982,0.0059522396927,0.148556110969,0.00066362151059,39.9332506338,0.0593738503154,
970,278,3.1,PBE,AFM,10,64.0,12,0.04167,0.02,-67.12204097,0.0124898601,None,vtz,RMC,0.357240026753,0.00168381632353,0.37381597271,0.00356681513763,2.00484932882,0.00589578374556,0.125077606807,0.000658902769263,34.9680006657,0.0590187914309,
971,279,3.1,PBE,AFM,10,64.0,13,0.08333,0.02,-67.11949114,0.01232476989,None,vtz,RMC,0.3937093874,0.00179394906205,0.367535648021,0.00389079715123,2.03881180394,0.00635255905071,0.154441401655,0.000699057754691,41.9493475888,0.0631370473015,
972,280,3.1,PBE,AFM,10,64.0,14,0.08333,0.02,-67.09218076,0.01400223864,None,vtz,RMC,0.383610923304,0.00166699237148,0.369220252329,0.00357868687531,2.05080511614,0.00590269296415,0.141467857835,0.000672197471092,39.7414776559,0.0586009187577,
973,281,3.1,PBE,AFM,10,64.0,15,0.04167,0.02,-67.11063247,0.01250793846,None,vtz,RMC,0.391012121912,0.00158321927818,0.363319518849,0.00337001536983,2.07842680137,0.00560751034033,0.151198092316,0.000626670771844,41.1723752264,0.0557243028755,
974,282,3.1,PBE,AFM,10,64.0,16,0.04167,0.02,-67.08300433,0.009919372278,None,vtz,RMC,0.382495756606,0.0016094646955,0.369611168363,0.00344541529628,2.00966805875,0.00565042732694,0.146737650446,0.000638210416183,39.9133263774,0.0564628150597,
975,283,3.1,PBE,AFM,10,64.0,17,0.08333,0.02,-67.05633996,0.01674549628,None,vtz,RMC,0.365043644978,0.00167435302835,0.373435051805,0.0035812626505,2.00573024673,0.00591812653226,0.137815826792,0.000661173286251,36.6046703813,0.0587272370596,
976,284,3.1,PBE,AFM,10,64.0,18,0.01389,0.02,-67.09543102,0.01094919926,None,vtz,RMC,0.380424092609,0.0015030939124,0.370106839268,0.00322802262894,2.03763472364,0.0052586825473,0.141552713653,0.00058852105704,38.7864772035,0.0529552309284,
977,285,3.15,PBE,AFM,10,64.0,0,0.00694,0.02,-66.88638465,0.01052269761,None,vtz,RMC,0.426924629961,0.00148055925901,0.358333558982,0.00317173563163,2.1032460691,0.00535120762633,0.180009528931,0.000577652512577,48.479428001,0.0523740499917,
978,286,3.15,PBE,AFM,10,64.0,1,0.04167,0.02,-66.90006627,0.01258624295,None,vtz,RMC,0.41858438084,0.00164113822953,0.359571990029,0.00352009885866,2.09503550312,0.00593401957018,0.171632090514,0.000642373286784,46.7645399099,0.0581434919024,
979,287,3.15,PBE,AFM,10,64.0,2,0.04167,0.02,-66.87603418,0.01475262446,None,vtz,RMC,0.446522787396,0.00152387064746,0.348100512589,0.00327612577963,2.1259700914,0.0054741641419,0.199194889909,0.000612051194369,52.7456837903,0.0543026719491,
980,288,3.15,PBE,AFM,10,64.0,3,0.04167,0.02,-66.930961,0.01144954378,None,vtz,RMC,0.420922218605,0.00151431519646,0.347123867156,0.00326971515665,2.1062072021,0.00551390638013,0.183055333411,0.000608892510227,47.6132727704,0.0540714619465,
981,289,3.15,PBE,AFM,10,64.0,4,0.04167,0.02,-66.88926278,0.009258484186,None,vtz,RMC,0.412968632448,0.00150191750534,0.356682135457,0.00324693921414,2.10094923103,0.00542865035529,0.173479098344,0.000594943817026,45.5915034903,0.053508533322,
982,290,3.15,PBE,AFM,10,64.0,5,0.04167,0.02,-66.87219871,0.009337003815,None,vtz,RMC,0.422162818664,0.00146891674074,0.357583548544,0.00315227083052,2.09797456586,0.00534915831154,0.178529141829,0.00058068093863,47.7510175637,0.0520188563304,
983,291,3.15,PBE,AFM,10,64.0,6,0.02083,0.02,-66.90143588,0.0117146721,None,vtz,RMC,0.428148590908,0.00149245776083,0.34726696734,0.00322542487904,2.09116671537,0.00548813573977,0.180927579513,0.000598963905005,48.944696405,0.0532188780947,
984,292,3.15,PBE,AFM,10,64.0,7,0.04167,0.02,-66.92050971,0.01171769546,None,vtz,RMC,0.436345028344,0.00153308992016,0.347411210083,0.00331420173128,2.15324939677,0.00552518120128,0.19070464429,0.00060114393818,50.7228674486,0.0542111967427,
985,293,3.15,PBE,AFM,10,64.0,8,0.08333,0.02,-66.85461969,0.01050138574,None,vtz,RMC,0.413984316871,0.00161946619864,0.355987977982,0.00344401548092,2.10407493231,0.00581319901422,0.176792002952,0.000643341741951,46.6218380883,0.0569330773942,
986,294,3.15,PBE,AFM,10,64.0,9,0.08333,0.02,-66.95364696,0.01348193338,None,vtz,RMC,0.399805346295,0.00151213971789,0.356404754068,0.00327901494057,2.07679921854,0.00561337627103,0.160058360158,0.000582845501402,42.7646538435,0.0538574506029,
987,295,3.15,PBE,AFM,10,64.0,10,0.08333,0.02,-66.91364389,0.01122476873,None,vtz,RMC,0.411317594015,0.00159035323127,0.357040570953,0.00338929418677,2.09645601081,0.00578736200434,0.168439684132,0.000618568286309,45.3687427338,0.0563308555114,
988,296,3.15,PBE,AFM,10,64.0,11,0.08333,0.02,-66.89812505,0.01031123876,None,vtz,RMC,0.411843104204,0.00153060118434,0.356909972176,0.00328589566235,2.08804131732,0.00553291505863,0.169916593551,0.00060817497155,45.6490632523,0.0542347737125,
989,297,3.15,PBE,AFM,10,64.0,13,0.08333,0.02,-66.92246789,0.01352192146,None,vtz,RMC,0.436767258419,0.00157233224305,0.347326627292,0.00340256386889,2.1368305463,0.00575198687001,0.192823160161,0.000609736020188,51.115499287,0.0556521862641,
990,298,3.15,PBE,AFM,10,64.0,14,0.08333,0.02,-66.91438456,0.01070033775,None,vtz,RMC,0.449213216149,0.00181942751463,0.340042960859,0.00398181242808,2.14733574622,0.00675795635077,0.203105930908,0.000731573465119,53.8061030455,0.0659785353763,
991,299,3.15,PBE,AFM,10,64.0,15,0.04167,0.02,-66.9029844,0.01144364767,None,vtz,RMC,0.434509130409,0.00165605965636,0.345044459831,0.00359515276494,2.15863896737,0.00604283864832,0.187052013262,0.000654103517416,50.4552061181,0.0592167079106,
992,300,3.15,PBE,AFM,10,64.0,17,0.08333,0.02,-66.91812552,0.01274662544,None,vtz,RMC,0.43753198533,0.00151768481912,0.350158247112,0.00327840829416,2.11731076179,0.00547884816305,0.190053252369,0.000601371328772,51.0696171547,0.0542854668019,
993,301,3.15,PBE,AFM,10,64.0,18,0.01389,0.02,-66.86854111,0.01260570491,None,vtz,RMC,0.42433057149,0.00150524148985,0.35713841466,0.00323544054918,2.1042172787,0.0053600264328,0.177410942361,0.000598885796415,48.1695242476,0.0532742201897,
994,302,3.2,PBE,AFM,10,64.0,0,0.00694,0.02,-66.67571033,0.01241271142,None,vtz,RMC,0.444775695798,0.00144095133161,0.34172349466,0.00311256279833,2.15041930857,0.00599493285806,0.198287631379,0.000583795052438,52.9422968888,0.0516344387943,
995,303,3.2,PBE,AFM,10,64.0,1,0.04167,0.02,-66.65368086,0.01112396336,None,vtz,RMC,0.438836466474,0.00155112599872,0.34944143977,0.00338436703117,2.16309900552,0.00641855249294,0.19125622408,0.000632941641638,51.1120417843,0.0557404224471,
996,304,3.2,PBE,AFM,10,64.0,2,0.04167,0.02,-66.76268563,0.05784756016,None,vtz,RMC,0.451181598233,0.00190867758986,0.350247551509,0.00410290965076,2.15787274492,0.00781539433121,0.207196205045,0.000783647459414,54.2331905619,0.0683580574,
997,305,3.2,PBE,AFM,10,64.0,3,0.04167,0.02,-66.67973494,0.01643452643,None,vtz,RMC,0.458931369359,0.00153489180166,0.337346282701,0.0033539665874,2.19729371981,0.00642605290383,0.21141698013,0.000621855914707,56.0585452256,0.0554249869857,
998,306,3.2,PBE,AFM,10,64.0,4,0.04167,0.02,-66.66668736,0.01095322131,None,vtz,RMC,0.467722790017,0.0015347989575,0.342063782985,0.00332278402866,2.18074071038,0.0062573563472,0.22073375639,0.000611375885913,57.9515666625,0.0547759083462,
999,307,3.2,PBE,AFM,10,64.0,5,0.04167,0.02,-66.69746933,0.0118389558,None,vtz,RMC,0.458955816576,0.00152703349935,0.337745481044,0.00333811923322,2.18701408458,0.00632432481362,0.210635261273,0.000600334735208,55.6621528277,0.0545746613789,
1000,308,3.2,PBE,AFM,10,64.0,6,0.02083,0.02,-66.70736293,0.0121890204,None,vtz,RMC,0.433694365536,0.00150768708034,0.351813419315,0.00325055715589,2.13045213228,0.00614053406259,0.187349197265,0.000599478077247,50.0779915364,0.0537452155408,
1001,309,3.2,PBE,AFM,10,64.0,7,0.04167,0.02,-66.70983592,0.0164559678,None,vtz,RMC,0.448130483476,0.00179554765576,0.341377295087,0.00388530455139,2.18869662264,0.00729977321715,0.201924352004,0.000715300542119,52.8640720458,0.0638605694216,
1002,310,3.2,PBE,AFM,10,64.0,8,0.08333,0.02,-66.73113522,0.009472150655,None,vtz,RMC,0.466894719054,0.0015613694482,0.331489460675,0.00341575328859,2.20529236636,0.00632345972969,0.215984949759,0.000609120678289,57.6848041032,0.0561296605312,
1003,311,3.2,PBE,AFM,10,64.0,9,0.08333,0.02,-66.72313008,0.01025808681,None,vtz,RMC,0.459187296543,0.00150857079554,0.336234212862,0.00325483623424,2.21424170942,0.00623819711769,0.208330798487,0.000617019669452,55.6341613228,0.0538459900799,
1004,312,3.2,PBE,AFM,10,64.0,10,0.08333,0.02,-66.71227852,0.01052079467,None,vtz,RMC,0.447186696636,0.00155074064624,0.345033888081,0.00338969742986,2.14181390224,0.00639414484161,0.200243519263,0.00060880922296,53.5279732989,0.0555591042987,
1005,313,3.2,PBE,AFM,10,64.0,12,0.04167,0.02,-66.70581544,0.01255077975,None,vtz,RMC,0.446463191031,0.00156047428451,0.346127036618,0.00337546874622,2.13807431448,0.00650605432509,0.198554517816,0.000630736293294,52.6013553824,0.0556150033093,
1006,314,3.2,PBE,AFM,10,64.0,13,0.08333,0.02,-66.67653924,0.01130485193,None,vtz,RMC,0.477011698659,0.00154452595372,0.338925799423,0.00334627125057,2.21141666382,0.00637846403548,0.225837102056,0.000623624313418,60.2601317758,0.0550440539949,
1007,315,3.2,PBE,AFM,10,64.0,15,0.04167,0.02,-66.82360842,0.0259568198,None,vtz,RMC,0.449663406035,0.00163469379509,0.332918018306,0.00352634111465,2.19082954407,0.00647626446737,0.199635258728,0.000660270435909,53.4463362413,0.0583144279465,
1008,316,3.2,PBE,AFM,10,64.0,16,0.04167,0.02,-66.713122,0.01216785737,None,vtz,RMC,0.441415401281,0.00144102837245,0.346335961798,0.00310827860643,2.10697520381,0.0058554286504,0.194941516176,0.000570619251623,51.7268117468,0.0514202791002,
1009,317,3.2,PBE,AFM,10,64.0,17,0.08333,0.02,-66.66039928,0.009532202121,None,vtz,RMC,0.470069140293,0.00148753104228,0.338074257412,0.00320029157813,2.17238364168,0.00609113873611,0.218514186468,0.000596583915594,58.1218116058,0.0530461662557,
1010,318,3.2,PBE,AFM,10,64.0,18,0.01389,0.02,-66.70886556,0.01220530037,None,vtz,RMC,0.449973493892,0.0015013599296,0.343828579193,0.00323421444755,2.132426404,0.00617926293842,0.201131656188,0.000605921349023,53.9097167062,0.0532327227279,
1011,319,3.25,PBE,AFM,10,64.0,0,0.00694,0.02,-66.54538486,0.008950489544,None,vtz,RMC,0.481529831125,0.00136571520377,0.323046434994,0.00295994245501,2.22483487968,0.00488070674531,0.230543426386,0.000552570008428,61.1614300837,0.0492015840249,
1012,320,3.25,PBE,AFM,10,64.0,1,0.04167,0.02,-66.53730559,0.01129636778,None,vtz,RMC,0.466919413011,0.00149860512422,0.331383646361,0.00325868790128,2.20826333932,0.00534632684446,0.217553552957,0.000600543840874,57.4852231876,0.0539765485649,
1013,321,3.25,PBE,AFM,10,64.0,2,0.04167,0.02,-66.52777866,0.01385748452,None,vtz,RMC,0.477717481074,0.00157333936072,0.333391432378,0.00342101917551,2.22843493853,0.00563322553358,0.229047867195,0.000627277931546,60.0890376338,0.0565167489595,
1014,322,3.25,PBE,AFM,10,64.0,3,0.04167,0.02,-66.53223082,0.01150609969,None,vtz,RMC,0.496314510184,0.00146714255491,0.325068378704,0.00323530444933,2.27273121975,0.00526388229747,0.245079607093,0.00060452708569,65.0287091885,0.0531129523,
1015,323,3.25,PBE,AFM,10,64.0,4,0.04167,0.02,-66.48965818,0.01370708434,None,vtz,RMC,0.489487857654,0.0015622126029,0.32841760832,0.00342177050303,2.22348403346,0.00566222776657,0.240639741177,0.000624730363698,63.4011698301,0.0563888367469,
1016,324,3.25,PBE,AFM,10,64.0,5,0.04167,0.02,-66.49795063,0.01019256797,None,vtz,RMC,0.484336640646,0.0013451704823,0.332659943089,0.00291800074676,2.25015713377,0.00480382498563,0.235556669974,0.00054350841395,61.8812916966,0.0484374947089,
1017,325,3.25,PBE,AFM,10,64.0,6,0.02083,0.02,-66.52541046,0.01133178337,None,vtz,RMC,0.500443060982,0.0015499623404,0.323739095845,0.00334552132562,2.27704276712,0.00552714274423,0.249278511202,0.000627995950699,65.6969953522,0.0555317675233,
1018,326,3.25,PBE,AFM,10,64.0,7,0.04167,0.02,-66.48439839,0.01413138748,None,vtz,RMC,0.479984715128,0.00157423547975,0.329350791337,0.00345990907638,2.23622678256,0.0057017247008,0.228811918513,0.000625895243431,60.8388724876,0.0569530282784,
1019,327,3.25,PBE,AFM,10,64.0,8,0.08333,0.02,-66.50098138,0.01130751287,None,vtz,RMC,0.492932655161,0.00154500338741,0.328182524316,0.00339115589183,2.25455598815,0.00558103281688,0.24029009934,0.000630773493244,64.3227369682,0.0558923369536,
1020,328,3.25,PBE,AFM,10,64.0,9,0.08333,0.02,-66.50210634,0.01458518769,None,vtz,RMC,0.473341493056,0.00163644283743,0.337066856562,0.00354813860214,2.1713431808,0.00586060656072,0.226831855234,0.00064678361325,59.3275823353,0.0587160550896,
1021,329,3.25,PBE,AFM,10,64.0,10,0.08333,0.02,-66.49967224,0.008786918175,None,vtz,RMC,0.4971368946,0.00150489791121,0.32364037921,0.00328658123148,2.25593583159,0.00536392731692,0.245829251851,0.000616249801064,65.0380158196,0.0544089214244,
1022,330,3.25,PBE,AFM,10,64.0,11,0.08333,0.02,-66.46607716,0.008054933896,None,vtz,RMC,0.504060174286,0.00141658540965,0.32586231492,0.00309832973309,2.25726349876,0.00504262750547,0.252952737247,0.000582639523034,66.8953125241,0.0509492079468,
1023,331,3.25,PBE,AFM,10,64.0,12,0.04167,0.02,-66.49705718,0.007577174968,None,vtz,RMC,0.479661741236,0.0013762270096,0.33079130957,0.00299550361161,2.21834391261,0.00490662892391,0.230156962189,0.000564612491015,61.3802282133,0.0496204684734,
1024,332,3.25,PBE,AFM,10,64.0,13,0.08333,0.02,-66.50166254,0.01090233644,None,vtz,RMC,0.486754917421,0.00150916360666,0.33026592486,0.00328712110778,2.23065396138,0.0054318144308,0.234661280607,0.000607799142433,62.3802574701,0.0542043647729,
1025,333,3.25,PBE,AFM,10,64.0,14,0.08333,0.02,-66.52860098,0.01296400902,None,vtz,RMC,0.490836017945,0.0014669473372,0.322077226184,0.00321560143573,2.28021260247,0.00524280618917,0.245834585736,0.000598127682143,64.1719368865,0.0528384305592,
1026,334,3.25,PBE,AFM,10,64.0,15,0.04167,0.02,-66.51918564,0.01133483242,None,vtz,RMC,0.468450008437,0.00155896979343,0.332287311963,0.00337806364034,2.2091637784,0.00561186973193,0.21699360635,0.000643388884047,57.9552462302,0.0561692440302,
1027,335,3.25,PBE,AFM,10,64.0,16,0.04167,0.02,-66.5089798,0.01141329099,None,vtz,RMC,0.476805945505,0.00139171938894,0.328902516774,0.00303839981113,2.21975488104,0.00498491361086,0.229166029001,0.000550451886561,60.2018357001,0.0501795975203,
1028,336,3.25,PBE,AFM,10,64.0,17,0.08333,0.02,-66.51217057,0.01091206937,None,vtz,RMC,0.481048956976,0.00146239530926,0.326233132676,0.00316874840155,2.22357184406,0.00521935333072,0.230385647995,0.000574151855757,61.106238827,0.05242495038,
1029,337,3.25,PBE,AFM,10,64.0,18,0.01389,0.02,-66.48279674,0.00987640705,None,vtz,RMC,0.491103214683,0.00143261262089,0.330258545108,0.00312447333578,2.21946659946,0.00520339387036,0.237592894,0.000578209757081,63.4323735131,0.0514878847564,
1030,338,3.3,PBE,AFM,10,64.0,0,0.00694,0.02,-66.28045297,0.009548069675,None,vtz,RMC,0.515264564203,0.00135551645214,0.323992867888,0.00297239896938,2.26424666577,0.00544057652965,0.266544053023,0.000539920353129,69.7159851286,0.0489021403871,
1031,339,3.3,PBE,AFM,10,64.0,1,0.04167,0.02,-66.36427118,0.01321832189,None,vtz,RMC,0.526119354621,0.00133845570198,0.308055511023,0.00291052718693,2.31796740163,0.00524749837673,0.277490807891,0.000551957221799,72.512520722,0.0485449125171,
1032,340,3.3,PBE,AFM,10,64.0,2,0.04167,0.02,-66.3078866,0.01231507273,None,vtz,RMC,0.51360544724,0.00143292190337,0.318545051264,0.00315223659589,2.28754039115,0.00588038981741,0.264384712619,0.000592737588091,69.300366426,0.052019981531,
1033,341,3.3,PBE,AFM,10,64.0,3,0.04167,0.02,-66.30875636,0.01163292645,None,vtz,RMC,0.511843648069,0.0014334498232,0.320990207155,0.00312012741654,2.31816127903,0.00573932978738,0.263018241225,0.000585794279947,68.8380157698,0.0518380068165,
1034,342,3.3,PBE,AFM,10,64.0,4,0.04167,0.02,-66.28863932,0.009281131901,None,vtz,RMC,0.527206330473,0.00150508822563,0.319052102249,0.00327451199487,2.29512096089,0.00589152349494,0.278094900376,0.000607378207048,72.9188987539,0.0541117729325,
1035,343,3.3,PBE,AFM,10,64.0,5,0.04167,0.02,-66.3696791,0.01314452359,None,vtz,RMC,0.517303139013,0.00132792878723,0.314664436116,0.00290629554691,2.30629450509,0.00527840988072,0.265123723872,0.000540762242496,70.2105502883,0.0482784379266,
1036,344,3.3,PBE,AFM,10,64.0,6,0.02083,0.02,-66.32235149,0.00957287474,None,vtz,RMC,0.51195643732,0.00129294123608,0.317581507343,0.00284041885995,2.29086849377,0.00523575326112,0.262581009798,0.000527349502272,68.9256586943,0.0469099298739,
1037,345,3.3,PBE,AFM,10,64.0,7,0.04167,0.02,-66.33215576,0.0104885858,None,vtz,RMC,0.511174415051,0.00138892178501,0.319058727965,0.00303173369939,2.27447794269,0.00561575810121,0.261237863302,0.000550285047109,68.9229259555,0.0502764937571,
1038,346,3.3,PBE,AFM,10,64.0,10,0.08333,0.02,-66.34676915,0.01142481469,None,vtz,RMC,0.511822519459,0.0014987734994,0.317347672539,0.00327460804367,2.28689348729,0.00599048303391,0.260682263249,0.000600924548249,69.0768332635,0.0543834454858,
1039,347,3.3,PBE,AFM,10,64.0,11,0.08333,0.02,-66.30074129,0.01637295308,None,vtz,RMC,0.517045855041,0.00152906821009,0.315718328607,0.00335840375471,2.29942453231,0.00608085972265,0.26887540268,0.000617648630956,69.9655912109,0.055380921257,
1040,348,3.3,PBE,AFM,10,64.0,12,0.04167,0.02,-66.35392752,0.01402257904,None,vtz,RMC,0.506981030163,0.0015770346535,0.315840608022,0.00346646427794,2.27770149362,0.00643733958923,0.25089430166,0.000638917852797,67.4389463974,0.0573212930181,
1041,349,3.3,PBE,AFM,10,64.0,13,0.08333,0.02,-66.30778023,0.01400240476,None,vtz,RMC,0.537216123082,0.00141807074375,0.30789371526,0.00314755390272,2.34572060613,0.00574043434501,0.291446896347,0.000571636179435,75.6691387347,0.0513863312133,
1042,350,3.3,PBE,AFM,10,64.0,14,0.08333,0.02,-66.33859708,0.01701440176,None,vtz,RMC,0.516929520362,0.00141671260593,0.31727417259,0.00310673091949,2.30265477563,0.00571462221376,0.26704762521,0.000574549357303,69.7784205853,0.051629126416,
1043,351,3.3,PBE,AFM,10,64.0,15,0.04167,0.02,-66.32186496,0.01245614736,None,vtz,RMC,0.50103095613,0.00142257719276,0.322560844902,0.0031077243807,2.25412483463,0.00576371436192,0.250425492905,0.000580356317739,65.9951854111,0.0515654528898,
1044,352,3.3,PBE,AFM,10,64.0,17,0.08333,0.02,-66.29602241,0.009740003167,None,vtz,RMC,0.540007095049,0.00144381297408,0.309016425982,0.00317220044612,2.33376126457,0.0057969062582,0.291600331924,0.000589400225506,76.2936841194,0.052609128701,
1045,353,3.3,PBE,AFM,10,64.0,18,0.01389,0.02,-66.27105932,0.01735600691,None,vtz,RMC,0.548999475548,0.00213080366263,0.302874513923,0.0048223834975,2.39876677057,0.00882474159459,0.300934847611,0.000861173437713,78.7467747216,0.0786807523991,
1046,354,2.4,PBE,UNP,10,64.0,0,0.00694,0.02,-70.44821829,0.0100252801,None,vtz,RMC,0.0515790666843,0.00168907717298,0.482266693846,0.00347397157948,1.65487740653,0.0056851990167,-0.000229155259273,0.000605497456843,2.64610958026,0.0549999798139,
1047,355,2.4,PBE,UNP,10,64.0,1,0.04167,0.02,-70.38714621,0.01043857643,None,vtz,RMC,0.057593180342,0.00163971094946,0.489561028067,0.00340526907084,1.65106943882,0.00560464347548,-0.000181176457134,0.000586917055495,2.58384094941,0.0533657911145,
1048,356,2.4,PBE,UNP,10,64.0,2,0.04167,0.02,-70.42730034,0.0105495029,None,vtz,RMC,0.0599991038497,0.00168154710979,0.484392472279,0.00347489216562,1.6603014265,0.00571352393073,0.000457954205222,0.00060940244705,2.74986914289,0.0547604069566,
1049,357,2.4,PBE,UNP,10,64.0,3,0.04167,0.02,-70.56096274,0.05841882359,None,vtz,RMC,0.0546232836184,0.00155050889288,0.484118821125,0.00320068754826,1.66662673283,0.00523276033292,0.000529628970952,0.000557855345789,2.85960413021,0.050508505394,
1050,358,2.4,PBE,UNP,10,64.0,4,0.04167,0.02,-70.46647907,0.01180883454,None,vtz,RMC,0.0629260211549,0.00158024872276,0.482501514714,0.00323291827517,1.64018940395,0.00531954953106,0.00422344066091,0.00056788351348,2.84605874774,0.0513769575293,
1051,359,2.4,PBE,UNP,10,64.0,5,0.04167,0.02,-70.4433438,0.0113067707,None,vtz,RMC,0.056803087025,0.00159891649874,0.487334076473,0.0033113119656,1.64963122108,0.00544865263372,0.00102749445221,0.000577578880702,2.48785584837,0.0521457119243,
1052,360,2.4,PBE,UNP,10,64.0,6,0.02083,0.02,-70.43335956,0.008721373353,None,vtz,RMC,0.0545102539028,0.00151008326548,0.481806428926,0.00309907600589,1.6519614335,0.00511161945858,0.000554469624217,0.000545679465929,3.07854534052,0.0492545455719,
1053,361,2.4,PBE,UNP,10,64.0,7,0.04167,0.02,-70.47204101,0.01708871167,None,vtz,RMC,0.0618717221813,0.00158485155524,0.483947026298,0.00326451695013,1.63535336192,0.00536133087736,-0.00164400077286,0.00058156481914,2.5393545825,0.0518139167272,
1054,362,2.4,PBE,UNP,10,64.0,8,0.08333,0.02,-70.45445994,0.01255130066,None,vtz,RMC,0.0467986119861,0.00166073202322,0.480224580439,0.00338856595445,1.65094403667,0.00554657861351,0.000631876970796,0.000601742753994,2.78434677934,0.0537003928048,
1055,363,2.4,PBE,UNP,10,64.0,9,0.08333,0.02,-70.44509559,0.01212195352,None,vtz,RMC,0.0514664758814,0.00161903819464,0.484924575401,0.00333746046524,1.63149762189,0.00546580289385,-0.00231838449108,0.000590553036918,2.28845271817,0.0527895835535,
1056,364,2.4,PBE,UNP,10,64.0,10,0.08333,0.02,-70.424519,0.01233726422,None,vtz,RMC,0.0472706085734,0.0015005720016,0.489130837884,0.00310222471463,1.62415035959,0.00512317597008,-7.94339916906e-06,0.000553870704976,2.53326199772,0.0490870204218,
1057,365,2.4,PBE,UNP,10,64.0,11,0.08333,0.02,-70.42021436,0.01343282248,None,vtz,RMC,0.0592966037321,0.00170074126801,0.488629582361,0.00348913925499,1.63775631753,0.00574929495189,0.00178733040684,0.000619352201699,2.98905659245,0.055193851224,
1058,366,2.4,PBE,UNP,10,64.0,12,0.04167,0.02,-70.42248223,0.01051352425,None,vtz,RMC,0.0643382693547,0.00175293900522,0.484215018048,0.00359420584108,1.6632790903,0.00593851469108,0.000434858966864,0.000632555651977,2.58987568646,0.0568574323744,
1059,367,2.4,PBE,UNP,10,64.0,13,0.08333,0.02,-70.46474162,0.01033939548,None,vtz,RMC,0.0596580018589,0.00157274287403,0.481638975556,0.00325429696098,1.65151255185,0.00533126845238,3.90673643726e-05,0.000571501011421,2.69075520836,0.0512719044711,
1060,368,2.4,PBE,UNP,10,64.0,14,0.08333,0.02,-70.42483744,0.01124831211,None,vtz,RMC,0.047087898256,0.00160087900652,0.487112580661,0.00329377422376,1.62457133821,0.0054333619501,0.00302728347166,0.000589740898963,2.84605891732,0.0519313996852,
1061,369,2.4,PBE,UNP,10,64.0,15,0.04167,0.02,-70.44947999,0.007728757564,None,vtz,RMC,0.0624648759003,0.00165117400675,0.478821836954,0.00342155565468,1.66652261363,0.00563621383881,0.00135232361254,0.000614122263111,2.64728055469,0.0541259930239,
1062,370,2.4,PBE,UNP,10,64.0,16,0.04167,0.02,-70.45699962,0.01378465315,None,vtz,RMC,0.0556254656723,0.00162970151716,0.486364447893,0.00335548736424,1.62761166272,0.0055448376116,0.00139377571885,0.000592475412198,2.4872180716,0.0531659660646,
1063,371,2.4,PBE,UNP,10,64.0,17,0.08333,0.02,-70.43950766,0.009604186839,None,vtz,RMC,0.0590191112504,0.00167522418176,0.486888589685,0.00346237700042,1.66222288637,0.00570574627602,0.00252810683409,0.000598348466434,2.52863951929,0.0544898820345,
1064,372,2.4,PBE,UNP,10,64.0,18,0.01389,0.02,-70.40181771,0.01112642322,None,vtz,RMC,0.0523415992354,0.0015143944325,0.484812652273,0.0031153338126,1.6474816701,0.0051343020163,-0.000589424366951,0.000541004026803,2.28264844527,0.0493556087009,
1065,373,2.45,PBE,UNP,10,64.0,0,0.00694,0.02,-70.21447534,0.01018716258,None,vtz,RMC,0.0571321177042,0.00159902864947,0.478787620494,0.00329785386707,1.65642763635,0.00541476848128,0.000878747774691,0.000576043590574,2.83784439578,0.0522745120383,
1066,374,2.45,PBE,UNP,10,64.0,1,0.04167,0.02,-70.3194425,0.04701377468,None,vtz,RMC,0.0615257839643,0.00163255080182,0.482457645337,0.00339304486829,1.66180948894,0.00559994068298,-0.00262946285267,0.000585680077974,2.25543906441,0.0534546752003,
1067,375,2.45,PBE,UNP,10,64.0,2,0.04167,0.02,-70.24913075,0.01165554392,None,vtz,RMC,0.0723790599705,0.00167999284171,0.470440964251,0.00346675163045,1.66774595909,0.00575645948414,-0.00214734908665,0.000612444439876,2.91833587498,0.0552748144213,
1068,376,2.45,PBE,UNP,10,64.0,3,0.04167,0.02,-70.218945,0.01278817134,None,vtz,RMC,0.0621711561447,0.00171216995254,0.478944351263,0.00352112647681,1.65935279477,0.00577480209668,-0.000396556280908,0.000630809154448,2.61300294946,0.0558736804585,
1069,377,2.45,PBE,UNP,10,64.0,4,0.04167,0.02,-70.25945787,0.01180020203,None,vtz,RMC,0.0706887150891,0.00161833346519,0.473371270027,0.00332829501311,1.67593502118,0.00547659114813,-0.000162337917343,0.000599265344689,2.97200157905,0.0529455199603,
1070,378,2.45,PBE,UNP,10,64.0,5,0.04167,0.02,-70.22756351,0.01441281256,None,vtz,RMC,0.0612292819558,0.00168571887748,0.476771150444,0.00345742559188,1.65089325434,0.00565256887346,0.0010238986605,0.000613881230593,2.69052919437,0.05514430113,
1071,379,2.45,PBE,UNP,10,64.0,6,0.02083,0.02,-70.2232463,0.01141419163,None,vtz,RMC,0.0588073278347,0.00151097687686,0.483505373136,0.00313360954996,1.65769552623,0.00514624365775,6.1656241227e-05,0.000556319918221,2.85906154638,0.049588269769,
1072,380,2.45,PBE,UNP,10,64.0,7,0.04167,0.02,-70.20398974,0.01321117869,None,vtz,RMC,0.0536774780712,0.00165457197,0.479591737538,0.00338424606831,1.65315167774,0.00556417709332,0.00211753121016,0.000610116829087,2.55738456148,0.0540129662676,
1073,381,2.45,PBE,UNP,10,64.0,8,0.08333,0.02,-70.2360548,0.02084086024,None,vtz,RMC,0.0571868382666,0.00157316535633,0.476511770234,0.00324684839301,1.66837168067,0.00532162119706,0.00311640438296,0.00056055883134,2.74400384878,0.0514788529617,
1074,382,2.45,PBE,UNP,10,64.0,9,0.08333,0.02,-70.2086074,0.01362094352,None,vtz,RMC,0.0558392082082,0.0015192676833,0.479573920519,0.00313451636789,1.64705081226,0.00517483087866,0.000307617189102,0.000555080452914,2.89260095788,0.0496533008512,
1075,383,2.45,PBE,UNP,10,64.0,10,0.08333,0.02,-70.224697,0.01315439803,None,vtz,RMC,0.0444902253386,0.00167051039176,0.479215036899,0.00343727355582,1.63494887514,0.00564061950878,-0.00293998108749,0.000622001580174,2.46350777652,0.0543848385021,
1076,384,2.45,PBE,UNP,10,64.0,11,0.08333,0.02,-70.24576209,0.01047439444,None,vtz,RMC,0.0596910223639,0.00160686165872,0.483056461757,0.00331080874141,1.64745469837,0.00545087694358,-0.00241080784179,0.000565950164966,2.57120983622,0.0523509387532,
1077,385,2.45,PBE,UNP,10,64.0,12,0.04167,0.02,-70.20845844,0.01215347831,None,vtz,RMC,0.0593294517463,0.00159571805234,0.481144006692,0.003271135447,1.63271211466,0.00538673529816,0.000151457605775,0.000577578829877,2.61438862894,0.0518459113776,
1078,386,2.45,PBE,UNP,10,64.0,13,0.08333,0.02,-70.2047511,0.01238543927,None,vtz,RMC,0.0626584588864,0.00170249232067,0.480693245831,0.00350200983273,1.64118778289,0.00577525082265,-0.00238957050101,0.00061960799038,2.4219882346,0.0554958842323,
1079,387,2.45,PBE,UNP,10,64.0,14,0.08333,0.02,-70.20866545,0.01044362596,None,vtz,RMC,0.0491783947391,0.00158575853508,0.480417652434,0.00327779186372,1.6097776201,0.00540152926895,-0.00177647248967,0.000592211337066,2.47623465636,0.0519712077776,
1080,388,2.45,PBE,UNP,10,64.0,15,0.04167,0.02,-70.20667104,0.009982071438,None,vtz,RMC,0.0532101498927,0.00164653414008,0.482229020849,0.00338351523749,1.63013497889,0.0055874969941,-0.00174459522601,0.000618733286268,2.449629112,0.0538864580268,
1081,389,2.45,PBE,UNP,10,64.0,16,0.04167,0.02,-70.23237939,0.01106434449,None,vtz,RMC,0.0627521991308,0.00165661752427,0.477856987737,0.00341391259052,1.65207256686,0.00562781967603,3.14363558196e-05,0.000594815678421,2.48792678773,0.054051283506,
1082,390,2.45,PBE,UNP,10,64.0,17,0.08333,0.02,-70.19851076,0.009121816087,None,vtz,RMC,0.0578609160124,0.0017508496545,0.479895261791,0.00363117294491,1.64085368883,0.00598301822275,0.000169655704908,0.000637315799106,2.74448573967,0.0571446629754,
1083,391,2.45,PBE,UNP,10,64.0,18,0.01389,0.02,-70.19388504,0.01138057068,None,vtz,RMC,0.0591411869122,0.00167792107409,0.47803086914,0.00344233719447,1.66425211583,0.00567602435221,-0.00317871201383,0.00059803971629,2.20586500367,0.0546323772666,
1084,392,2.5,PBE,UNP,10,64.0,0,0.00694,0.02,-70.1388182,0.04128081033,None,vtz,RMC,0.0535860438621,0.00152499307477,0.479431663975,0.00314556895113,1.65629803543,0.00582140333087,0.00415210587666,0.000541478430683,2.947340759,0.0498907831006,
1085,393,2.5,PBE,UNP,10,64.0,1,0.04167,0.02,-70.00712991,0.01212821667,None,vtz,RMC,0.0721944661495,0.00176528710426,0.467567513831,0.00363797895941,1.69693815276,0.00674966039059,0.00137864704526,0.000643275863632,3.64334828552,0.0579475082042,
1086,394,2.5,PBE,UNP,10,64.0,2,0.04167,0.02,-69.98908392,0.01170245208,None,vtz,RMC,0.0580025047042,0.00162609560501,0.473332458475,0.00335148091849,1.64813876157,0.00624588711456,0.000945208008514,0.00059475525891,3.03094290711,0.053482482211,
1087,395,2.5,PBE,UNP,10,64.0,3,0.04167,0.02,-69.98077325,0.01262396097,None,vtz,RMC,0.0566999483584,0.00170066574277,0.472294627837,0.00351247712552,1.66767219829,0.00658868778714,-0.00141232077876,0.000631706503,3.03475804826,0.0557494595457,
1088,396,2.5,PBE,UNP,10,64.0,4,0.04167,0.02,-69.97949203,0.01092822339,None,vtz,RMC,0.0522509478003,0.00164326237795,0.478882023223,0.0033745302989,1.66435991165,0.00622737852491,-0.00280279374742,0.000597911484696,2.27206486252,0.053481773583,
1089,397,2.5,PBE,UNP,10,64.0,5,0.04167,0.02,-70.02004927,0.01143044687,None,vtz,RMC,0.0590812852628,0.00156744106004,0.475989667595,0.00323113831244,1.63999414827,0.00602329098563,0.00183104582611,0.000572312182526,2.52510010545,0.0512882647805,
1090,398,2.5,PBE,UNP,10,64.0,6,0.02083,0.02,-70.00263355,0.01306227597,None,vtz,RMC,0.0629775481031,0.00166289685245,0.475393299546,0.00342330018246,1.6506070023,0.00633803586789,-0.000233359752252,0.000609745999278,2.51069052907,0.054262770226,
1091,399,2.5,PBE,UNP,10,64.0,7,0.04167,0.02,-69.97828575,0.01147525471,None,vtz,RMC,0.056007463043,0.0015982910701,0.477097793458,0.00328670438569,1.66159947918,0.00607487386318,-0.000299413565488,0.000588755643077,2.47418549597,0.0520891674684,
1092,400,2.5,PBE,UNP,10,64.0,8,0.08333,0.02,-69.97631075,0.01044982494,None,vtz,RMC,0.0560779790804,0.00167791437744,0.471976255825,0.00344727893258,1.67048365664,0.00646362235182,-0.000934800322994,0.000600457162373,2.78826267281,0.0548602166108,
1093,401,2.5,PBE,UNP,10,64.0,9,0.08333,0.02,-69.98034405,0.01280718464,None,vtz,RMC,0.0557509293164,0.00161714276361,0.473823121283,0.00332113800863,1.66040318101,0.00628250221555,0.00185580223758,0.00058733598125,2.57279681893,0.0530368414129,
1094,402,2.5,PBE,UNP,10,64.0,10,0.08333,0.02,-70.01936557,0.01368945584,None,vtz,RMC,0.0789369084279,0.00163566738134,0.474606331769,0.00340199178312,1.63057570782,0.00634156556025,-0.0025701666686,0.000610609774033,2.55940789652,0.0543015917767,
1095,403,2.5,PBE,UNP,10,64.0,11,0.08333,0.02,-69.97249258,0.01005536883,None,vtz,RMC,0.0540767189295,0.00158196847711,0.479776957502,0.00324892422045,1.65268612078,0.00602126353437,0.00313488953684,0.000572789572489,2.65897020904,0.0515194826381,
1096,404,2.5,PBE,UNP,10,64.0,12,0.04167,0.02,-70.02519162,0.01033978893,None,vtz,RMC,0.0720007269926,0.00173526166799,0.471781312904,0.00359936134635,1.67448084726,0.00666484245396,0.00289053096002,0.000624376226581,2.44239780798,0.0573538055876,
1097,405,2.5,PBE,UNP,10,64.0,13,0.08333,0.02,-69.98513191,0.01019336837,None,vtz,RMC,0.0642631491659,0.0017380116468,0.472787234254,0.00358777624557,1.67361992518,0.00663340524354,0.00288497359513,0.000636746035401,2.751630181,0.0570863825612,
1098,406,2.5,PBE,UNP,10,64.0,14,0.08333,0.02,-70.00884734,0.01041228851,None,vtz,RMC,0.0707918013675,0.00158305948212,0.474948565923,0.0032902089889,1.65936221266,0.00610485296814,0.00186248636653,0.000564719213749,2.46911287188,0.0524370687214,
1099,407,2.5,PBE,UNP,10,64.0,15,0.04167,0.02,-69.95876021,0.01057876023,None,vtz,RMC,0.0640697699652,0.00162203708627,0.475677336407,0.00334431293342,1.65143114583,0.00626894836785,-0.000665549449485,0.000597882640661,2.93588603177,0.0533317861098,
1100,408,2.5,PBE,UNP,10,64.0,16,0.04167,0.02,-69.97848289,0.01188928277,None,vtz,RMC,0.0639158893436,0.00166864341978,0.477970059858,0.00345974802482,1.61538363265,0.00641746784085,0.000393620372795,0.000611145262054,2.84255222359,0.0546352705055,
1101,409,2.5,PBE,UNP,10,64.0,17,0.08333,0.02,-69.95263249,0.01174256724,None,vtz,RMC,0.0516126185836,0.00155846606634,0.481835104667,0.00320551801678,1.61677570436,0.00599232737489,0.00110506271907,0.000575079884723,2.75472385751,0.050994965763,
1102,410,2.5,PBE,UNP,10,64.0,18,0.01389,0.02,-69.96599844,0.01057469475,None,vtz,RMC,0.0645640055326,0.00159130358168,0.470850122231,0.00327571352338,1.7130384491,0.00609852280952,-0.000401333026286,0.000583554451983,2.47680927206,0.0524902279816,
1103,411,2.55,PBE,UNP,10,64.0,0,0.00694,0.02,-69.73508647,0.01485061448,None,vtz,RMC,0.0604548803604,0.00166895332484,0.468590996562,0.00344723573379,1.64981538069,0.00564678553405,0.00190620157907,0.000625488418695,2.58023971273,0.05476905748,
1104,412,2.55,PBE,UNP,10,64.0,1,0.04167,0.02,-69.76008947,0.01167782186,None,vtz,RMC,0.0614218917563,0.00160917004425,0.472826249157,0.00329893709445,1.66864936776,0.005448267639,-0.00119889801553,0.000581966878046,2.43808384718,0.0525339692917,
1105,413,2.55,PBE,UNP,10,64.0,2,0.04167,0.02,-69.7586296,0.01090549997,None,vtz,RMC,0.0647971191437,0.00170225946127,0.469521344865,0.0035039167333,1.6799699436,0.0057048433442,-0.000767741888154,0.000609601526673,2.35840230762,0.0556812412869,
1106,414,2.55,PBE,UNP,10,64.0,3,0.04167,0.02,-69.75256698,0.01176082304,None,vtz,RMC,0.0698249462397,0.00156649473313,0.470463012196,0.00321691924974,1.66878121219,0.0053297805944,0.000120337678674,0.000566860298583,2.52293457846,0.0515888782189,
1107,415,2.55,PBE,UNP,10,64.0,4,0.04167,0.02,-69.7839758,0.01047294695,None,vtz,RMC,0.0723126247778,0.00177123261189,0.47080801224,0.0036754736899,1.66413764109,0.00605661157012,-0.00035078004845,0.000654895374336,2.57633310534,0.0583691060669,
1108,416,2.55,PBE,UNP,10,64.0,5,0.04167,0.02,-69.78576416,0.01455509019,None,vtz,RMC,0.0672180082244,0.00167213324622,0.464528856228,0.00343617685522,1.67937899417,0.00565771132579,0.00208804517534,0.000614281477362,3.63408559497,0.0550775793387,
1109,417,2.55,PBE,UNP,10,64.0,6,0.02083,0.02,-69.76797149,0.01033661056,None,vtz,RMC,0.0716357360265,0.00182321062372,0.467546849365,0.00378585823304,1.65389674329,0.00625184677428,-0.00179959589287,0.000679580177842,2.2285225919,0.0606539669003,
1110,418,2.55,PBE,UNP,10,64.0,7,0.04167,0.02,-69.75566165,0.01340213132,None,vtz,RMC,0.0808189738531,0.00182407286132,0.469453213467,0.00376917027935,1.67996344969,0.0061940685997,0.00280960255332,0.000661462427384,2.86649283169,0.0601348967904,
1111,419,2.55,PBE,UNP,10,64.0,8,0.08333,0.02,-69.71765641,0.01746775791,None,vtz,RMC,0.075102851019,0.00188678555367,0.467042187407,0.00389342694942,1.66671888565,0.0064494046197,0.00149494086755,0.000689633393128,2.742222195,0.0623944346996,
1112,420,2.55,PBE,UNP,10,64.0,9,0.08333,0.02,-69.71956243,0.008566349893,None,vtz,RMC,0.0775225673556,0.00216907045852,0.476893862807,0.00452821509743,1.61835785174,0.00752924391368,0.0026510194106,0.000787459139039,2.51297824414,0.0721795739211,
1113,421,2.55,PBE,UNP,10,64.0,10,0.08333,0.02,-69.77200188,0.01313651718,None,vtz,RMC,0.0827570628095,0.00179498846815,0.461874783592,0.00372489230628,1.68051121568,0.00609196104845,0.00427189647801,0.000671564474678,2.78754840888,0.0594597164399,
1114,422,2.55,PBE,UNP,10,64.0,11,0.08333,0.02,-69.74675067,0.01671091792,None,vtz,RMC,0.0621520057068,0.00175936652526,0.472383130449,0.00363711148835,1.64406554654,0.00600534931268,-0.00130575819399,0.000641412187006,2.45312823418,0.0580599615367,
1115,423,2.55,PBE,UNP,10,64.0,12,0.04167,0.02,-69.75617714,0.008458100499,None,vtz,RMC,0.073282659408,0.00181617650045,0.471337417315,0.00373682982617,1.67512227079,0.00612500946438,0.00177939725465,0.000673546430252,2.3085218403,0.0598123101812,
1116,424,2.55,PBE,UNP,10,64.0,13,0.08333,0.02,-69.73842734,0.0159683133,None,vtz,RMC,0.0690344292512,0.0017302044967,0.465192315426,0.00358439959331,1.66897647571,0.00594178976177,0.00434039833993,0.000642099713712,2.69284487844,0.0574199814939,
1117,425,2.55,PBE,UNP,10,64.0,14,0.08333,0.02,-69.74875756,0.01398571455,None,vtz,RMC,0.0511622216188,0.00167847636235,0.473457232671,0.00347470619684,1.66233830595,0.00573455301753,0.00360389030764,0.000617451228737,3.34873957045,0.0554328016007,
1118,426,2.55,PBE,UNP,10,64.0,15,0.04167,0.02,-69.72931536,0.01009953999,None,vtz,RMC,0.0784824949976,0.00176569709273,0.466270084495,0.00366577400472,1.68617725319,0.0060473065199,0.00246400006797,0.000638114090302,2.37595101634,0.0587337643579,
1119,427,2.55,PBE,UNP,10,64.0,16,0.04167,0.02,-69.75610063,0.01070066715,None,vtz,RMC,0.0642657144163,0.00173571591127,0.469488980611,0.00357782530308,1.65148960946,0.00588842269445,-0.00191624993909,0.000636067872263,2.87074091126,0.0571350824755,
1120,428,2.55,PBE,UNP,10,64.0,17,0.08333,0.02,-69.72661805,0.01048071471,None,vtz,RMC,0.0560456044194,0.00162406548196,0.468357220759,0.00334732835838,1.64662958178,0.00554580038318,0.00352791565143,0.000600591125727,2.63480711998,0.0536448670398,
1121,429,2.55,PBE,UNP,10,64.0,18,0.01389,0.02,-69.77770281,0.01774478004,None,vtz,RMC,0.069637161189,0.0017534012764,0.473544437104,0.00362437453522,1.67075252371,0.00593574252154,-0.00109201326768,0.00063319028636,2.32413328221,0.0571849787548,
1122,430,2.6,PBE,UNP,10,64.0,0,0.00694,0.02,-69.47158289,0.01122783308,None,vtz,RMC,0.0679068219253,0.00175507154365,0.467190243945,0.00365916415765,1.67096485276,0.0060551477325,0.00106387919221,0.000655729010194,2.92015344678,0.0585218388972,
1123,431,2.6,PBE,UNP,10,64.0,1,0.04167,0.02,-69.54267395,0.01173196631,None,vtz,RMC,0.0779242991449,0.00180622897714,0.463542963522,0.0037393724351,1.67609981656,0.00626772072827,0.0039881467125,0.000673742973462,2.95410003351,0.0603566157166,
1124,432,2.6,PBE,UNP,10,64.0,2,0.04167,0.02,-70.02225059,0.268462669,None,vtz,RMC,0.0763356908178,0.0016454433992,0.46866688399,0.00341479310976,1.66215538023,0.00559967312654,-0.000243716770082,0.000606041695749,2.82192793943,0.0544519079175,
1125,433,2.6,PBE,UNP,10,64.0,3,0.04167,0.02,-69.47508913,0.01096473859,None,vtz,RMC,0.0611562383695,0.00159628773259,0.468693087715,0.00330405695893,1.65416042752,0.00543909940086,0.000313723290426,0.00059194580215,2.70871620797,0.0525110687137,
1126,434,2.6,PBE,UNP,10,64.0,4,0.04167,0.02,-69.51696364,0.01991803812,None,vtz,RMC,0.0715332951685,0.00166830931062,0.470988302799,0.00346752473274,1.64586992533,0.00572135211705,-0.00210603690296,0.000624996646371,2.51903532492,0.0554405854659,
1127,435,2.6,PBE,UNP,10,64.0,5,0.04167,0.02,-69.52271657,0.009589302689,None,vtz,RMC,0.0717584864268,0.00158748416097,0.465807406968,0.00327000519836,1.64867886861,0.0053917242305,0.000299251225341,0.00058401514342,2.40697513994,0.0524253825411,
1128,436,2.6,PBE,UNP,10,64.0,6,0.02083,0.02,-69.53064398,0.01408712611,None,vtz,RMC,0.0697747031019,0.00167567776637,0.462539719639,0.00345825178042,1.67585682136,0.00571910156611,0.00168630808254,0.000612247277978,2.73316783219,0.0554848123146,
1129,437,2.6,PBE,UNP,10,64.0,7,0.04167,0.02,-69.47336149,0.01299779579,None,vtz,RMC,0.0777020263675,0.00178466441874,0.461208082685,0.00370949174659,1.71366825808,0.00608016826028,-0.00320675571182,0.000657990545156,2.80659358283,0.0592427262572,
1130,438,2.6,PBE,UNP,10,64.0,8,0.08333,0.02,-69.51693283,0.01219241175,None,vtz,RMC,0.0798976074242,0.00168562192267,0.459107213323,0.00350749715021,1.71652323136,0.00581985260978,-0.00229400920336,0.000620555171794,2.60063568804,0.0564080343776,
1131,439,2.6,PBE,UNP,10,64.0,9,0.08333,0.02,-69.50798894,0.01087673775,None,vtz,RMC,0.0631980161304,0.00171918729721,0.462290769552,0.00356659264417,1.64991077312,0.00591978629434,-0.00213248073088,0.0006345096588,2.4551778812,0.0573955724569,
1132,440,2.6,PBE,UNP,10,64.0,10,0.08333,0.02,-69.51289907,0.01205708839,None,vtz,RMC,0.0639631166764,0.00169443712499,0.466375149901,0.00349066040996,1.67393303318,0.00573484357316,-2.78109362555e-05,0.000622716580176,2.82645504194,0.0559147407643,
1133,441,2.6,PBE,UNP,10,64.0,11,0.08333,0.02,-69.48660149,0.01363394516,None,vtz,RMC,0.0678065408616,0.0015784429223,0.466353241028,0.00326956258018,1.65564869654,0.00542368185207,-0.00365430971434,0.000585375563778,2.25462187925,0.0523818088748,
1134,442,2.6,PBE,UNP,10,64.0,12,0.04167,0.02,-69.51578236,0.01254520353,None,vtz,RMC,0.0606107954615,0.00160456580548,0.464801822346,0.003324116763,1.64309159302,0.00546039381064,0.00687974443781,0.000589758764338,4.00594618885,0.0530918532373,
1135,443,2.6,PBE,UNP,10,64.0,13,0.08333,0.02,-69.48670929,0.009627590646,None,vtz,RMC,0.0638476480266,0.00165067411277,0.467441795579,0.00339490800326,1.65519297797,0.00558040904365,-0.00213748222823,0.000607360654252,2.75454685184,0.0542394615291,
1136,444,2.6,PBE,UNP,10,64.0,14,0.08333,0.02,-69.53615421,0.01001565588,None,vtz,RMC,0.0737769965306,0.00172207295575,0.459882988183,0.00359229625062,1.66697740885,0.00595491301081,0.00166258078165,0.000652749822628,3.28309490001,0.0575940553117,
1137,445,2.6,PBE,UNP,10,64.0,15,0.04167,0.02,-69.50153,0.0119072318,None,vtz,RMC,0.065678535922,0.00163922892226,0.466018896858,0.00336964115881,1.67839479724,0.00557599010517,-0.00220313335463,0.000614712843378,2.56564206366,0.0542350368938,
1138,446,2.6,PBE,UNP,10,64.0,16,0.04167,0.02,-69.49727842,0.01559617481,None,vtz,RMC,0.0609701967582,0.00170866806985,0.464690483982,0.00350930326362,1.66496135347,0.00579547926992,0.00277037519257,0.000626189248085,3.29235469096,0.0562114051894,
1139,447,2.6,PBE,UNP,10,64.0,17,0.08333,0.02,-69.50101544,0.03229401963,None,vtz,RMC,0.068150675459,0.00166230995722,0.465716224878,0.00344620326565,1.62921969945,0.00570982991036,-0.000252406243213,0.000615934752654,2.49354777041,0.0551484616101,
1140,448,2.6,PBE,UNP,10,64.0,18,0.01389,0.02,-69.44801143,0.009137997295,None,vtz,RMC,0.0667602352013,0.00171980149774,0.467211759007,0.00354240569048,1.67497936497,0.00582895051171,0.00253489683118,0.000653759714743,2.67695378898,0.0565996598893,
1141,449,2.65,PBE,UNP,10,64.0,0,0.00694,0.02,-69.2367142,0.01182385864,None,vtz,RMC,0.0649689165024,0.00164729020685,0.462766092357,0.00342431721309,1.68368268827,0.0056682075262,-0.00204139550167,0.000618934601362,3.07263914145,0.054794845048,
1142,450,2.65,PBE,UNP,10,64.0,1,0.04167,0.02,-69.23790452,0.01234013639,None,vtz,RMC,0.0731996482568,0.00170508285807,0.461304383784,0.0035156173405,1.69365542718,0.00580433295689,0.00075482051978,0.000622366536546,2.9834839317,0.0561914649075,
1143,451,2.65,PBE,UNP,10,64.0,2,0.04167,0.02,-69.26402789,0.01093575986,None,vtz,RMC,0.0721284853238,0.00170763770401,0.461760461287,0.00351044473894,1.6852681992,0.00579040001094,-0.00742203609605,0.000634363545952,2.02483162711,0.0565069000843,
1144,452,2.65,PBE,UNP,10,64.0,3,0.04167,0.02,-69.24113692,0.01071999518,None,vtz,RMC,0.0723709445515,0.00159337203124,0.45761602073,0.00331679217444,1.6916550293,0.00546708362972,-0.00306466913485,0.000591034137701,2.60056486007,0.053338839802,
1145,453,2.65,PBE,UNP,10,64.0,4,0.04167,0.02,-69.24124012,0.01607591924,None,vtz,RMC,0.0717028652151,0.00170979086223,0.456776600306,0.00354865682711,1.67320123661,0.00585772815672,0.0011667406342,0.000640584580084,2.46132997185,0.0572282678383,
1146,454,2.65,PBE,UNP,10,64.0,5,0.04167,0.02,-69.24707446,0.01328843781,None,vtz,RMC,0.0772352955503,0.00161352497792,0.459186957765,0.00334171643122,1.68186383429,0.00553499566799,0.00226181073044,0.000596509005147,2.60141407315,0.0538376009475,
1147,455,2.65,PBE,UNP,10,64.0,6,0.02083,0.02,-69.23110077,0.01085562742,None,vtz,RMC,0.0645291596453,0.00160747249443,0.463982194025,0.00332561362116,1.6482335389,0.00549721135628,0.00161589888817,0.000586832298835,2.5914564825,0.0533218245703,
1148,456,2.65,PBE,UNP,10,64.0,7,0.04167,0.02,-69.22644842,0.01140749066,None,vtz,RMC,0.0654088295864,0.00167973987327,0.461363617894,0.0034534858702,1.65453795542,0.00565464704711,0.00263013251028,0.00061003553074,3.05420484781,0.0553480427151,
1149,457,2.65,PBE,UNP,10,64.0,8,0.08333,0.02,-69.21980035,0.01365711462,None,vtz,RMC,0.0816092502207,0.00181892006106,0.456892525885,0.00376185769413,1.66679994575,0.00620405547517,0.00137065490118,0.00067669042375,2.89026066592,0.0605437013778,
1150,458,2.65,PBE,UNP,10,64.0,9,0.08333,0.02,-69.23454133,0.01167198205,None,vtz,RMC,0.0553290628162,0.00162802820333,0.462808287606,0.00334933396734,1.68928309461,0.00556042168542,0.00347632352798,0.000603250270453,2.72871016258,0.0537300473992,
1151,459,2.65,PBE,UNP,10,64.0,10,0.08333,0.02,-69.25297668,0.01244575674,None,vtz,RMC,0.0797362360855,0.0016791059474,0.460562868553,0.00346268261231,1.65989958262,0.00571949031777,-0.00148048253217,0.000621616627494,2.58928823319,0.05586012633,
1152,460,2.65,PBE,UNP,10,64.0,11,0.08333,0.02,-69.27818804,0.01079009838,None,vtz,RMC,0.0744884787659,0.00160801207955,0.45634589857,0.00330990172211,1.68162784999,0.00549549031475,0.00323058611165,0.000601619590479,3.01956403088,0.0533952702548,
1153,461,2.65,PBE,UNP,10,64.0,12,0.04167,0.02,-69.26139392,0.01476522632,None,vtz,RMC,0.0870867554707,0.00211103289518,0.460923575085,0.00441856906469,1.68562838039,0.00731105109363,-0.0026748677521,0.000781919451022,2.9466710482,0.0711548046531,
1154,462,2.65,PBE,UNP,10,64.0,13,0.08333,0.02,-69.22883802,0.01265042119,None,vtz,RMC,0.0605690184589,0.0017501369094,0.466874429018,0.00361990658683,1.66074672872,0.00598136223371,-0.00201738634009,0.000638825174554,2.65464355432,0.0581196313643,
1155,463,2.65,PBE,UNP,10,64.0,14,0.08333,0.02,-69.26309347,0.01425517714,None,vtz,RMC,0.0706492445176,0.0018802578154,0.461948268544,0.00389803149046,1.65922252516,0.00642697675896,-0.00225468890189,0.000684232154852,2.49833076766,0.0620951305884,
1156,464,2.65,PBE,UNP,10,64.0,15,0.04167,0.02,-69.23796326,0.01085266298,None,vtz,RMC,0.0791803243933,0.00168971717909,0.45633223736,0.00354443885234,1.69128283513,0.00586644322938,-0.00293178556305,0.000641106867459,3.30057883734,0.0570921213928,
1157,465,2.65,PBE,UNP,10,64.0,16,0.04167,0.02,-69.26721808,0.01993339236,None,vtz,RMC,0.0714948504376,0.0016409259521,0.464494316825,0.00339559134795,1.67104898184,0.00564410449418,0.00133582698033,0.000600512701788,3.13191687471,0.0547864444646,
1158,466,2.65,PBE,UNP,10,64.0,17,0.08333,0.02,-69.40939527,0.04326158901,None,vtz,RMC,0.0793761163683,0.00175778394554,0.460192104935,0.00364557110366,1.66241647052,0.00604981987265,0.000600341333046,0.000643361063,2.44866761804,0.0585336445597,
1159,467,2.65,PBE,UNP,10,64.0,18,0.01389,0.02,-69.23571838,0.01233847522,None,vtz,RMC,0.0691842664876,0.00181526397994,0.45672239682,0.00374053827849,1.71170227864,0.00615864478817,-0.000362193771239,0.000653545236538,2.69223359373,0.0600675130949,
1160,468,2.7,PBE,UNP,10,64.0,0,0.00694,0.02,-69.00656592,0.01693858759,None,vtz,RMC,0.0733131992698,0.0017534306835,0.448561598399,0.00362153294223,1.69744241964,0.00671140353429,0.00396873414138,0.000653310371403,2.68225125757,0.0584525170561,
1161,469,2.7,PBE,UNP,10,64.0,1,0.04167,0.02,-69.0007007,0.01164268858,None,vtz,RMC,0.0823471773584,0.00168998535947,0.451830978894,0.00350902209033,1.68245730424,0.00653524470122,0.00313433554147,0.000640860558885,2.66070638016,0.0568294223891,
1162,470,2.7,PBE,UNP,10,64.0,2,0.04167,0.02,-69.036788,0.01113839766,None,vtz,RMC,0.0848234429213,0.00180694071611,0.451379492709,0.00373413348123,1.71451650325,0.00691978162327,0.0032294933916,0.000680227471595,2.88381865251,0.060156148386,
1163,471,2.7,PBE,UNP,10,64.0,3,0.04167,0.02,-69.01738813,0.01160878227,None,vtz,RMC,0.0750764132124,0.00169064517724,0.452126161084,0.00347671656671,1.683019906,0.00644071849742,0.000401439318644,0.000623207296353,3.20558705998,0.0562627733789,
1164,472,2.7,PBE,UNP,10,64.0,4,0.04167,0.02,-68.96942649,0.0128680317,None,vtz,RMC,0.0684189696378,0.00170452548798,0.457958808229,0.00352865389374,1.69267372849,0.00656252636415,-0.000380180687112,0.000642461498397,2.84881068884,0.056577990177,
1165,473,2.7,PBE,UNP,10,64.0,5,0.04167,0.02,-69.04977422,0.0105649685,None,vtz,RMC,0.077204800315,0.00170077897407,0.449763188103,0.00348806937336,1.70262842996,0.00654519722645,-0.00201157843861,0.00062926466279,2.50941646686,0.0565038578093,
1166,474,2.7,PBE,UNP,10,64.0,6,0.02083,0.02,-69.01210847,0.01094164921,None,vtz,RMC,0.0711452995515,0.00164940192452,0.451901208255,0.00340302700336,1.66974339376,0.00634460429216,0.00444218388108,0.000615854141399,2.62475193057,0.0548540245066,
1167,475,2.7,PBE,UNP,10,64.0,7,0.04167,0.02,-69.05977867,0.01218962282,None,vtz,RMC,0.0756603899593,0.00173112701733,0.455062501354,0.00359507200965,1.73025372622,0.00662423628412,0.00779713281407,0.000654352417816,2.65723119506,0.0581389053517,
1168,476,2.7,PBE,UNP,10,64.0,8,0.08333,0.02,-69.06373831,0.01281005972,None,vtz,RMC,0.0708431036367,0.001704949915,0.444221289123,0.00351086573049,1.71416992996,0.00661060427161,0.00785447004935,0.000647023162867,3.4239933921,0.0570228046403,
1169,477,2.7,PBE,UNP,10,64.0,9,0.08333,0.02,-69.02274772,0.013777095,None,vtz,RMC,0.0759352349126,0.0017263066201,0.456456884537,0.00356281191651,1.66331437228,0.00656718575059,-0.00271869675344,0.000639126051667,2.43510692465,0.0571672122295,
1170,478,2.7,PBE,UNP,10,64.0,10,0.08333,0.02,-68.98410054,0.01047351829,None,vtz,RMC,0.075460817619,0.00161166256008,0.453267618402,0.0033402605385,1.68387100066,0.00610951042817,-0.00198224492125,0.000605805079052,2.74400372259,0.0538931603676,
1171,479,2.7,PBE,UNP,10,64.0,11,0.08333,0.02,-69.01057233,0.009825435805,None,vtz,RMC,0.0735973485339,0.00169460883098,0.461943705422,0.00348634473474,1.66033490352,0.00636658898676,0.00122034614548,0.000609960971921,2.53078633629,0.056137791284,
1172,480,2.7,PBE,UNP,10,64.0,12,0.04167,0.02,-68.98575085,0.01185506685,None,vtz,RMC,0.0678276122126,0.00166843399259,0.453476102447,0.00344674201718,1.68069723366,0.00650856775347,0.00051641429952,0.000611763518582,2.80648941506,0.0555210248759,
1173,481,2.7,PBE,UNP,10,64.0,13,0.08333,0.02,-68.98468804,0.01405274068,None,vtz,RMC,0.0639464563487,0.00170510500113,0.456395603436,0.00351099974992,1.67025148649,0.00650164543754,-0.000281408741847,0.000632562621408,2.9138146703,0.0566672226327,
1174,482,2.7,PBE,UNP,10,64.0,14,0.08333,0.02,-68.9901051,0.01008490574,None,vtz,RMC,0.0674523679168,0.00160795316823,0.452937030737,0.00330871209159,1.68066543707,0.00615255577851,-0.00199264874815,0.000598325446043,2.88947963523,0.0534909354474,
1175,483,2.7,PBE,UNP,10,64.0,15,0.04167,0.02,-69.01041516,0.008422937841,None,vtz,RMC,0.0753765384749,0.00175439090006,0.453598255692,0.00358715130312,1.6954327877,0.00666639811854,0.00409624695346,0.000646464830618,2.85059051021,0.0580888820943,
1176,484,2.7,PBE,UNP,10,64.0,16,0.04167,0.02,-68.98737336,0.01285569794,None,vtz,RMC,0.0736083713038,0.00162718784414,0.454432119829,0.00339921880114,1.65283278872,0.00633912427715,-0.000626310117565,0.000614637166795,3.35686259437,0.0548290704342,
1177,485,2.7,PBE,UNP,10,64.0,17,0.08333,0.02,-68.99735981,0.01092622516,None,vtz,RMC,0.0720763722606,0.00168874737287,0.454750110795,0.0034880527053,1.6941775819,0.00644301273858,0.0042849304832,0.000630232731134,2.8645420222,0.0562273736173,
1178,486,2.7,PBE,UNP,10,64.0,18,0.01389,0.02,-68.99778229,0.01082519723,None,vtz,RMC,0.0691710408512,0.00169682523976,0.454437633614,0.00352902827811,1.68954706709,0.00656728792811,0.00321628146814,0.000618310046871,3.64518807542,0.0568485369405,
1179,487,2.75,PBE,UNP,10,64.0,0,0.00694,0.02,-68.9410626,0.09683519319,None,vtz,RMC,0.080866043657,0.00169559247859,0.450374607588,0.00350989996133,1.70012531649,0.00577237041389,0.00348414442191,0.000632341791346,2.64243056472,0.056493229487,
1180,488,2.75,PBE,UNP,10,64.0,1,0.04167,0.02,-68.72353335,0.01238537808,None,vtz,RMC,0.0709235461657,0.00160215351315,0.44884161938,0.00331686384674,1.69236927384,0.00549115355404,0.00122584898222,0.00060514084371,2.4598044164,0.0537822735858,
1181,489,2.75,PBE,UNP,10,64.0,2,0.04167,0.02,-68.71396357,0.01278583869,None,vtz,RMC,0.0726692962616,0.00157069896989,0.446882984441,0.00327129023049,1.69659583196,0.00541581819828,0.00241302302186,0.000587284756586,2.94367779218,0.0528122706457,
1182,490,2.75,PBE,UNP,10,64.0,3,0.04167,0.02,-68.74526623,0.01154037377,None,vtz,RMC,0.0649052237099,0.00170356407055,0.45053464195,0.00351483016302,1.70882543946,0.0058229926946,0.000218554081618,0.000640679362525,2.99664130321,0.0571329882841,
1183,491,2.75,PBE,UNP,10,64.0,4,0.04167,0.02,-68.76308376,0.01084773323,None,vtz,RMC,0.0770425951007,0.00161692024508,0.444587546084,0.00333579221301,1.71690502314,0.00555915559256,0.00623561991748,0.000607462739178,3.25122473721,0.0542495898758,
1184,492,2.75,PBE,UNP,10,64.0,5,0.04167,0.02,-68.71867589,0.01114349235,None,vtz,RMC,0.0833058750465,0.00169481459135,0.44593250029,0.00352641847049,1.71657118053,0.00584820087686,0.00151480494147,0.000623185124057,2.70374596086,0.0569526369284,
1185,493,2.75,PBE,UNP,10,64.0,6,0.02083,0.02,-68.78692984,0.01374766776,None,vtz,RMC,0.0873404511935,0.00166133184835,0.441006412127,0.00340211231605,1.68141151069,0.00559320643148,-0.00204373906408,0.000618713216099,2.65026062026,0.0556103045551,
1186,494,2.75,PBE,UNP,10,64.0,7,0.04167,0.02,-68.73996246,0.01395354438,None,vtz,RMC,0.0769475290176,0.00163121586967,0.445269374624,0.00337938924573,1.67934882706,0.00556397826582,0.000348206176006,0.000617483119007,3.39177651274,0.0547647144705,
1187,495,2.75,PBE,UNP,10,64.0,8,0.08333,0.02,-68.71499399,0.00809667877,None,vtz,RMC,0.0620441804113,0.00175416773527,0.45750017021,0.00358257654921,1.70432837818,0.00588149368458,0.00251686579547,0.00064462779478,2.97619802493,0.0579985570673,
1188,496,2.75,PBE,UNP,10,64.0,9,0.08333,0.02,-68.72780827,0.01134409417,None,vtz,RMC,0.0691563465384,0.00161331418571,0.451776669666,0.00333337167172,1.65941858633,0.00548575448171,-0.00264978834163,0.00060676433634,2.68256884608,0.0538986006882,
1189,497,2.75,PBE,UNP,10,64.0,10,0.08333,0.02,-68.74147052,0.01147636019,None,vtz,RMC,0.0700254498097,0.0016396171419,0.446895297935,0.00338212031182,1.68796820747,0.00555627011287,0.000970892373979,0.00058904648935,2.35796472227,0.0548404582804,
1190,498,2.75,PBE,UNP,10,64.0,11,0.08333,0.02,-68.77470083,0.01123909572,None,vtz,RMC,0.0747717328963,0.00163267783772,0.44559001088,0.00338982493447,1.69498804672,0.00560846285607,0.00283094131965,0.00061320954478,3.13807562069,0.0548210384275,
1191,499,2.75,PBE,UNP,10,64.0,12,0.04167,0.02,-68.75684138,0.01317622619,None,vtz,RMC,0.0748151011547,0.00170950616144,0.444066360528,0.00354713640766,1.7192914195,0.00589677749872,-0.00264176008263,0.000633595292271,2.26572692598,0.0578007427265,
1192,500,2.75,PBE,UNP,10,64.0,13,0.08333,0.02,-68.68304851,0.01184087841,None,vtz,RMC,0.0592432183161,0.00163100906829,0.457479853359,0.0033553051485,1.6607406374,0.00557745869283,-0.0022499035459,0.000607256361571,2.49632318799,0.0540355935839,
1193,501,2.75,PBE,UNP,10,64.0,14,0.08333,0.02,-68.77383044,0.01029458647,None,vtz,RMC,0.0791393897649,0.00169686602202,0.449395391913,0.00353227572062,1.69374088346,0.00583110863841,0.00303087884143,0.000630354181264,3.25905696814,0.0569386858114,
1194,502,2.75,PBE,UNP,10,64.0,15,0.04167,0.02,-68.77333879,0.01432408313,None,vtz,RMC,0.069625375092,0.0017760537462,0.449675187136,0.00366368314299,1.71710549307,0.00604584515521,-0.00351192235881,0.00065844687677,3.17214915771,0.0591353839134,
1195,503,2.75,PBE,UNP,10,64.0,16,0.04167,0.02,-68.7772296,0.05395294002,None,vtz,RMC,0.0727813254445,0.0016150369579,0.446137661009,0.00334562827737,1.68075414868,0.00558230860711,0.00162643997731,0.000607400139979,2.84317710862,0.0541858709088,
1196,504,2.75,PBE,UNP,10,64.0,17,0.08333,0.02,-68.78578316,0.0094942643,None,vtz,RMC,0.0909304640059,0.00176856718035,0.438744813769,0.00364071698078,1.71830504243,0.00608201512708,0.00586701067448,0.000645423866442,2.95739471424,0.0592561281435,
1197,505,2.75,PBE,UNP,10,64.0,18,0.01389,0.02,-68.66156639,0.01412918365,None,vtz,RMC,0.070386617638,0.00160388907732,0.452357355943,0.00332952807389,1.68761149092,0.00549624185466,0.00144675560729,0.000605943993629,3.60454247078,0.0538107288994,
1198,506,2.8,PBE,UNP,10,64.0,0,0.00694,0.02,-68.51036151,0.01295657464,None,vtz,RMC,0.0752463657474,0.00152353911987,0.438235507159,0.0031556715382,1.70131583684,0.00536320030968,-0.00126519178541,0.000575140852065,3.39455824443,0.0513233555832,
1199,507,2.8,PBE,UNP,10,64.0,1,0.04167,0.02,-68.47194921,0.01400670314,None,vtz,RMC,0.0844502993014,0.00170194255011,0.438662416968,0.00349975737382,1.72491919021,0.00590656773899,0.00492107827832,0.000635988382133,2.62462113932,0.0569712280462,
1200,508,2.8,PBE,UNP,10,64.0,2,0.04167,0.02,-68.49019597,0.01337584361,None,vtz,RMC,0.0744605454828,0.00163021603548,0.440631726702,0.00336773716457,1.70582302317,0.00567303429143,0.00167443619005,0.000618894010835,2.42949435743,0.0548548612657,
1201,509,2.8,PBE,UNP,10,64.0,3,0.04167,0.02,-68.49237569,0.0148660293,None,vtz,RMC,0.0777148811668,0.00172736798005,0.441130637238,0.003580467066,1.70754191593,0.00602549884714,0.00697721998664,0.000645953424747,3.9779920229,0.0579048930776,
1202,510,2.8,PBE,UNP,10,64.0,4,0.04167,0.02,-68.51858347,0.01208790497,None,vtz,RMC,0.0796565521393,0.00169408435289,0.437794430851,0.00347727953276,1.67791955203,0.00592194027765,-0.00123879177201,0.000649999547691,2.73412173918,0.0570301250826,
1203,511,2.8,PBE,UNP,10,64.0,5,0.04167,0.02,-68.50890299,0.0126040776,None,vtz,RMC,0.0910570320255,0.00158444510815,0.433661613202,0.00333597179784,1.72231411008,0.0056895193888,-0.000890351145261,0.000607609602304,2.33857563307,0.0542804937059,
1204,512,2.8,PBE,UNP,10,64.0,6,0.02083,0.02,-68.48524862,0.01520030503,None,vtz,RMC,0.0714519284023,0.0017982044251,0.448412147522,0.00368746502365,1.72080917324,0.00627161426289,0.0106519715638,0.000668388511318,3.49062916929,0.0602838412639,
1205,513,2.8,PBE,UNP,10,64.0,7,0.04167,0.02,-68.47557824,0.009155070411,None,vtz,RMC,0.0837212359739,0.00176916006825,0.441932442541,0.0036428641883,1.69892403803,0.00615030495508,-0.00128691388462,0.000647524448919,2.31848636688,0.0591056891112,
1206,514,2.8,PBE,UNP,10,64.0,8,0.08333,0.02,-68.48201722,0.01774172519,None,vtz,RMC,0.0887048255052,0.00155772827185,0.442606712758,0.00324784924668,1.7159498716,0.00553131802376,-0.00299030539007,0.000592044893213,2.21364194237,0.0528194449202,
1207,515,2.8,PBE,UNP,10,64.0,9,0.08333,0.02,-68.47913347,0.01121280183,None,vtz,RMC,0.0880959790709,0.0016846355159,0.439300472538,0.00347399966265,1.72253577235,0.00595486660868,-2.8831213736e-06,0.000646610847073,2.82344976327,0.0569512421684,
1208,516,2.8,PBE,UNP,10,64.0,10,0.08333,0.02,-68.47553006,0.01179377419,None,vtz,RMC,0.0719403286617,0.00170174998923,0.447159219519,0.003536678134,1.69900949413,0.00603264527047,-0.000339825246686,0.000632823042433,3.04303596831,0.0572707679854,
1209,517,2.8,PBE,UNP,10,64.0,11,0.08333,0.02,-68.46053261,0.0113118045,None,vtz,RMC,0.0948138740725,0.00175420898075,0.438092946652,0.0036158979175,1.72429954591,0.00614663018244,0.000244540572861,0.000646121333826,3.4379584732,0.0589215373593,
1210,518,2.8,PBE,UNP,10,64.0,12,0.04167,0.02,-68.48984405,0.01278513701,None,vtz,RMC,0.0878887984642,0.00161911246644,0.442386562325,0.00336334073488,1.68357907372,0.00571026057411,-0.00218156326401,0.000616724482444,2.6883685801,0.0547513056311,
1211,519,2.8,PBE,UNP,10,64.0,13,0.08333,0.02,-68.48981616,0.01355543168,None,vtz,RMC,0.0888704191192,0.00171500769401,0.430903683339,0.00358153397842,1.73108347937,0.00608829533368,-0.00313676016558,0.000654255925581,2.50132385555,0.0586045254661,
1212,520,2.8,PBE,UNP,10,64.0,14,0.08333,0.02,-68.50545193,0.01123077031,None,vtz,RMC,0.0852124621862,0.00161044127713,0.445270549449,0.00328646485994,1.68660736764,0.00562691137247,0.00452740083507,0.000594426929447,3.2726514149,0.0538150984751,
1213,521,2.8,PBE,UNP,10,64.0,15,0.04167,0.02,-68.52992316,0.01246025552,None,vtz,RMC,0.0766760073033,0.00168337919771,0.440953698605,0.00349032857156,1.70358335231,0.00586091410648,0.000285144190829,0.000632174458958,2.2833902994,0.0566144988347,
1214,522,2.8,PBE,UNP,10,64.0,16,0.04167,0.02,-68.47246273,0.01262336769,None,vtz,RMC,0.0783373302907,0.00163900058476,0.440663119176,0.00336528865965,1.73005486719,0.00568594785039,-0.00103392188689,0.000611354284888,2.97138761738,0.0550007575932,
1215,523,2.8,PBE,UNP,10,64.0,17,0.08333,0.02,-68.48531941,0.01216516674,None,vtz,RMC,0.0831296369796,0.00164613818998,0.446984713915,0.00341653536545,1.67378304126,0.00578404169719,0.00719564933122,0.000622759646219,4.15851788032,0.0553610844192,
1216,524,2.8,PBE,UNP,10,64.0,18,0.01389,0.02,-68.4809096,0.01215525887,None,vtz,RMC,0.071798165711,0.00169657264423,0.437426907847,0.00348476437666,1.69408768328,0.00591725895354,0.00176065935303,0.000630536020445,2.48475294573,0.0565905220194,
1217,525,2.85,PBE,UNP,10,64.0,0,0.00694,0.02,-68.26219896,0.01088108491,None,vtz,RMC,0.0750194490488,0.00163212311274,0.436874361754,0.00334390287382,1.71523439147,0.0056082334607,0.0023308561221,0.000628069865967,2.57445467033,0.0552978370252,
1218,526,2.85,PBE,UNP,10,64.0,1,0.04167,0.02,-68.29534834,0.01192245384,None,vtz,RMC,0.101468035659,0.0015171195334,0.428419727489,0.00320287455641,1.75280056424,0.00530965409436,0.00367705520284,0.000579888669679,2.90224381504,0.0521173089182,
1219,527,2.85,PBE,UNP,10,64.0,2,0.04167,0.02,-68.26704005,0.01273874807,None,vtz,RMC,0.0864048584997,0.00170812929011,0.43092501284,0.00355551774,1.7517064626,0.00589104443303,0.00256721291021,0.000638326815983,2.83767579136,0.0579092422356,
1220,528,2.85,PBE,UNP,10,64.0,3,0.04167,0.02,-68.2351542,0.01082130544,None,vtz,RMC,0.0862118869366,0.00167721355478,0.436925748248,0.00350380347878,1.71668948325,0.00581889455958,-0.00112686694385,0.000641368002306,2.59090708777,0.0571861378376,
1221,529,2.85,PBE,UNP,10,64.0,4,0.04167,0.02,-68.24106843,0.01506123823,None,vtz,RMC,0.0707281784791,0.00159692594576,0.44497185558,0.00332365100077,1.71367789711,0.00554845957,-0.00330172164283,0.000600001262015,2.90422895746,0.0538450533218,
1222,530,2.85,PBE,UNP,10,64.0,5,0.04167,0.02,-68.22939026,0.01231950169,None,vtz,RMC,0.0793733115938,0.00171548012156,0.438822142497,0.00354227583854,1.69561260589,0.00586095313151,0.000532935390597,0.00064256236097,2.79790301932,0.0579626843702,
1223,531,2.85,PBE,UNP,10,64.0,6,0.02083,0.02,-68.24745396,0.01651631544,None,vtz,RMC,0.0896414128107,0.00184228911669,0.431664834486,0.00377446595533,1.72374576144,0.00623996523727,-0.000113642184109,0.000677190643689,3.27808974627,0.0615725468177,
1224,532,2.85,PBE,UNP,10,64.0,7,0.04167,0.02,-68.23550041,0.01398098388,None,vtz,RMC,0.0898021351155,0.00158252868914,0.431647331259,0.00330515689323,1.71014976424,0.00546939688123,0.00853608421748,0.000593299986636,3.3678971437,0.0535765744065,
1225,533,2.85,PBE,UNP,10,64.0,8,0.08333,0.02,-68.28109931,0.01184050346,None,vtz,RMC,0.0789923205044,0.00160429309223,0.433103985934,0.0033234225257,1.73578000742,0.0055369900411,0.000680036161062,0.000608330266948,2.7687547164,0.0542210696514,
1226,534,2.85,PBE,UNP,10,64.0,9,0.08333,0.02,-68.21916816,0.0120742523,None,vtz,RMC,0.0874246391199,0.00168584407491,0.44083607735,0.00346001800456,1.71604195663,0.00574163335903,0.00403589605224,0.000630379510665,3.58489653487,0.0566943373976,
1227,535,2.85,PBE,UNP,10,64.0,10,0.08333,0.02,-68.24397089,0.01629417567,None,vtz,RMC,0.0850603631525,0.00187349571866,0.440769636235,0.00388321329925,1.69629464815,0.00645001966789,0.0013371603933,0.000717643384925,3.23109521738,0.0634764362551,
1228,536,2.85,PBE,UNP,10,64.0,11,0.08333,0.02,-68.21107232,0.01405462992,None,vtz,RMC,0.0946877549885,0.00173886351641,0.440557442892,0.00362677141066,1.71350992839,0.00601443120757,0.00199942009461,0.000660162509758,2.67942733271,0.0589017530971,
1229,537,2.85,PBE,UNP,10,64.0,12,0.04167,0.02,-68.19058684,0.01400393655,None,vtz,RMC,0.0969826737672,0.00180545786436,0.442004614473,0.00379606438438,1.68874009228,0.00629884104472,-0.000881373491507,0.000694152439441,2.41215098233,0.0622291168737,
1230,538,2.85,PBE,UNP,10,64.0,13,0.08333,0.02,-68.19577155,0.01424554447,None,vtz,RMC,0.0892901303003,0.00175683847495,0.437139733281,0.00371900296418,1.69852243135,0.00617964181967,9.49038376044e-05,0.000678252778592,2.80223788171,0.0606868873199,
1231,539,2.85,PBE,UNP,10,64.0,14,0.08333,0.02,-68.17075229,0.01244346085,None,vtz,RMC,0.073092874197,0.00193298616319,0.442819360486,0.00402182790456,1.67991559708,0.00666501646203,0.00190547523698,0.000735765288716,2.96678093499,0.0655088932574,
1232,540,2.85,PBE,UNP,10,64.0,15,0.04167,0.02,-68.28628465,0.02147185769,None,vtz,RMC,0.0724475775899,0.00162646113316,0.440528552858,0.00335119872912,1.68190634733,0.00555688922405,0.00218336006657,0.000608106881373,3.25288910098,0.0546444825082,
1233,541,2.85,PBE,UNP,10,64.0,16,0.04167,0.02,-68.21363038,0.01642868797,None,vtz,RMC,0.0856584167531,0.00172467013059,0.438618158309,0.00359513864859,1.70210843689,0.00598804695196,-0.00069398353813,0.000649155979236,2.68951430701,0.0588595086471,
1234,542,2.85,PBE,UNP,10,64.0,17,0.08333,0.02,-68.23341684,0.01498808219,None,vtz,RMC,0.0917154269795,0.00176088021312,0.434150369189,0.00362602756656,1.71097809619,0.00603055393849,-0.00124073749856,0.000661915103967,2.69710044388,0.0593384379435,
1235,543,2.85,PBE,UNP,10,64.0,18,0.01389,0.02,-68.31833325,0.06604879501,None,vtz,RMC,0.0709722265999,0.00164446584281,0.439645881043,0.00339553008696,1.69586750426,0.00564727503993,0.00339626882015,0.00062762399005,3.27962834615,0.0556479138174,
1236,544,2.9,PBE,UNP,10,64.0,0,0.00694,0.02,-67.99753203,0.0117877454,None,vtz,RMC,0.0865825314036,0.00161406313181,0.436067001921,0.00335422497447,1.71250932478,0.00555822022922,0.000826608164756,0.000623700012173,2.80299875891,0.0548393171042,
1237,545,2.9,PBE,UNP,10,64.0,1,0.04167,0.02,-67.98468773,0.01251872743,None,vtz,RMC,0.0863958966268,0.00187756763192,0.437389680035,0.00386286937704,1.72743777932,0.00635590601144,0.00168676947787,0.000679461087761,2.89927614829,0.062826833498,
1238,546,2.9,PBE,UNP,10,64.0,2,0.04167,0.02,-67.97016735,0.01375079953,None,vtz,RMC,0.0919012124681,0.00173299807995,0.43047281502,0.00359056965946,1.73172692819,0.00604809357516,0.00325181581807,0.000667247703467,2.96294886721,0.0590972004486,
1239,547,2.9,PBE,UNP,10,64.0,3,0.04167,0.02,-67.94821619,0.009441698511,None,vtz,RMC,0.0981987890993,0.00159627348338,0.433327645449,0.00329321102859,1.71882746871,0.00548994799268,0.00297374656766,0.000613499413064,3.05896436276,0.0541640578879,
1240,548,2.9,PBE,UNP,10,64.0,4,0.04167,0.02,-67.96536102,0.0147257278,None,vtz,RMC,0.0799446784088,0.0018526155784,0.431970486204,0.00382610820403,1.72553592255,0.00633049300297,-0.000170600795181,0.000697420289583,3.44808323596,0.0625117430467,
1241,549,2.9,PBE,UNP,10,64.0,5,0.04167,0.02,-68.00773327,0.01563550311,None,vtz,RMC,0.092618703056,0.00182530259902,0.428968939663,0.00382402203649,1.77125748937,0.00633427654933,0.00344587259089,0.000698772951403,2.70549198474,0.0621093581394,
1242,550,2.9,PBE,UNP,10,64.0,6,0.02083,0.02,-68.00488842,0.01563523254,None,vtz,RMC,0.0803421529139,0.00169164481204,0.430604582331,0.00347360824663,1.69882512413,0.00572392986144,0.00131069512876,0.000653070582049,3.65637449495,0.0568588405314,
1243,551,2.9,PBE,UNP,10,64.0,7,0.04167,0.02,-67.95365775,0.01389966693,None,vtz,RMC,0.0818705323139,0.00171961668871,0.439508345388,0.00353047692995,1.71202846336,0.00581611391519,0.00151164421662,0.000634667309583,3.01511756549,0.0574320362706,
1244,552,2.9,PBE,UNP,10,64.0,8,0.08333,0.02,-67.98116017,0.009690674177,None,vtz,RMC,0.0715120849595,0.00177811794562,0.437126425691,0.00365763567141,1.71349071364,0.0060766896874,0.00393911755406,0.000653711397948,3.04576899753,0.0596569083759,
1245,553,2.9,PBE,UNP,10,64.0,9,0.08333,0.02,-67.9905428,0.01334914391,None,vtz,RMC,0.0952605008507,0.00165346711703,0.423809506389,0.00341710423157,1.72684993114,0.00570918998479,-0.00149630141272,0.000623995264141,2.56381205474,0.0562416924008,
1246,554,2.9,PBE,UNP,10,64.0,10,0.08333,0.02,-68.02021561,0.01323340667,None,vtz,RMC,0.0908072308622,0.00167354350101,0.427748159709,0.00347425161738,1.72745973081,0.00579505923365,-0.00217671582136,0.000653831039523,2.7895172842,0.0571992204771,
1247,555,2.9,PBE,UNP,10,64.0,11,0.08333,0.02,-67.99385969,0.01275201754,None,vtz,RMC,0.0856924099321,0.00165202228316,0.429015769655,0.00340801236995,1.72234264803,0.00566343594043,0.000825430789359,0.000631732473519,2.29610482142,0.0562627345155,
1248,556,2.9,PBE,UNP,10,64.0,12,0.04167,0.02,-67.97249316,0.01335218153,None,vtz,RMC,0.0862633574065,0.00167172164408,0.42927416828,0.00346521085022,1.75399421094,0.00578019915139,0.00125757315778,0.000643564409242,2.82427789635,0.0572301796037,
1249,557,2.9,PBE,UNP,10,64.0,13,0.08333,0.02,-67.97792561,0.01031119392,None,vtz,RMC,0.0845143752997,0.00158424227422,0.431904893244,0.00330443903275,1.69620021777,0.00554968716366,0.00864945439098,0.000618339419694,3.4114053424,0.0547292412613,
1250,558,2.9,PBE,UNP,10,64.0,14,0.08333,0.02,-67.960334,0.01304836741,None,vtz,RMC,0.0754166892738,0.00165705855724,0.434294596847,0.00341305698107,1.70557663302,0.00566405588077,0.00284139097704,0.000614844147831,2.75842664011,0.0561552131124,
1251,559,2.9,PBE,UNP,10,64.0,15,0.04167,0.02,-68.03791949,0.01232910915,None,vtz,RMC,0.100331130255,0.00157459377266,0.424938259842,0.00331341906417,1.7507523794,0.00549697858234,-0.00171278965591,0.000595571063869,2.7337930637,0.0541553432002,
1252,560,2.9,PBE,UNP,10,64.0,16,0.04167,0.02,-67.96485201,0.01125665458,None,vtz,RMC,0.0883925439964,0.00162670152867,0.431054606736,0.0033744596297,1.72527768153,0.00558485282884,0.00635019099846,0.000622751758895,3.23064727022,0.0553298235864,
1253,561,2.9,PBE,UNP,10,64.0,17,0.08333,0.02,-67.97804249,0.01677319215,None,vtz,RMC,0.0832076958489,0.00167824429892,0.432234776239,0.00347493804634,1.69190464954,0.00578734555224,0.00391645115707,0.000627617189808,3.54425098575,0.0569583852742,
1254,562,2.9,PBE,UNP,10,64.0,18,0.01389,0.02,-67.97385189,0.0126928638,None,vtz,RMC,0.0842379222126,0.00158310728825,0.428864727253,0.00326912035376,1.71811572905,0.00546025389801,-0.00254177339709,0.000608935334706,2.38744600184,0.0536780416147,
1255,563,2.95,PBE,UNP,10,64.0,0,0.00694,0.02,-67.75582617,0.01615388813,None,vtz,RMC,0.0901354939349,0.0016079069002,0.420391638535,0.00332916904024,1.75260654021,0.00679055891954,0.000418292441284,0.000618264340678,2.98325598115,0.0548623173777,
1256,564,2.95,PBE,UNP,10,64.0,1,0.04167,0.02,-67.72741428,0.01788862273,None,vtz,RMC,0.0869509039978,0.00166015846868,0.427579306483,0.00343689083494,1.73245968843,0.00699674221069,0.00130258631173,0.000624206128052,2.92089911599,0.0565966443054,
1257,565,2.95,PBE,UNP,10,64.0,2,0.04167,0.02,-67.70054653,0.01264662238,None,vtz,RMC,0.0967044055653,0.00169724882508,0.425888143171,0.00354810282518,1.77415639198,0.00699876652759,0.00247082784702,0.000637719397287,2.93170381178,0.0577554569873,
1258,566,2.95,PBE,UNP,10,64.0,3,0.04167,0.02,-67.71080134,0.01153616495,None,vtz,RMC,0.0715596562232,0.00170675803779,0.426091379824,0.00353080428496,1.74011710006,0.00704594299033,0.0017083735221,0.000647793306071,2.68965388994,0.0579846901455,
1259,567,2.95,PBE,UNP,10,64.0,4,0.04167,0.02,-67.72117429,0.01238489555,None,vtz,RMC,0.0850635734431,0.00174388240673,0.429700603845,0.00359207009831,1.71439086149,0.00728357021152,0.00499164399848,0.000648729008103,3.6430426508,0.0589841027969,
1260,568,2.95,PBE,UNP,10,64.0,5,0.04167,0.02,-67.76837542,0.0135590717,None,vtz,RMC,0.0849932590083,0.00174377985,0.419863507758,0.00358786466055,1.74943965332,0.00709690915488,-0.00031931885755,0.000657045752735,3.01014578829,0.0589740702806,
1261,569,2.95,PBE,UNP,10,64.0,6,0.02083,0.02,-67.72743941,0.0134635369,None,vtz,RMC,0.0849357604998,0.00164467643851,0.423054254941,0.00341910143193,1.75737476284,0.00684826797149,-0.0025613648193,0.000629203089573,3.42648076381,0.055671040639,
1262,570,2.95,PBE,UNP,10,64.0,7,0.04167,0.02,-67.7099478,0.0145994949,None,vtz,RMC,0.091047339893,0.00174493924204,0.429248756161,0.00359965286863,1.73811706434,0.00705118689158,0.00508111725117,0.00067094532699,3.12833242594,0.059150497659,
1263,571,2.95,PBE,UNP,10,64.0,8,0.08333,0.02,-67.78196227,0.05479056061,None,vtz,RMC,0.0917384086604,0.00157564045607,0.420000769036,0.0032662801113,1.77805056378,0.00666378307909,0.00363732951477,0.000605138320432,3.07079947399,0.0539143737273,
1264,572,2.95,PBE,UNP,10,64.0,9,0.08333,0.02,-67.75746176,0.009434171133,None,vtz,RMC,0.0895943570774,0.00169012930044,0.420366138681,0.00348606931203,1.75085346493,0.00698862901681,0.00212751977223,0.000639942763298,3.35748854132,0.057643677058,
1265,573,2.95,PBE,UNP,10,64.0,10,0.08333,0.02,-67.69482107,0.01463660464,None,vtz,RMC,0.0872930884842,0.00168422896722,0.434026823633,0.0035005726274,1.75796096743,0.00707802712214,0.00191238708911,0.000635264654372,2.43068928104,0.0572919341084,
1266,574,2.95,PBE,UNP,10,64.0,11,0.08333,0.02,-67.77179895,0.01424870395,None,vtz,RMC,0.0824056302521,0.00172164322048,0.423399592032,0.00350597251187,1.72248976655,0.00722377464697,0.0063729478765,0.000635560436753,2.8378104343,0.058495380127,
1267,575,2.95,PBE,UNP,10,64.0,12,0.04167,0.02,-67.71751053,0.01292845329,None,vtz,RMC,0.0900263888913,0.00161832920976,0.423952790373,0.00340618180601,1.76392294894,0.00702168671583,0.0056156792514,0.000632288395234,3.91486391032,0.0558577498466,
1268,576,2.95,PBE,UNP,10,64.0,13,0.08333,0.02,-67.75900705,0.01296871725,None,vtz,RMC,0.0917156184499,0.00158953962098,0.425419824914,0.00327946644796,1.74187556996,0.00663117720879,0.00297637607108,0.000600679355939,2.86085394959,0.0543407289038,
1269,577,2.95,PBE,UNP,10,64.0,14,0.08333,0.02,-67.70620595,0.01200098581,None,vtz,RMC,0.0965361971167,0.00171039798501,0.427670270049,0.00356710982526,1.71320289324,0.00719743705699,-0.00093899141415,0.000638479846693,2.99850117764,0.0582320646072,
1270,578,2.95,PBE,UNP,10,64.0,15,0.04167,0.02,-67.7546393,0.01222016378,None,vtz,RMC,0.0896962796734,0.00165567284994,0.417938478666,0.00346534373295,1.74585004224,0.00705397382253,-0.000501241799178,0.000639037167139,3.15160779112,0.0574095892475,
1271,579,2.95,PBE,UNP,10,64.0,16,0.04167,0.02,-67.71246937,0.01101864757,None,vtz,RMC,0.0873142288118,0.00175314606279,0.429885781377,0.00366065514086,1.72446556349,0.00738375352667,-0.00132909182264,0.000668679423666,2.54428298817,0.0601112166264,
1272,580,2.95,PBE,UNP,10,64.0,17,0.08333,0.02,-67.69571654,0.01348281967,None,vtz,RMC,0.0868343361484,0.00171034481874,0.433836932852,0.00352470854571,1.69591435619,0.00712696254933,-8.12193003398e-05,0.000643502229142,2.55731172283,0.0579086637284,
1273,581,2.95,PBE,UNP,10,64.0,18,0.01389,0.02,-67.61660323,0.0097091338,None,vtz,RMC,0.0883264644533,0.00176213076137,0.436131618729,0.00363991198122,1.7061945425,0.00735912794529,-1.57227424241e-05,0.000655357852958,2.29190863694,0.0594921645697,
1274,582,3.0,PBE,UNP,10,64.0,0,0.00694,0.02,-67.45391742,0.01098178372,None,vtz,RMC,0.0890483050925,0.00172312899687,0.421350431904,0.00349175181824,1.73942615057,0.00611846573487,0.00129409507783,0.000656925279348,2.37010013999,0.0581833156967,
1275,583,3.0,PBE,UNP,10,64.0,1,0.04167,0.02,-67.45378637,0.0143424616,None,vtz,RMC,0.0901250259966,0.00192737743155,0.414786328082,0.00396392462184,1.74143755843,0.00697320109865,-0.00158176751498,0.00071125435895,2.42150592967,0.06515757728,
1276,584,3.0,PBE,UNP,10,64.0,2,0.04167,0.02,-67.45423183,0.01547961157,None,vtz,RMC,0.094107161464,0.00169032267374,0.41420993126,0.00350631098321,1.80169897655,0.00619824503279,-0.00227446108649,0.000637407917703,3.30752717022,0.0583274727313,
1277,585,3.0,PBE,UNP,10,64.0,3,0.04167,0.02,-67.46837,0.00998970247,None,vtz,RMC,0.0777129703084,0.00163036878762,0.419318558325,0.00337424814274,1.79040119011,0.00591187293025,-0.00116962574265,0.00061359285015,3.24078531917,0.0556259660423,
1278,586,3.0,PBE,UNP,10,64.0,4,0.04167,0.02,-67.49150268,0.01682311637,None,vtz,RMC,0.0959196668793,0.00171385098013,0.424713495076,0.0036254105102,1.76509942739,0.00637168644345,0.00746910445247,0.000679835853767,3.91072274311,0.0593963674867,
1279,587,3.0,PBE,UNP,10,64.0,5,0.04167,0.02,-67.46385815,0.01096973198,None,vtz,RMC,0.0852497624053,0.00168123902667,0.417649899159,0.00346724152356,1.73815770569,0.0062169585785,0.00241766672065,0.000643227418671,3.59757917268,0.0575799463883,
1280,588,3.0,PBE,UNP,10,64.0,6,0.02083,0.02,-67.48734787,0.01398792683,None,vtz,RMC,0.10011040993,0.00159576163954,0.424704228493,0.00331262955233,1.75830953909,0.00575747921674,0.00245371832037,0.000609458696442,2.93855232839,0.0543548107432,
1281,589,3.0,PBE,UNP,10,64.0,7,0.04167,0.02,-67.54131327,0.01164803872,None,vtz,RMC,0.0914976714763,0.0015845718801,0.417196768236,0.00329049343748,1.78166514372,0.00581405647757,0.00240613565956,0.000612949398238,3.08697635734,0.0544534000334,
1282,590,3.0,PBE,UNP,10,64.0,8,0.08333,0.02,-67.4716633,0.02191631412,None,vtz,RMC,0.11005145942,0.00171852009769,0.417760141825,0.00359396587884,1.77190427627,0.00624410040777,0.00445684196638,0.000675077675434,3.08139577906,0.0592965161493,
1283,591,3.0,PBE,UNP,10,64.0,9,0.08333,0.02,-67.47866344,0.01826011777,None,vtz,RMC,0.096760253913,0.00188416238128,0.429266561142,0.00393308558128,1.69258868844,0.00688492580504,0.00476372339133,0.000723500730396,3.27950377788,0.0648782267321,
1284,592,3.0,PBE,UNP,10,64.0,10,0.08333,0.02,-67.49883662,0.01201166433,None,vtz,RMC,0.0851707427104,0.00165552778891,0.416997476805,0.00344355999622,1.76747112122,0.00606123711867,0.00766203704352,0.000633352812072,3.66807572015,0.0572422592399,
1285,593,3.0,PBE,UNP,10,64.0,11,0.08333,0.02,-67.4895954,0.01347606095,None,vtz,RMC,0.0985542308589,0.00161060717209,0.417636809294,0.00337722444237,1.75985443065,0.00589280154332,0.00489510191746,0.000615364085351,2.6707490506,0.0553627361973,
1286,594,3.0,PBE,UNP,10,64.0,12,0.04167,0.02,-67.51320328,0.01675535566,None,vtz,RMC,0.09882524278,0.00164248926017,0.417309193873,0.00341938998636,1.78846097446,0.00603774476455,-0.00605509117452,0.000627335507691,3.14691252231,0.0567146960809,
1287,595,3.0,PBE,UNP,10,64.0,13,0.08333,0.02,-67.44186189,0.01543751417,None,vtz,RMC,0.102900192819,0.00178386576725,0.419411978093,0.00371339899067,1.73548177084,0.00653354721006,-0.00479580474819,0.000673196604349,2.45166353575,0.0608784725433,
1288,596,3.0,PBE,UNP,10,64.0,14,0.08333,0.02,-67.49502572,0.01028345034,None,vtz,RMC,0.101705593529,0.00171981807122,0.413225888097,0.00357821553545,1.77957330558,0.00630977778066,0.00903402620485,0.000649298069184,3.98975915647,0.0592936800354,
1289,597,3.0,PBE,UNP,10,64.0,15,0.04167,0.02,-68.30373475,0.1742182945,None,vtz,RMC,0.0992141909583,0.00164379132925,0.424933847884,0.00346661494636,1.71320716806,0.00607395533625,0.00560691648698,0.000631742252337,3.82906332258,0.056732322908,
1290,598,3.0,PBE,UNP,10,64.0,16,0.04167,0.02,-67.38221576,0.01304430789,None,vtz,RMC,0.091462950092,0.00170389685719,0.427215212809,0.00354410753669,1.69252173064,0.00633165758357,0.00180956427749,0.000650829899796,3.13343231423,0.0587721220247,
1291,599,3.0,PBE,UNP,10,64.0,17,0.08333,0.02,-67.39593878,0.01824301845,None,vtz,RMC,0.0688253402714,0.00168942847222,0.426089228037,0.00348335276309,1.72772773133,0.00610381115614,-0.000340813531833,0.000643439439292,2.95153270296,0.0575247736498,
1292,600,3.0,PBE,UNP,10,64.0,18,0.01389,0.02,-67.4497881,0.01407005437,None,vtz,RMC,0.101569937978,0.00164854151015,0.424778798147,0.00340832833487,1.75289262441,0.00595629811902,0.00419669275948,0.000622392169974,2.94149511184,0.0561815346696,
1293,601,3.05,PBE,UNP,10,64.0,0,0.00694,0.02,-67.20628187,0.01303748479,None,vtz,RMC,0.0853723802171,0.00168800715543,0.419143951073,0.00349820291872,1.78450019053,0.00636296812167,0.00357874261327,0.000642420020793,3.54889137954,0.0576236487533,
1294,602,3.05,PBE,UNP,10,64.0,1,0.04167,0.02,-67.16800524,0.01522101878,None,vtz,RMC,0.0867053264988,0.00166352120026,0.415819629695,0.00342139670309,1.7605760388,0.00617946116033,0.00289010130038,0.000622134793619,2.51232451574,0.0569812733316,
1295,603,3.05,PBE,UNP,10,64.0,2,0.04167,0.02,-67.25084614,0.04795933816,None,vtz,RMC,0.0817590451715,0.00164524019302,0.422174270775,0.0034149480454,1.72591863594,0.0062064379394,0.00453935787681,0.000632485252475,2.95216105144,0.0563003795202,
1296,604,3.05,PBE,UNP,10,64.0,3,0.04167,0.02,-67.2537742,0.0122992965,None,vtz,RMC,0.0948484971737,0.00160308490377,0.41902437664,0.00334358834202,1.72709409187,0.0061213041959,2.82890392723e-05,0.000617098422598,2.85885108116,0.0552859417877,
1297,605,3.05,PBE,UNP,10,64.0,4,0.04167,0.02,-67.27251708,0.01394500217,None,vtz,RMC,0.116617123382,0.00167042796195,0.405238030798,0.00351695234535,1.81259785353,0.00641129266438,0.0019106086373,0.000646642405065,2.49799437271,0.0583253907069,
1298,606,3.05,PBE,UNP,10,64.0,5,0.04167,0.02,-67.23729235,0.01956097113,None,vtz,RMC,0.0848946885809,0.00179931929012,0.419766497842,0.00370285983604,1.74264065775,0.00670524296658,-0.000178439071816,0.000697664759971,3.45411336816,0.0615596218191,
1299,607,3.05,PBE,UNP,10,64.0,6,0.02083,0.02,-67.23081113,0.04222340894,None,vtz,RMC,0.102882327761,0.00177941588885,0.420420890547,0.00371791892391,1.77950997231,0.00688577109174,0.00196892271945,0.000686187279944,3.09346444989,0.0614338768873,
1300,608,3.05,PBE,UNP,10,64.0,7,0.04167,0.02,-67.2264284,0.01483563394,None,vtz,RMC,0.0908503004612,0.00186074084114,0.415944305119,0.00389665934641,1.76289284776,0.00703834289671,-0.00642917137168,0.000720045376447,2.60379010848,0.0641918372441,
1301,609,3.05,PBE,UNP,10,64.0,8,0.08333,0.02,-67.27961899,0.0211331386,None,vtz,RMC,0.103108534082,0.00176961864166,0.411180646827,0.00365702455027,1.74542762057,0.00670690706059,0.000343762057936,0.000683812606283,3.33074130848,0.0608955979652,
1302,610,3.05,PBE,UNP,10,64.0,9,0.08333,0.02,-67.24124873,0.01945854304,None,vtz,RMC,0.0980653742701,0.00173788442007,0.411545079906,0.00365291922945,1.74741850673,0.0066415180594,0.00236584977632,0.000668249386294,3.35444181393,0.0606890859751,
1303,611,3.05,PBE,UNP,10,64.0,10,0.08333,0.02,-67.23274112,0.01270351233,None,vtz,RMC,0.0922570538267,0.00165335835042,0.412522865067,0.00339929330429,1.76216712737,0.0062610915396,-0.00363376436624,0.000630800227974,2.56099725786,0.0568224699047,
1304,612,3.05,PBE,UNP,10,64.0,11,0.08333,0.02,-67.25403664,0.01555842425,None,vtz,RMC,0.104080099826,0.00171256236348,0.41022747575,0.00358991037069,1.77282163259,0.00656096502338,0.0075438777979,0.000660122828314,2.9358788844,0.059267229835,
1305,613,3.05,PBE,UNP,10,64.0,12,0.04167,0.02,-67.22385273,0.01217458659,None,vtz,RMC,0.0895597029338,0.00173303823431,0.410779660014,0.00356996609904,1.77072845085,0.00650224063456,7.67329425968e-05,0.000662186034742,2.88657660592,0.059228206956,
1306,614,3.05,PBE,UNP,10,64.0,13,0.08333,0.02,-67.22975688,0.01726768852,None,vtz,RMC,0.0927828615299,0.00173985221075,0.412092032343,0.00362031347043,1.73883793381,0.00668633560462,0.00308014041634,0.000652212088266,2.89359125856,0.0597002030754,
1307,615,3.05,PBE,UNP,10,64.0,14,0.08333,0.02,-67.19705299,0.01462434954,None,vtz,RMC,0.093541822392,0.00171707997022,0.414976586198,0.00356995125812,1.7501385128,0.00647461370957,-0.00116253692376,0.000662022056241,2.56099339095,0.0595632301508,
1308,616,3.05,PBE,UNP,10,64.0,15,0.04167,0.02,-67.21414055,0.01886428548,None,vtz,RMC,0.111296642029,0.00180647801184,0.407498010814,0.00383210610168,1.72137800205,0.00702435329073,0.00289246890936,0.00070842026221,3.20883173108,0.0638626289047,
1309,617,3.05,PBE,UNP,10,64.0,16,0.04167,0.02,-67.23874249,0.01353799479,None,vtz,RMC,0.0964523993657,0.00157363635649,0.408917821683,0.00329128351621,1.76298632169,0.00603758533387,0.00677307343981,0.000613193800774,3.42352946946,0.0550071201152,
1310,618,3.05,PBE,UNP,10,64.0,17,0.08333,0.02,-67.27329945,0.01864797977,None,vtz,RMC,0.107952267559,0.00173388021292,0.403697920527,0.00364886801517,1.80748355038,0.00668741670555,0.000476003456944,0.000684588738511,3.62554695744,0.0602993575484,
1311,619,3.05,PBE,UNP,10,64.0,18,0.01389,0.02,-67.12037442,0.01382832464,None,vtz,RMC,0.0897615125879,0.00185094370684,0.421078940305,0.003836897841,1.72742006027,0.006869537847,-0.00300813199138,0.000699607964241,2.31594292554,0.0632724124549,
1312,620,3.1,PBE,UNP,10,64.0,0,0.00694,0.02,-66.92362978,0.0120565715,None,vtz,RMC,0.0937810441466,0.00160593890519,0.417889635148,0.00332612313044,1.76879327921,0.00560474671296,0.00420056887769,0.000613080437958,3.26737261624,0.0552773098764,
1313,621,3.1,PBE,UNP,10,64.0,1,0.04167,0.02,-66.90154017,0.01958437362,None,vtz,RMC,0.115235259332,0.0017148736235,0.414875657949,0.00355389703209,1.74623462142,0.00607134101702,-0.000607812497022,0.000654728033238,3.32327160361,0.0594293617157,
1314,622,3.1,PBE,UNP,10,64.0,2,0.04167,0.02,-67.02603218,0.0131086013,None,vtz,RMC,0.0963023546056,0.00168812771973,0.410748364436,0.00351537819053,1.78953414349,0.00584699467251,0.00448365876804,0.000663560311093,3.2846693955,0.058230419315,
1315,623,3.1,PBE,UNP,10,64.0,3,0.04167,0.02,-66.92796425,0.01611430616,None,vtz,RMC,0.105303175185,0.00174965055376,0.405201594671,0.00361061932104,1.82825600169,0.00616984389508,0.00135206057963,0.00068909318984,3.31183412889,0.0607416532491,
1316,624,3.1,PBE,UNP,10,64.0,4,0.04167,0.02,-67.00172601,0.01346807143,None,vtz,RMC,0.0887257267851,0.00172230646306,0.412032262466,0.00356347359788,1.7437474798,0.00607545688154,-7.20203269727e-05,0.000660372278708,2.65350228098,0.0595286816773,
1317,625,3.1,PBE,UNP,10,64.0,5,0.04167,0.02,-66.94846636,0.01580466824,None,vtz,RMC,0.0910307572,0.00167619575933,0.407888438641,0.00344103886859,1.7757506347,0.00586213660293,0.00504711411974,0.000643341180045,3.59582636162,0.0573673823387,
1318,626,3.1,PBE,UNP,10,64.0,6,0.02083,0.02,-67.01755927,0.01321812812,None,vtz,RMC,0.11197570567,0.00161345585795,0.401562643981,0.00337096635961,1.79475442431,0.00568988690729,0.00245665646261,0.000620325289271,3.937458917,0.0559249238093,
1319,627,3.1,PBE,UNP,10,64.0,7,0.04167,0.02,-66.96588962,0.01863556624,None,vtz,RMC,0.0843402226798,0.0016338411509,0.407380232434,0.00339147194982,1.77790685729,0.00577628244655,-0.000734490289309,0.000625695316968,2.753316269,0.0559822339386,
1320,628,3.1,PBE,UNP,10,64.0,8,0.08333,0.02,-66.98188052,0.0154507666,None,vtz,RMC,0.0911252509204,0.00165519093865,0.40625078752,0.00342035515361,1.75846987209,0.00585726289733,0.00508396586121,0.000644249587805,2.2769823347,0.057569863807,
1321,629,3.1,PBE,UNP,10,64.0,9,0.08333,0.02,-66.98910937,0.0208408568,None,vtz,RMC,0.0950556731061,0.00171526262875,0.413472556172,0.00356305232611,1.73611422865,0.00605047148112,0.00080349392909,0.000657624294923,2.9707113534,0.0592349172683,
1322,630,3.1,PBE,UNP,10,64.0,10,0.08333,0.02,-66.91119673,0.01673915392,None,vtz,RMC,0.108385009766,0.00165271837999,0.412986513513,0.00345854498031,1.72921664989,0.00593311976771,0.0132455055028,0.000670410947551,4.62636277958,0.0584311021543,
1323,631,3.1,PBE,UNP,10,64.0,11,0.08333,0.02,-67.00920558,0.01419336334,None,vtz,RMC,0.104877678514,0.00173313518329,0.406945354287,0.00358887966562,1.78742462328,0.00609246864229,-0.00502191125402,0.000661742354354,2.65535389334,0.0596101809898,
1324,632,3.1,PBE,UNP,10,64.0,12,0.04167,0.02,-67.0294317,0.01115913928,None,vtz,RMC,0.109700160709,0.00158425148197,0.396963827307,0.00331991633936,1.8061288488,0.00561809803303,0.000251003377152,0.000632173239759,2.36254734108,0.0553064814588,
1325,633,3.1,PBE,UNP,10,64.0,13,0.08333,0.02,-66.96788421,0.01536340976,None,vtz,RMC,0.107309234796,0.00194766280767,0.41330065993,0.00407585002858,1.76452722657,0.00692604424689,-0.00989401695523,0.000752397511287,2.48946424701,0.0676461259584,
1326,634,3.1,PBE,UNP,10,64.0,14,0.08333,0.02,-66.94055052,0.01835622483,None,vtz,RMC,0.105541808111,0.00188635705989,0.41360726544,0.00400370643184,1.70051569298,0.00681927439833,0.00372820172878,0.00074055884511,2.87987946037,0.0669544299082,
1327,635,3.1,PBE,UNP,10,64.0,15,0.04167,0.02,-66.96952299,0.01536036835,None,vtz,RMC,0.0882935926626,0.00166695848766,0.407169359537,0.00340151240223,1.78103247406,0.00574401929356,0.00973408564873,0.000631873306083,4.03635594162,0.0565144757215,
1328,636,3.1,PBE,UNP,10,64.0,16,0.04167,0.02,-66.94292391,0.01459851261,None,vtz,RMC,0.107191171464,0.00162832683903,0.412118790644,0.00341218471955,1.73409850644,0.00580833400897,-0.00278916165169,0.000629846151837,2.22975529834,0.0565607566998,
1329,637,3.1,PBE,UNP,10,64.0,17,0.08333,0.02,-66.91885815,0.02053856802,None,vtz,RMC,0.0914636791732,0.00170417705653,0.404710557926,0.00349300444695,1.80086751482,0.00599972761327,-0.00300999199652,0.000660782522079,3.46657633462,0.0589987166552,
1330,638,3.1,PBE,UNP,10,64.0,18,0.01389,0.02,-66.96065808,0.01278691182,None,vtz,RMC,0.0891438349996,0.00180643218988,0.408885386827,0.00371801584282,1.76417955789,0.00625540634174,-0.00551529188137,0.000680331244073,2.52565099143,0.0616351954947,
1331,639,3.15,PBE,UNP,10,64.0,0,0.00694,0.02,-66.84340106,0.03452495578,None,vtz,RMC,0.105475786512,0.00147393184922,0.402175392302,0.00310970490061,1.78851623579,0.00539472531162,0.00653695793926,0.000574540131781,3.64699937216,0.0518079222877,
1332,640,3.15,PBE,UNP,10,64.0,1,0.04167,0.02,-66.80101443,0.01922755971,None,vtz,RMC,0.108682919457,0.00155743798818,0.397278388535,0.00327379954603,1.78501326251,0.00570983413688,0.00166654933515,0.000639805385524,3.59301517562,0.0548776094914,
1333,641,3.15,PBE,UNP,10,64.0,2,0.04167,0.02,-66.69608642,0.01359004803,None,vtz,RMC,0.0974159538876,0.0016456641778,0.405336090391,0.00346681185468,1.77598953261,0.00606920439405,0.00617514683559,0.000654682089429,3.47440743976,0.0574442046381,
1334,642,3.15,PBE,UNP,10,64.0,3,0.04167,0.02,-66.73284714,0.02274695495,None,vtz,RMC,0.101747452676,0.0020035013023,0.410886282526,0.0041720429064,1.74005976201,0.00714681888844,0.00352157565575,0.000780029490124,3.63359974379,0.0688594094412,
1335,643,3.15,PBE,UNP,10,64.0,4,0.04167,0.02,-66.68146196,0.0236831334,None,vtz,RMC,0.0962785719329,0.00174388314728,0.405282592917,0.00359314930355,1.73576306699,0.00625904422965,0.00708969200661,0.000663971725205,3.81185458055,0.0599477223691,
1336,644,3.15,PBE,UNP,10,64.0,5,0.04167,0.02,-66.77159777,0.01218483228,None,vtz,RMC,0.108104101117,0.00176315573208,0.399254845427,0.00367089843289,1.75949629485,0.00637447085971,0.00566041796681,0.000684172351695,3.36487282114,0.0614952401538,
1337,645,3.15,PBE,UNP,10,64.0,6,0.02083,0.02,-66.75389867,0.01716165449,None,vtz,RMC,0.0967037624797,0.00177195525362,0.403910719416,0.00366348045815,1.80075707191,0.00635911138137,0.00324527317022,0.000692341936868,4.10537523,0.0613301559817,
1338,646,3.15,PBE,UNP,10,64.0,7,0.04167,0.02,-66.69741499,0.01869642598,None,vtz,RMC,0.0981786431212,0.0017371214986,0.409612771051,0.00364024254905,1.75648927547,0.00632389952932,-0.000710676424917,0.000679434410101,2.83459456999,0.0602942409589,
1339,647,3.15,PBE,UNP,10,64.0,8,0.08333,0.02,-66.69959709,0.01604824237,None,vtz,RMC,0.0815362658166,0.00159514350846,0.407253369457,0.00334014062474,1.75038058708,0.00577059147065,-0.00186626499857,0.000625965254527,2.59149834107,0.0554863114088,
1340,648,3.15,PBE,UNP,10,64.0,9,0.08333,0.02,-66.74165111,0.01437510883,None,vtz,RMC,0.090768631386,0.00157239424427,0.391562324093,0.00324975012538,1.80754368181,0.00567930772019,0.00251377746847,0.000620428609996,3.50796888083,0.0550263228339,
1341,649,3.15,PBE,UNP,10,64.0,10,0.08333,0.02,-66.69754614,0.01658396344,None,vtz,RMC,0.113816688617,0.00181271196055,0.404360896712,0.00380233675129,1.82312351533,0.00663403745457,0.00344528044606,0.000678122097106,2.99437942673,0.0630508680475,
1342,650,3.15,PBE,UNP,10,64.0,11,0.08333,0.02,-66.74736134,0.0227527818,None,vtz,RMC,0.0980183967685,0.0017080153439,0.40566846345,0.0035450716299,1.7496462411,0.00605585665021,-0.00552380220688,0.000664707552673,2.92459934795,0.0589430894532,
1343,651,3.15,PBE,UNP,10,64.0,12,0.04167,0.02,-66.72881083,0.01730712082,None,vtz,RMC,0.0996226620783,0.00167691907114,0.399997402571,0.00346360048522,1.79936540944,0.00607193657952,0.00309214203902,0.000646606366851,3.63977212569,0.0583218884141,
1344,652,3.15,PBE,UNP,10,64.0,13,0.08333,0.02,-66.75063802,0.01249103819,None,vtz,RMC,0.0982881360146,0.00176750200468,0.40871142409,0.00366944269898,1.77672355996,0.00640220760278,0.00521645164615,0.000671515919156,3.20911775499,0.0609560310435,
1345,653,3.15,PBE,UNP,10,64.0,14,0.08333,0.02,-66.78272372,0.01826698394,None,vtz,RMC,0.117235472585,0.00160055340332,0.393211676951,0.00337390614391,1.78107419324,0.0058937802573,0.00178771335185,0.000621900638704,3.81541576935,0.056113654129,
1346,654,3.15,PBE,UNP,10,64.0,15,0.04167,0.02,-66.74280233,0.01914386035,None,vtz,RMC,0.0923343125136,0.00169017064455,0.409087253907,0.00352902385015,1.77810917661,0.00614369957144,0.00356272634512,0.000651691544623,3.5027805867,0.0584841332704,
1347,655,3.15,PBE,UNP,10,64.0,16,0.04167,0.02,-66.76887459,0.01777363222,None,vtz,RMC,0.119866316639,0.00160154818156,0.40283740445,0.003362757656,1.79556263803,0.00585533842683,-0.00163060992819,0.000612943296801,2.72695059022,0.0562465572054,
1348,656,3.15,PBE,UNP,10,64.0,17,0.08333,0.02,-66.68141923,0.01613213891,None,vtz,RMC,0.0928807633022,0.00179469681597,0.40898355438,0.0037829391937,1.70646369127,0.00661572582785,0.00228637067471,0.00069064739008,3.22290713839,0.0625756649703,
1349,657,3.15,PBE,UNP,10,64.0,18,0.01389,0.02,-66.68264697,0.01110341302,None,vtz,RMC,0.100300345132,0.00160894144708,0.405658342168,0.00337110367239,1.76992831471,0.00583574438981,0.00464026238306,0.000618674284593,3.79492202104,0.0564303239137,
1350,658,3.2,PBE,UNP,10,64.0,0,0.00694,0.02,-66.51860693,0.01545386455,None,vtz,RMC,0.111454076524,0.0015514020359,0.391548432238,0.00326762134667,1.7981282806,0.00644913894262,-0.001053626771,0.000620089202205,3.21840661731,0.0553702987498,
1351,659,3.2,PBE,UNP,10,64.0,1,0.04167,0.02,-66.48121291,0.01885421398,None,vtz,RMC,0.103303493924,0.00166916474454,0.398354872581,0.00347899080514,1.7917311488,0.00681778479938,0.00131591909167,0.00064920656974,3.34898606323,0.0585951231473,
1352,660,3.2,PBE,UNP,10,64.0,2,0.04167,0.02,-66.44410185,0.01929376448,None,vtz,RMC,0.0905068116224,0.00163507087771,0.40326797482,0.00341294405832,1.76565252525,0.00671372035166,-0.000785969637275,0.000634781491755,3.62402551382,0.0570740569375,
1353,661,3.2,PBE,UNP,10,64.0,3,0.04167,0.02,-66.53958356,0.01674482817,None,vtz,RMC,0.115836703308,0.00163958517244,0.400086224553,0.00345045148412,1.77384150873,0.00679232160656,0.00823687807718,0.000644195702238,2.58646375872,0.0578424246229,
1354,662,3.2,PBE,UNP,10,64.0,4,0.04167,0.02,-66.46222333,0.0201875247,None,vtz,RMC,0.118288594562,0.00178633834097,0.405238366299,0.00373266671006,1.78791213769,0.00739209700133,-0.00177099307689,0.000698758964924,2.22700967092,0.0631088991277,
1355,663,3.2,PBE,UNP,10,64.0,5,0.04167,0.02,-66.49864679,0.02159445959,None,vtz,RMC,0.0853583829309,0.00198845287591,0.403007303513,0.00409537279547,1.79157419988,0.00812356404978,0.00815463990519,0.000767311481889,3.61387984724,0.0688384367608,
1356,664,3.2,PBE,UNP,10,64.0,6,0.02083,0.02,-66.4052088,0.01249298052,None,vtz,RMC,0.0945584988065,0.00176792986942,0.404363415689,0.00362180740194,1.78393703453,0.00705182921379,0.00117858434514,0.000660500479032,2.39919571957,0.0605670208056,
1357,665,3.2,PBE,UNP,10,64.0,7,0.04167,0.02,-66.46764524,0.01665770871,None,vtz,RMC,0.0925871555824,0.00162847691556,0.399987310938,0.00344255979207,1.80770923424,0.00687438738944,-0.00349465963014,0.000625367716746,3.20274963581,0.057139794084,
1358,666,3.2,PBE,UNP,10,64.0,8,0.08333,0.02,-66.49299928,0.0189320946,None,vtz,RMC,0.0979239840979,0.00179341061223,0.396333025048,0.00376130923852,1.76311220562,0.00738398319683,0.000996630254254,0.000704910253659,2.74695631233,0.0635512473161,
1359,667,3.2,PBE,UNP,10,64.0,9,0.08333,0.02,-66.44444422,0.01722897837,None,vtz,RMC,0.0874596715878,0.0018268208504,0.403126877684,0.0038182811904,1.750706852,0.00743045278104,0.00309467456946,0.000709186139458,2.633559028,0.0636528205377,
1360,668,3.2,PBE,UNP,10,64.0,10,0.08333,0.02,-66.5700989,0.01502990722,None,vtz,RMC,0.131236953081,0.00158006946074,0.39401571562,0.00336810507093,1.78927360588,0.00670743323022,-0.00303299862836,0.000639296461889,3.03858466271,0.0562105416176,
1361,669,3.2,PBE,UNP,10,64.0,11,0.08333,0.02,-66.50992914,0.03445089815,None,vtz,RMC,0.0932133020494,0.00164838354805,0.401289509143,0.0034138452952,1.8361503749,0.00671789290022,0.00369846422082,0.000641076279721,4.19602845597,0.0570292617293,
1362,670,3.2,PBE,UNP,10,64.0,12,0.04167,0.02,-66.54477981,0.09645526952,None,vtz,RMC,0.111210908021,0.00181716925615,0.404677347497,0.00382846247138,1.78605410496,0.00766692502002,-0.000881632024747,0.000714722880215,2.71935762696,0.0637484778214,
1363,671,3.2,PBE,UNP,10,64.0,13,0.08333,0.02,-66.46871575,0.01766768136,None,vtz,RMC,0.111417998463,0.00181850370406,0.40390524328,0.00381127112263,1.74927025824,0.00741901199837,0.0105705943855,0.000710017288123,3.24280298003,0.063723615403,
1364,672,3.2,PBE,UNP,10,64.0,14,0.08333,0.02,-66.42628742,0.02232798247,None,vtz,RMC,0.101715482999,0.00177113748904,0.402695751855,0.00372601897797,1.74241255446,0.0072693161625,-0.000713119305372,0.000683942909068,3.33953415126,0.0622082031525,
1365,673,3.2,PBE,UNP,10,64.0,15,0.04167,0.02,-66.46135954,0.01415445558,None,vtz,RMC,0.109324857273,0.00169080103597,0.398537129537,0.00350757908392,1.77305827004,0.00687407845241,0.00516871438881,0.000648822626023,3.23660884494,0.0591456371497,
1366,674,3.2,PBE,UNP,10,64.0,16,0.04167,0.02,-66.52215486,0.01492769873,None,vtz,RMC,0.0997317462524,0.00163715345842,0.395726507974,0.00336742617965,1.82138577522,0.00657152240568,-0.00978808744594,0.000633978053662,2.3276143305,0.0565145954637,
1367,675,3.2,PBE,UNP,10,64.0,17,0.08333,0.02,-66.54828078,0.01557866173,None,vtz,RMC,0.101786145907,0.00175279022259,0.394720397414,0.00358045127096,1.74921962195,0.00707902349546,0.00634303431139,0.000675045757259,2.81840143068,0.0605725814608,
1368,676,3.2,PBE,UNP,10,64.0,18,0.01389,0.02,-66.49506305,0.01723954181,None,vtz,RMC,0.109347579394,0.00161531062364,0.397444765695,0.00338538252597,1.83276144824,0.0066222761894,-0.000382742167148,0.00062616688555,2.94559724962,0.0569764149971,
1369,677,3.25,PBE,UNP,10,64.0,0,0.00694,0.02,-66.31620782,0.01423443607,None,vtz,RMC,0.114400207918,0.00145587253497,0.384576387377,0.00305168627299,1.77489199951,0.00519280192718,0.00407848615777,0.000576914487876,3.26563853943,0.0515075599248,
1370,678,3.25,PBE,UNP,10,64.0,1,0.04167,0.02,-66.19256894,0.01874402907,None,vtz,RMC,0.106422301953,0.00179209020555,0.401330326542,0.00372489608195,1.75170977864,0.00639026131393,-0.00028444151404,0.000700470051079,3.62659752922,0.0625925464623,
1371,679,3.25,PBE,UNP,10,64.0,2,0.04167,0.02,-66.30995791,0.01551072423,None,vtz,RMC,0.0943594156929,0.0016743093734,0.399598355471,0.00348877422652,1.76946927177,0.00599753800189,-0.00218733021073,0.000649035485158,3.7738048052,0.0585977886266,
1372,680,3.25,PBE,UNP,10,64.0,3,0.04167,0.02,-66.25408332,0.01592591807,None,vtz,RMC,0.115450126906,0.001762756594,0.394338621747,0.00373304073822,1.85175306386,0.00638152880304,-0.000427036418009,0.000694982089655,3.4029405383,0.0618470720959,
1373,681,3.25,PBE,UNP,10,64.0,4,0.04167,0.02,-66.37008059,0.01512060921,None,vtz,RMC,0.111972113716,0.00156835468481,0.382374476407,0.00329906350327,1.75511748853,0.0056764673616,0.00253470251638,0.000608580343699,2.77132683131,0.0560219464034,
1374,682,3.25,PBE,UNP,10,64.0,5,0.04167,0.02,-66.23050608,0.01410303239,None,vtz,RMC,0.107080297942,0.00167913502501,0.396771731346,0.00347542137347,1.8005847819,0.00590089382619,0.00445254297188,0.000634420305318,3.53222239987,0.058437197933,
1375,683,3.25,PBE,UNP,10,64.0,6,0.02083,0.02,-67.47530418,0.3225879534,None,vtz,RMC,0.110571048425,0.00154972221934,0.399573065301,0.00326613218295,1.74054512603,0.00568232115612,0.00618087251968,0.000607527535891,2.9190225271,0.05471710833,
1376,684,3.25,PBE,UNP,10,64.0,7,0.04167,0.02,-66.25159616,0.01653772539,None,vtz,RMC,0.113944091803,0.00170270138712,0.400784377377,0.00355810573032,1.80619382033,0.00612185866912,0.00427212938574,0.000660945208617,4.46998473182,0.0592670418108,
1377,685,3.25,PBE,UNP,10,64.0,8,0.08333,0.02,-66.29606994,0.01303534816,None,vtz,RMC,0.0930790976864,0.00172147108383,0.394562417552,0.00360378011168,1.76447638156,0.0061705011529,0.00260480931083,0.000671797601459,3.57669755254,0.06008150857,
1378,686,3.25,PBE,UNP,10,64.0,9,0.08333,0.02,-66.22891246,0.01090793268,None,vtz,RMC,0.0972180778553,0.00164627419259,0.395998810875,0.00343629844113,1.78817289852,0.00589040666221,0.00366050968604,0.000642303504889,3.49495586393,0.0580407366675,
1379,687,3.25,PBE,UNP,10,64.0,10,0.08333,0.02,-66.28339419,0.01874589334,None,vtz,RMC,0.113655690997,0.00162251649258,0.389465562245,0.00343588492142,1.77280025166,0.00582058251904,-0.000841264671629,0.000651060959284,3.6413237752,0.05698890257,
1380,688,3.25,PBE,UNP,10,64.0,11,0.08333,0.02,-66.26109535,0.01155096409,None,vtz,RMC,0.103759695296,0.00166155615547,0.392113409959,0.00346277850887,1.75638484109,0.00597078092407,0.0110659981175,0.000651214126729,4.28047982152,0.0583505721703,
1381,689,3.25,PBE,UNP,10,64.0,12,0.04167,0.02,-66.3260359,0.02017384718,None,vtz,RMC,0.114503604325,0.0016661981415,0.377081956776,0.00351660835588,1.84376591331,0.00605182788083,0.00671921521734,0.000638872390026,3.29031776031,0.0595499357603,
1382,690,3.25,PBE,UNP,10,64.0,13,0.08333,0.02,-66.21855973,0.01584032751,None,vtz,RMC,0.100751720608,0.00165344161197,0.396956066051,0.00345806554731,1.7913881774,0.00597579897108,-0.00110423038888,0.000648524866113,2.84972274543,0.0579092396533,
1383,691,3.25,PBE,UNP,10,64.0,14,0.08333,0.02,-66.24475405,0.01744790729,None,vtz,RMC,0.120755849509,0.00163294671431,0.39725314242,0.00338651123861,1.73618689456,0.00578791081935,0.00459797355188,0.000620875136002,3.20369748979,0.0565950486126,
1384,692,3.25,PBE,UNP,10,64.0,15,0.04167,0.02,-66.29333305,0.0148108853,None,vtz,RMC,0.105015215188,0.00163544604946,0.391093944132,0.00340505272541,1.82383770002,0.00581299220006,-0.00210752026664,0.000652014699519,2.96635617209,0.0575859585991,
1385,693,3.25,PBE,UNP,10,64.0,16,0.04167,0.02,-66.2398984,0.01391505806,None,vtz,RMC,0.103111462064,0.00162527446545,0.399017815634,0.00343313595985,1.73819132262,0.00586550766533,0.0073949583095,0.000637013503184,3.3138101196,0.0568896817583,
1386,694,3.25,PBE,UNP,10,64.0,17,0.08333,0.02,-66.22613259,0.01531644219,None,vtz,RMC,0.11371182477,0.00180432728168,0.394319312543,0.00379781204267,1.78498952877,0.00648647546884,0.00262212682578,0.000708414212224,3.45925979054,0.0631059315591,
1387,695,3.25,PBE,UNP,10,64.0,18,0.01389,0.02,-66.2242726,0.01679501493,None,vtz,RMC,0.090755059569,0.00168935752084,0.391938254657,0.00346292935753,1.81076152022,0.00600717341504,-0.00461208961807,0.000647771833255,3.70970990144,0.0585129485378,
1388,696,3.3,PBE,UNP,10,64.0,0,0.00694,0.02,-66.06344812,0.0166493084,None,vtz,RMC,0.115806910852,0.00152262937328,0.379164479335,0.00321811612009,1.8080057616,0.0062794962905,0.00652278831284,0.000595098044281,3.28549582452,0.0541016746603,
1389,697,3.3,PBE,UNP,10,64.0,1,0.04167,0.02,-66.11378378,0.0196291096,None,vtz,RMC,0.107872193891,0.00151691077635,0.381620488269,0.00321424738979,1.82160922931,0.00612354419619,0.012453233734,0.000611105278335,3.39946653764,0.0543913509693,
1390,698,3.3,PBE,UNP,10,64.0,2,0.04167,0.02,-66.01725303,0.01418228035,None,vtz,RMC,0.108964100108,0.00163485931481,0.388062298373,0.00341920756256,1.82220549641,0.00659555446455,0.00244243519949,0.00064151419399,2.77746923485,0.0578215018958,
1391,699,3.3,PBE,UNP,10,64.0,3,0.04167,0.02,-65.99368654,0.02166427699,None,vtz,RMC,0.109984652525,0.0015958932748,0.392336344751,0.00338239630299,1.813175925,0.00646180261758,0.00570282359279,0.000644947104566,3.22075314244,0.0575483031024,
1392,700,3.3,PBE,UNP,10,64.0,4,0.04167,0.02,-66.04639475,0.01445418275,None,vtz,RMC,0.099983653951,0.00156397867701,0.381216778854,0.00325999853701,1.84118606449,0.00619062658304,0.00717705863926,0.000599384615423,2.4527616767,0.0554003850289,
1393,701,3.3,PBE,UNP,10,64.0,5,0.04167,0.02,-66.05058943,0.01764339047,None,vtz,RMC,0.115387601503,0.00173369497366,0.383030536615,0.00361981432339,1.81412479923,0.00699743982355,0.00104643142523,0.000682439184082,3.28222329642,0.0612934500693,
1394,702,3.3,PBE,UNP,10,64.0,6,0.02083,0.02,-66.053221,0.01322184629,None,vtz,RMC,0.102367250794,0.00155773383684,0.392772225238,0.00328893794774,1.79305802391,0.00638879621208,-0.00259821485752,0.000621140744275,3.47741295922,0.055170573508,
1395,703,3.3,PBE,UNP,10,64.0,7,0.04167,0.02,-66.05164741,0.01644433341,None,vtz,RMC,0.0920131705271,0.00166239003645,0.385322971547,0.00348014039483,1.82160707724,0.00667725952616,0.00280887194643,0.000657777539581,3.71410145218,0.0590040078631,
1396,704,3.3,PBE,UNP,10,64.0,8,0.08333,0.02,-66.03709397,0.01957720601,None,vtz,RMC,0.11490264731,0.00176295170914,0.39023677268,0.00370494476722,1.84913568998,0.00719453820302,0.00310376076861,0.000689016885159,2.77807259366,0.0626888706004,
1397,705,3.3,PBE,UNP,10,64.0,9,0.08333,0.02,-66.05902503,0.01283773058,None,vtz,RMC,0.117156914604,0.00174045700553,0.387649629442,0.00363513579386,1.83130435907,0.00687415047731,0.00176788533079,0.000687882284103,3.91659623098,0.0611205091624,
1398,706,3.3,PBE,UNP,10,64.0,10,0.08333,0.02,-66.01731569,0.01814511221,None,vtz,RMC,0.0974816894545,0.00169256834082,0.388774250855,0.00351699084245,1.77710330217,0.0067402496037,0.00465146483968,0.000660215664638,4.36223900844,0.0599296324842,
1399,707,3.3,PBE,UNP,10,64.0,11,0.08333,0.02,-66.00717439,0.01869900846,None,vtz,RMC,0.0998328605481,0.00174471107929,0.387530882319,0.00362186973433,1.79297005339,0.00694054708319,-0.00318900617936,0.000675717668744,3.64550872354,0.0607801717703,
1400,708,3.3,PBE,UNP,10,64.0,12,0.04167,0.02,-66.07110396,0.01865645734,None,vtz,RMC,0.111356422209,0.00168633286535,0.383765282684,0.00352311841686,1.82336804246,0.00672498236333,-0.00107496612976,0.000667910493237,2.87741702251,0.0593154572255,
1401,709,3.3,PBE,UNP,10,64.0,13,0.08333,0.02,-66.04990113,0.01763509559,None,vtz,RMC,0.118201754128,0.00158605728989,0.396086050253,0.00335679616542,1.75506510414,0.0064784291332,0.00343777234652,0.000626910052927,3.46862098342,0.0563809927923,
1402,710,3.3,PBE,UNP,10,64.0,14,0.08333,0.02,-66.05532158,0.01587518222,None,vtz,RMC,0.10565817697,0.00159048292544,0.383981532244,0.00336502215646,1.79761175899,0.00644306063967,-0.00281030187841,0.000617720352555,2.68108990376,0.0563636167534,
1403,711,3.3,PBE,UNP,10,64.0,15,0.04167,0.02,-66.04853446,0.01810136782,None,vtz,RMC,0.104203834677,0.00164078810782,0.38620750198,0.00338067241116,1.79106695975,0.00645236050003,-0.00067913485305,0.000639111170278,2.71189718297,0.0571947508917,
1404,712,3.3,PBE,UNP,10,64.0,16,0.04167,0.02,-66.03917363,0.01512359018,None,vtz,RMC,0.109976864773,0.00153226196463,0.383738476367,0.00322602590768,1.80604138827,0.00619598251516,-0.00292946144504,0.000607076992405,2.80866623665,0.0544450106461,
1405,713,3.3,PBE,UNP,10,64.0,17,0.08333,0.02,-66.08468182,0.01595807899,None,vtz,RMC,0.103381890189,0.00161293747658,0.391507242593,0.00337076821169,1.77904487835,0.00638707337523,-0.00153458961052,0.000621838790871,2.72094924421,0.0562365917735,
1406,714,3.3,PBE,UNP,10,64.0,18,0.01389,0.02,-65.99780177,0.01693612095,None,vtz,RMC,0.106433225459,0.00173069958025,0.39236734342,0.00360840261919,1.79145093372,0.0070363472452,0.00870524088695,0.000682368829131,2.93857337376,0.0610621707893,
1407,715,2.4,PBE,AFM,20,64.0,1,0.04167,0.02,-70.21839985,0.1247134472,None,vtz,RMC,0.0765751139321,0.00297495691478,0.508456922293,0.00633045802049,1.61163420501,0.0105609044777,0.00224170323983,0.00108565100259,3.08803882733,0.0983082424313,
1408,716,2.4,PBE,AFM,20,64.0,2,0.04167,0.02,-70.50434868,0.02118133194,None,vtz,RMC,0.0652736829298,0.00180768158209,0.479197730291,0.00376975192885,1.64179922597,0.00616399137477,0.00080553919467,0.000674690135942,2.29833490909,0.0592817693303,
1409,717,2.4,PBE,AFM,20,64.0,3,0.04167,0.02,-70.42351171,0.01230844691,None,vtz,RMC,0.0578770680919,0.00183982337639,0.486071127013,0.00383241358554,1.61672666843,0.00630545066816,-0.00216237978343,0.000673884143041,2.52668087596,0.0602172753975,
1410,718,2.4,PBE,AFM,20,64.0,4,0.04167,0.02,-70.39766837,0.01080310231,None,vtz,RMC,0.053488232416,0.00173449511148,0.489927715378,0.00359326721614,1.63345795356,0.00587880217546,-0.000362630210464,0.000637671412642,2.5301834092,0.0564789342102,
1411,719,2.4,PBE,AFM,20,64.0,5,0.04167,0.02,-70.7921249,0.1240417644,None,vtz,RMC,0.0659735721031,0.0018677759928,0.484566527232,0.00387382054375,1.64703958177,0.0063618866886,0.00200528727489,0.000679011903961,2.22347550309,0.0610337922315,
1412,720,2.4,PBE,AFM,20,64.0,6,0.02083,0.02,-70.48257865,0.0199174109,None,vtz,RMC,0.0913790479148,0.00224977073276,0.478903771674,0.00470691337442,1.60676284598,0.00776555603422,-0.000249678165498,0.000845835277803,2.56129301094,0.0748259593649,
1413,721,2.4,PBE,AFM,20,64.0,7,0.04167,0.02,-70.4628332,0.01330973763,None,vtz,RMC,0.0571659543413,0.00168121329276,0.481050942597,0.00347478423864,1.66413952989,0.00571748209163,0.00126727626749,0.000612487148072,2.86247013054,0.0549381164847,
1414,722,2.4,PBE,AFM,20,64.0,8,0.08333,0.02,-70.07402645,0.1508772399,None,vtz,RMC,0.0693433973572,0.0033788833334,0.513523804823,0.00705830830002,1.54150508174,0.0114548662291,-0.00195701316299,0.00122943693305,1.8915766964,0.10873211897,
1415,723,2.4,PBE,AFM,20,64.0,10,0.08333,0.02,-70.42631481,0.01103807337,None,vtz,RMC,0.0603905221134,0.00161018943398,0.488229208552,0.00334404697755,1.64135169719,0.00550716446846,0.00502525072973,0.000580457275334,2.74637859929,0.0524569200895,
1416,724,2.4,PBE,AFM,20,64.0,11,0.08333,0.02,-70.07660881,0.1372406127,None,vtz,RMC,0.0779501681925,0.00346126335597,0.51858361919,0.00733169858629,1.59239013674,0.0121706722114,0.00198513454376,0.00120589003636,2.23220160557,0.112883094473,
1417,725,2.4,PBE,AFM,20,64.0,12,0.04167,0.02,-70.22577581,0.1290002901,None,vtz,RMC,0.0763653338428,0.00324846032296,0.511074422329,0.00690355077594,1.56821985316,0.0113589868163,-0.00192899225561,0.00118151370295,2.1507043003,0.106179384017,
1418,726,2.4,PBE,AFM,20,64.0,15,0.04167,0.02,-70.00236549,0.0,None,vtz,RMC,0.0849998643691,0.0,0.519325172652,0.0,1.55428683811,0.0,0.00559764721129,0.0,2.30487982856,0.0,
1419,727,2.4,PBE,AFM,20,64.0,16,0.04167,0.02,-70.40946977,0.01141926769,None,vtz,RMC,0.051117939741,0.00175976299989,0.487826034715,0.00360168162941,1.63078042577,0.00592429787071,0.000900204220328,0.000628041784429,2.75023115134,0.0570515955596,
1420,728,2.4,PBE,AFM,20,64.0,18,0.01389,0.02,-70.32272074,0.1344636897,None,vtz,RMC,0.0808391316718,0.00300729093203,0.506107021893,0.00624267187959,1.57595777722,0.0103466062111,0.00230148880557,0.00111516652562,2.6302159287,0.0991181700959,
1421,729,2.45,PBE,AFM,20,64.0,0,0.00694,0.02,-70.19729844,0.01332555174,None,vtz,RMC,0.084536464359,0.00237090516829,0.48152621782,0.00493230015295,1.66568106189,0.00816476013599,-0.00186677155438,0.000857503894252,2.40943208652,0.079044638917,
1422,730,2.45,PBE,AFM,20,64.0,1,0.04167,0.02,-70.15833756,0.02624794939,None,vtz,RMC,0.0992686360665,0.00282477703305,0.480788090441,0.00589074004324,1.64841324871,0.00961574807759,-0.0004843358196,0.00103491198216,2.58435829004,0.0934330132301,
1423,731,2.45,PBE,AFM,20,64.0,2,0.04167,0.02,-70.27369162,0.01759603548,None,vtz,RMC,0.0689480101029,0.00196555284305,0.477022600693,0.00408855675708,1.64772222822,0.00677941958168,0.00380358702163,0.000717863433514,3.27301824099,0.0646280205088,
1424,732,2.45,PBE,AFM,20,64.0,3,0.04167,0.02,-70.16822646,0.01831657879,None,vtz,RMC,0.0852568708156,0.00260787879214,0.48520421138,0.00543332392545,1.61549684552,0.00887559771982,0.000650946932287,0.000981498140543,2.25870818622,0.0864428524153,
1425,733,2.45,PBE,AFM,20,64.0,4,0.04167,0.02,-70.17442634,0.01009232752,None,vtz,RMC,0.0635893709672,0.00192303484124,0.479692674309,0.00397301429718,1.64695162654,0.00646580470915,0.000944004671575,0.000692710641236,2.59344920299,0.062428606359,
1426,734,2.45,PBE,AFM,20,64.0,5,0.04167,0.02,-70.25820847,0.01209432149,None,vtz,RMC,0.0573707475638,0.0019180526469,0.48453634277,0.0039581462543,1.64373328475,0.00651361024852,0.000280866493159,0.000699696500194,2.56690749994,0.0624929286032,
1427,735,2.45,PBE,AFM,20,64.0,6,0.02083,0.02,-70.23156509,0.0122267687,None,vtz,RMC,0.0598309665219,0.00162540347783,0.481358679239,0.00336039926172,1.64893216571,0.00554122439336,0.00256574519537,0.000595281553861,2.83799315416,0.0533411510386,
1428,736,2.45,PBE,AFM,20,64.0,7,0.04167,0.02,-70.23263349,0.01431779193,None,vtz,RMC,0.0638840512877,0.00163172140554,0.472687451354,0.00334885755943,1.6565569842,0.00551218497876,0.00233608318023,0.000589995375538,2.80290527323,0.0532498866239,
1429,737,2.45,PBE,AFM,20,64.0,8,0.08333,0.02,-70.18972173,0.01086301186,None,vtz,RMC,0.0569726361515,0.00169064012629,0.479168458484,0.00346893976926,1.63453060701,0.00573037821361,-0.00347390564394,0.000619298860959,2.3217415565,0.0551779743644,
1430,738,2.45,PBE,AFM,20,64.0,9,0.08333,0.02,-70.22535866,0.01137472011,None,vtz,RMC,0.0722113765543,0.00159222164735,0.475467216985,0.00332616913943,1.6693121765,0.00555940522601,0.00366500680917,0.000599425164923,2.72821874803,0.0527827240147,
1431,739,2.45,PBE,AFM,20,64.0,10,0.08333,0.02,-70.19506888,0.01065915773,None,vtz,RMC,0.0561273390268,0.00162166031934,0.481831706911,0.00333251254563,1.64082007624,0.00547265044436,-0.000202036819572,0.000591559880112,2.74949218729,0.0527063266603,
1432,740,2.45,PBE,AFM,20,64.0,11,0.08333,0.02,-70.21826649,0.00967846665,None,vtz,RMC,0.0609422641349,0.00177234571591,0.480109746157,0.00364500379971,1.62520126909,0.00601717099592,0.00287988607496,0.000643434817141,2.37898292824,0.0580541113549,
1433,741,2.45,PBE,AFM,20,64.0,12,0.04167,0.02,-70.21527738,0.01160830779,None,vtz,RMC,0.0601965645016,0.00171613463548,0.484507011618,0.00355211061719,1.64698302701,0.00586457556036,0.00205992551062,0.00062400813569,2.39599508144,0.0562188783897,
1434,742,2.45,PBE,AFM,20,64.0,13,0.08333,0.02,-70.21337809,0.008613039159,None,vtz,RMC,0.0598729926173,0.0016261143779,0.47841346003,0.00335736150309,1.62372187863,0.00549267323962,-0.000394958746903,0.000590643745174,2.58077047192,0.0530719599269,
1435,743,2.45,PBE,AFM,20,64.0,14,0.08333,0.02,-70.21800821,0.01114909294,None,vtz,RMC,0.06159408909,0.00163797285408,0.482784234491,0.00336893852366,1.63255164023,0.00554262247404,0.00155117308296,0.000599659669472,2.5347111905,0.0535065486085,
1436,744,2.45,PBE,AFM,20,64.0,15,0.04167,0.02,-70.23217618,0.01013577571,None,vtz,RMC,0.0581174452065,0.00164071235976,0.485239144863,0.00342195635118,1.6282283619,0.00561155084852,0.00273433933064,0.000602954449777,2.84214417836,0.0536984239697,
1437,745,2.45,PBE,AFM,20,64.0,16,0.04167,0.02,-70.2038538,0.01358143524,None,vtz,RMC,0.0573989108132,0.00166328892339,0.479209400475,0.00342186772624,1.65266552922,0.00567909596047,-0.000485349276536,0.000607867158585,2.35972601995,0.054304588962,
1438,746,2.45,PBE,AFM,20,64.0,17,0.08333,0.02,-70.16560333,0.01392000501,None,vtz,RMC,0.0639294125311,0.00178425085168,0.48019091365,0.00370611948428,1.64182559235,0.00606732949827,-0.00243616173914,0.000674362995821,2.32629432761,0.0587281092095,
1439,747,2.45,PBE,AFM,20,64.0,18,0.01389,0.02,-70.21729783,0.0138929331,None,vtz,RMC,0.0566160849874,0.00167394106942,0.482829522093,0.00347119348777,1.66760480609,0.00568420924036,0.000689273685833,0.000615628449257,2.79144362672,0.0547078812042,
1440,748,2.5,PBE,AFM,20,64.0,0,0.00694,0.02,-69.98018055,0.01068937693,None,vtz,RMC,0.0634445179422,0.00160108823872,0.473066838734,0.00329581511143,1.66562286068,0.0061868330341,0.00235163522423,0.000583151686919,2.65501981129,0.0527650955152,
1441,749,2.5,PBE,AFM,20,64.0,1,0.04167,0.02,-69.99149242,0.0104517496,None,vtz,RMC,0.0614514918094,0.00158272837635,0.474377733993,0.0032675471723,1.67277908495,0.00607746149143,-0.000504421212278,0.000577675575851,2.48540619104,0.0518467308155,
1442,750,2.5,PBE,AFM,20,64.0,2,0.04167,0.02,-70.00752278,0.01339077172,None,vtz,RMC,0.0699543749205,0.00177107362432,0.469212830539,0.00365395887757,1.66786829593,0.00682038970446,-0.000917680088885,0.00065405756431,2.91484009838,0.0581091182481,
1443,751,2.5,PBE,AFM,20,64.0,3,0.04167,0.02,-69.97996817,0.009292265202,None,vtz,RMC,0.0584300321682,0.00160835853296,0.47543807596,0.00330368227841,1.63329239176,0.00617240054264,0.00255824801571,0.000584265304591,2.7867591848,0.0521226218638,
1444,752,2.5,PBE,AFM,20,64.0,4,0.04167,0.02,-69.99664222,0.01485880794,None,vtz,RMC,0.0586412760364,0.0016646574426,0.471132660744,0.00342824430846,1.66132158566,0.00639419962651,-0.000964326331991,0.000605546790344,2.67168337655,0.0542232877209,
1445,753,2.5,PBE,AFM,20,64.0,5,0.04167,0.02,-69.98423995,0.0109597804,None,vtz,RMC,0.0644324619104,0.00167539315113,0.475015054805,0.00346569542062,1.67122749041,0.00647859014577,0.00269646615914,0.000604260841842,2.51770083125,0.054824972545,
1446,754,2.5,PBE,AFM,20,64.0,6,0.02083,0.02,-69.99321142,0.008639291733,None,vtz,RMC,0.0647843044701,0.00175392815818,0.475932744846,0.00360820917531,1.6431692778,0.00670291290651,0.000636417342355,0.00064105215442,2.70822338345,0.0575380371766,
1447,755,2.5,PBE,AFM,20,64.0,8,0.08333,0.02,-69.9686847,0.01398694976,None,vtz,RMC,0.0682830471457,0.00179000119524,0.47700817449,0.00372396242967,1.63354713541,0.006907090893,0.000748268407704,0.000647500761742,2.76274307807,0.0591115871957,
1448,756,2.5,PBE,AFM,20,64.0,9,0.08333,0.02,-69.95805658,0.009239382193,None,vtz,RMC,0.0665359610105,0.0018347380956,0.475649476878,0.00376059571737,1.64976469905,0.00698112786799,-0.000430442279203,0.000663927041838,2.41102059818,0.0598090791972,
1449,757,2.5,PBE,AFM,20,64.0,10,0.08333,0.02,-69.9993703,0.01331204741,None,vtz,RMC,0.0652890002118,0.00170444981634,0.47629523705,0.00353248448436,1.67891331021,0.00657298687767,-0.0059828379305,0.000612920453419,2.04898860477,0.0560471446916,
1450,758,2.5,PBE,AFM,20,64.0,11,0.08333,0.02,-69.99706992,0.01261839464,None,vtz,RMC,0.0757962985578,0.00195721052097,0.475178977323,0.00410542808425,1.64306081602,0.00764128075818,0.00304064037083,0.000715668860405,3.19006926829,0.0642491454725,
1451,759,2.5,PBE,AFM,20,64.0,13,0.08333,0.02,-69.9573819,0.01760186831,None,vtz,RMC,0.0765336213309,0.00238330733438,0.4802823525,0.00492558236615,1.6236569734,0.00904204332924,0.000312856668252,0.00088501712486,2.69797790554,0.0773089433282,
1452,760,2.5,PBE,AFM,20,64.0,14,0.08333,0.02,-69.97913307,0.01060194861,None,vtz,RMC,0.0580535516777,0.00163957925978,0.476271303393,0.00340781994284,1.64887800177,0.00631024690901,0.00160006518698,0.000608422735014,2.82264720199,0.0537994847233,
1453,761,2.5,PBE,AFM,20,64.0,15,0.04167,0.02,-70.01082664,0.01075494086,None,vtz,RMC,0.0628210449172,0.00167592733483,0.477948848335,0.00346452126301,1.65164206174,0.00648585200646,0.000230664556574,0.000604264311053,3.02919133325,0.0549076181669,
1454,762,2.5,PBE,AFM,20,64.0,16,0.04167,0.02,-69.98893052,0.01599781488,None,vtz,RMC,0.0578862762403,0.00166082174895,0.477382024289,0.00341654611912,1.62951809896,0.00638834999434,0.00334834534526,0.000608403186447,2.3552343413,0.0541835425359,
1455,763,2.5,PBE,AFM,20,64.0,17,0.08333,0.02,-69.97343334,0.01070526225,None,vtz,RMC,0.0602975926275,0.00161718506634,0.476590793167,0.00330303927821,1.64353977273,0.0062227712373,-0.000729890497069,0.000583746421984,2.64006867999,0.0528535911616,
1456,764,2.5,PBE,AFM,20,64.0,18,0.01389,0.02,-69.99802374,0.01079410674,None,vtz,RMC,0.069087974907,0.00171222048822,0.472877551067,0.00352696928355,1.65716913443,0.00657905820514,0.0037359791367,0.000645453200172,3.40338027234,0.0562172751541,
1457,765,2.55,PBE,AFM,20,64.0,0,0.00694,0.02,-69.74294314,0.01196451788,None,vtz,RMC,0.0623709407838,0.00153207576587,0.471210190083,0.00317495307673,1.65913483041,0.00521875304246,0.00271133820412,0.000568096383077,3.30103043179,0.0504962751069,
1458,766,2.55,PBE,AFM,20,64.0,2,0.04167,0.02,-69.74814299,0.01006818623,None,vtz,RMC,0.0564256262389,0.00158826422377,0.475362804454,0.00326847432402,1.66140173923,0.00538324876857,0.000316482460495,0.000571623394242,2.48758365111,0.0520437805129,
1459,767,2.55,PBE,AFM,20,64.0,3,0.04167,0.02,-69.70755657,0.01159894404,None,vtz,RMC,0.0677702292458,0.00171167708389,0.473360025667,0.0035411309533,1.66003375195,0.00580568864172,0.00041482285991,0.000636469399584,2.16303137148,0.0565838015287,
1460,768,2.55,PBE,AFM,20,64.0,4,0.04167,0.02,-69.49948846,0.09009140519,None,vtz,RMC,0.0723072374134,0.00292475495216,0.496729148614,0.00612708788552,1.59873079429,0.0100231537136,-0.000469527633974,0.00107948816842,2.06837575954,0.096586205229,
1461,769,2.55,PBE,AFM,20,64.0,5,0.04167,0.02,-69.56932386,0.09652997946,None,vtz,RMC,0.0991510009707,0.00315672877736,0.488158216259,0.00662923855609,1.61937459311,0.0109577503672,-0.0050821638718,0.00118562355348,2.64341267902,0.104798490071,
1462,770,2.55,PBE,AFM,20,64.0,6,0.02083,0.02,-69.7539977,0.0110573659,None,vtz,RMC,0.0575432247597,0.00160220270334,0.472725174853,0.00330873387246,1.65519163342,0.00545696166273,-0.00460663595921,0.000577934286523,2.57029663918,0.0528678772756,
1463,771,2.55,PBE,AFM,20,64.0,7,0.04167,0.02,-69.76283169,0.008451377269,None,vtz,RMC,0.0661162611949,0.00151128690667,0.469134183159,0.00314489797858,1.67052427201,0.00516818015007,0.00317858505525,0.000547369411498,3.12198217429,0.0499945192788,
1464,772,2.55,PBE,AFM,20,64.0,8,0.08333,0.02,-69.76516013,0.01353718016,None,vtz,RMC,0.0795731809056,0.00162945099992,0.463254591385,0.00339768483989,1.67820564677,0.00559973516296,-0.000152170943924,0.000602806860451,2.81521792829,0.0541020565423,
1465,773,2.55,PBE,AFM,20,64.0,9,0.08333,0.02,-69.70375605,0.02014199903,None,vtz,RMC,0.096547150791,0.00258438654683,0.479601816184,0.00548452738006,1.63545152455,0.00912498827692,0.00463010685637,0.000961541662993,2.79733787241,0.0876726909531,
1466,774,2.55,PBE,AFM,20,64.0,10,0.08333,0.02,-69.77926462,0.01258739559,None,vtz,RMC,0.0711559310211,0.00163732129761,0.46482453617,0.00335249411564,1.67135651451,0.00555134634918,0.00445820632788,0.000598262462844,3.63625898953,0.0541275714657,
1467,775,2.55,PBE,AFM,20,64.0,11,0.08333,0.02,-69.74029979,0.02517570852,None,vtz,RMC,0.0859071955606,0.00256299289003,0.470787370055,0.00533218339982,1.62166263641,0.0087562994461,-0.000446329536423,0.000906539595941,2.54137183767,0.0850768596497,
1468,776,2.55,PBE,AFM,20,64.0,12,0.04167,0.02,-69.75172055,0.008508290837,None,vtz,RMC,0.0615478218882,0.00157298052612,0.469851837969,0.003267315847,1.65668223912,0.00538899605632,0.000590089398947,0.000583491401838,2.88482188756,0.0520577016931,
1469,777,2.55,PBE,AFM,20,64.0,13,0.08333,0.02,-69.78457254,0.01325699743,None,vtz,RMC,0.076112099297,0.0017093785765,0.463920483377,0.00348409977036,1.64924012198,0.00577515820495,0.000483933433268,0.000621787347827,3.32890852683,0.0561724334545,
1470,778,2.55,PBE,AFM,20,64.0,14,0.08333,0.02,-69.74822621,0.01107364042,None,vtz,RMC,0.0717582242469,0.0016462048701,0.471988538954,0.00343004345317,1.65975844611,0.00568645562493,-0.000201285764878,0.000602832522076,2.62303758402,0.0544243589987,
1471,779,2.55,PBE,AFM,20,64.0,15,0.04167,0.02,-69.7627823,0.01058438174,None,vtz,RMC,0.0749194687591,0.00171996637785,0.464768247933,0.00355438877306,1.67724568179,0.00580887885548,0.00550199364713,0.000644572055701,3.20585888284,0.0564339172715,
1472,780,2.55,PBE,AFM,20,64.0,16,0.04167,0.02,-69.7106019,0.009379482377,None,vtz,RMC,0.0565074637273,0.00161220437972,0.476280401761,0.00330720312713,1.62940111916,0.00545055233255,0.000724632636313,0.000583998928302,2.83424794642,0.0525899740938,
1473,781,2.55,PBE,AFM,20,64.0,17,0.08333,0.02,-69.75115909,0.012611745,None,vtz,RMC,0.067918919002,0.00158359757311,0.467469408947,0.00325684618383,1.67020098443,0.005385844714,0.0027972355021,0.000576573304049,3.19124623502,0.0519723243104,
1474,782,2.55,PBE,AFM,20,64.0,18,0.01389,0.02,-69.70940227,0.01182816025,None,vtz,RMC,0.0782809335173,0.00159638837373,0.472169373547,0.0033064020186,1.654451208,0.00545392877273,-0.00183077739056,0.000589726483231,2.74549614824,0.0529795861659,
1475,783,2.6,PBE,AFM,20,64.0,0,0.00694,0.02,-69.5219297,0.008769152742,None,vtz,RMC,0.0893580729189,0.00162972190703,0.460859073187,0.00333749975761,1.67110856121,0.00548310587038,0.000620120200659,0.000597460330911,3.30027826612,0.0535950791501,
1476,784,2.6,PBE,AFM,20,64.0,1,0.04167,0.02,-69.43744296,0.0236456195,None,vtz,RMC,0.0946172869652,0.00248989575016,0.470070438751,0.00515390002339,1.65511040587,0.00841800828798,0.0056261821907,0.000905929933606,3.34301818115,0.0827235122415,
1477,785,2.6,PBE,AFM,20,64.0,2,0.04167,0.02,-69.54594581,0.01050440565,None,vtz,RMC,0.0771775661883,0.00168552059422,0.458904062577,0.00351927579995,1.69934497611,0.00576483563646,-0.000972217404277,0.000613546033673,2.70586839146,0.0561824670264,
1478,786,2.6,PBE,AFM,20,64.0,3,0.04167,0.02,-69.46472365,0.01345805083,None,vtz,RMC,0.0930492955364,0.00173837818987,0.461265392414,0.00361385853254,1.70082822099,0.00597559991834,0.00638247352824,0.000651432048676,3.89953933557,0.0575565194461,
1479,787,2.6,PBE,AFM,20,64.0,4,0.04167,0.02,-69.56398004,0.009449619017,None,vtz,RMC,0.0920948893235,0.00165096971873,0.468591565013,0.00341398578323,1.64892051865,0.00565022044606,0.00370293611795,0.000609307550069,4.17447574892,0.0548416502706,
1480,788,2.6,PBE,AFM,20,64.0,5,0.04167,0.02,-69.47287653,0.01484601068,None,vtz,RMC,0.0900444878419,0.00207647431162,0.466052672263,0.00435616054683,1.67728122288,0.00712579282156,0.00389020283814,0.000783395731956,3.40941557132,0.0688933109865,
1481,789,2.6,PBE,AFM,20,64.0,6,0.02083,0.02,-69.55593306,0.01166595618,None,vtz,RMC,0.0869378785461,0.00182647966124,0.463404940215,0.0037899626713,1.69559307675,0.00625098489446,0.00348548417685,0.00069505125461,3.57024533652,0.0607666353461,
1482,790,2.6,PBE,AFM,20,64.0,7,0.04167,0.02,-69.49012154,0.01687354566,None,vtz,RMC,0.0926291170988,0.00176655964326,0.457161475416,0.00369291235327,1.71228193803,0.00605127103083,0.00446058348554,0.000655927406207,3.25696428422,0.0589364924918,
1483,791,2.6,PBE,AFM,20,64.0,8,0.08333,0.02,-69.52811622,0.01387728401,None,vtz,RMC,0.0936479453477,0.00176254019795,0.459724464947,0.003682750495,1.69023201111,0.00605578085408,0.00337288239379,0.00066979925867,3.16177208648,0.0592808973161,
1484,792,2.6,PBE,AFM,20,64.0,9,0.08333,0.02,-69.47303543,0.0123242505,None,vtz,RMC,0.0867673255675,0.00167571346671,0.464510107867,0.00348867600535,1.67849601891,0.00570037523755,0.00500353374679,0.00062940097179,3.74551037575,0.0556567968882,
1485,793,2.6,PBE,AFM,20,64.0,10,0.08333,0.02,-69.47481885,0.01556132176,None,vtz,RMC,0.102934958504,0.00169473485231,0.46508527641,0.00349669330379,1.67988998703,0.00578393769422,0.00646109069981,0.000618619549295,4.29083672906,0.0558392351779,
1486,794,2.6,PBE,AFM,20,64.0,11,0.08333,0.02,-69.5058274,0.01246058561,None,vtz,RMC,0.0868478990961,0.00179587200663,0.456972977422,0.00373475649043,1.71429369726,0.00619989710485,0.00366639223764,0.000691990284789,3.7534379911,0.060092201629,
1487,795,2.6,PBE,AFM,20,64.0,12,0.04167,0.02,-69.48898927,0.0110375713,None,vtz,RMC,0.0899215415704,0.00176194878759,0.459612469983,0.00365182226085,1.66764717384,0.00602515749135,0.00204781237917,0.000648796437564,3.47767070622,0.0586716088531,
1488,796,2.6,PBE,AFM,20,64.0,13,0.08333,0.02,-69.49928912,0.01169908623,None,vtz,RMC,0.106809312605,0.00162624215317,0.460663348315,0.00340603748177,1.6947080892,0.00554541145176,0.00754868546024,0.000604309984208,4.3170328503,0.053816243421,
1489,797,2.6,PBE,AFM,20,64.0,14,0.08333,0.02,-69.5041089,0.01078445413,None,vtz,RMC,0.096784825481,0.00162485865455,0.460562632401,0.00335153165005,1.66775196357,0.00549119610247,0.0046832272988,0.000593684143619,3.92193557984,0.0536325348378,
1490,798,2.6,PBE,AFM,20,64.0,15,0.04167,0.02,-69.50143325,0.01058314982,None,vtz,RMC,0.102824348259,0.00170625220951,0.4670373606,0.00351612826475,1.65131890196,0.00578377796737,0.00836194669378,0.000628830718618,4.82442675961,0.056105933189,
1491,799,2.6,PBE,AFM,20,64.0,16,0.04167,0.02,-69.52276993,0.01161003909,None,vtz,RMC,0.0987587709748,0.00174155892735,0.46088713573,0.00363618143087,1.67334508826,0.00601364590833,0.00697022740372,0.000647103510468,4.00221311194,0.0586624898679,
1492,800,2.6,PBE,AFM,20,64.0,17,0.08333,0.02,-69.54016792,0.01381932283,None,vtz,RMC,0.072041631194,0.00182939844633,0.462441216274,0.00374708146036,1.69082022902,0.00617084710742,0.00222402371403,0.000666062924022,3.30883338326,0.0602247711597,
1493,801,2.6,PBE,AFM,20,64.0,18,0.01389,0.02,-69.50273598,0.01531739002,None,vtz,RMC,0.0880511504051,0.00186499563833,0.456323913403,0.00384191263205,1.71372934832,0.00628076128343,0.00705810808916,0.000684199683177,4.1370826611,0.061487768919,
1494,802,2.65,PBE,AFM,20,64.0,0,0.00694,0.02,-68.94070773,0.1277736688,None,vtz,RMC,0.139283175996,0.00315124283329,0.481963385409,0.00672887117924,1.64621948242,0.0110512057069,0.0141279281759,0.0012290549619,6.24786736393,0.10504355144,
1495,803,2.65,PBE,AFM,20,64.0,1,0.04167,0.02,-69.10645085,0.02025073321,None,vtz,RMC,0.145533175998,0.00287040738349,0.465190397975,0.00593280047236,1.68551361762,0.00988012227725,0.0126216181985,0.0010383821225,7.24804269761,0.095926681899,
1496,804,2.65,PBE,AFM,20,64.0,2,0.04167,0.02,-69.24347018,0.01217972877,None,vtz,RMC,0.111625687209,0.00166799217246,0.459352693618,0.00346982464383,1.70141992186,0.00572679961846,0.00839708015355,0.000624088507809,4.89464881718,0.0554507924581,
1497,805,2.65,PBE,AFM,20,64.0,3,0.04167,0.02,-69.22053824,0.0116259236,None,vtz,RMC,0.110084216187,0.00163276304592,0.454442186347,0.00334725301711,1.70372923569,0.00554185644556,0.0131349300265,0.000586505370055,5.26551532575,0.0542337590617,
1498,806,2.65,PBE,AFM,20,64.0,4,0.04167,0.02,-69.25277159,0.01325756926,None,vtz,RMC,0.11909884515,0.00174188497583,0.456683996206,0.0035808168134,1.71562246504,0.00591421460887,0.0131897565069,0.000647776696306,5.8847087244,0.0577499267331,
1499,807,2.65,PBE,AFM,20,64.0,5,0.04167,0.02,-69.21777357,0.01248600867,None,vtz,RMC,0.111826883951,0.00186805641366,0.458763109542,0.00388283875758,1.69224579985,0.00633515276372,0.012600523387,0.000684528097033,5.56900529652,0.0617008987283,
1500,808,2.65,PBE,AFM,20,64.0,6,0.02083,0.02,-69.25152575,0.01123848173,None,vtz,RMC,0.0899092849994,0.00164539734463,0.461459156361,0.00337245027284,1.67205141953,0.00553927399956,0.00621391257903,0.000614717063745,4.0541333488,0.0542993322157,
1501,809,2.65,PBE,AFM,20,64.0,7,0.04167,0.02,-69.23927619,0.01262503807,None,vtz,RMC,0.116465887094,0.00174913932576,0.458644629701,0.00364026301008,1.68921052849,0.00600538433283,0.00817970906434,0.000667899816245,5.27690847033,0.05832890621,
1502,810,2.65,PBE,AFM,20,64.0,8,0.08333,0.02,-69.23062355,0.02038534086,None,vtz,RMC,0.122045355906,0.00232251743838,0.456030403059,0.00487789501261,1.66411685211,0.00798383475859,0.0120727703449,0.000876660337055,5.99687361903,0.0782695787953,
1503,811,2.65,PBE,AFM,20,64.0,9,0.08333,0.02,-69.24513458,0.01006908673,None,vtz,RMC,0.116879718117,0.00168382272106,0.455433452132,0.00349026521256,1.69954779732,0.00577116429365,0.0126062183998,0.000617953926533,5.76678910531,0.0561887851515,
1504,812,2.65,PBE,AFM,20,64.0,10,0.08333,0.02,-69.25500512,0.02928039785,None,vtz,RMC,0.113246367023,0.00180427872491,0.464427196882,0.0037081004382,1.68780904384,0.00607083127364,0.00922110098234,0.000665928708059,5.20649682328,0.0593488607978,
1505,813,2.65,PBE,AFM,20,64.0,11,0.08333,0.02,-69.2682862,0.01364982451,None,vtz,RMC,0.120768944328,0.00182406553453,0.450202191494,0.00377999899479,1.70915011933,0.00624567206855,0.0100563044165,0.000679097997732,5.06507294624,0.0609185347164,
1506,814,2.65,PBE,AFM,20,64.0,12,0.04167,0.02,-69.23874311,0.01169491758,None,vtz,RMC,0.113298055006,0.00164783277282,0.456051529353,0.0033906682838,1.67695570203,0.00557522122755,0.0122834522861,0.000609487599464,5.29750231479,0.0548266004655,
1507,815,2.65,PBE,AFM,20,64.0,13,0.08333,0.02,-69.2179669,0.01015673774,None,vtz,RMC,0.101019233821,0.00171179779806,0.465325612423,0.00356336849361,1.67713538761,0.00586752921122,0.0134160752591,0.000627901584116,5.03126078288,0.0566732024807,
1508,816,2.65,PBE,AFM,20,64.0,14,0.08333,0.02,-69.25625921,0.01389100948,None,vtz,RMC,0.10820365397,0.00163721974232,0.456879117624,0.00340801356655,1.68588893407,0.00564112799834,0.014047001591,0.000615035296475,5.49637978333,0.0548860133772,
1509,817,2.65,PBE,AFM,20,64.0,15,0.04167,0.02,-69.21752202,0.01500602997,None,vtz,RMC,0.130613002982,0.00164488838293,0.454957759896,0.00337714840414,1.69753431971,0.00555286865328,0.0161707617299,0.000610968881919,6.43806555749,0.054616682742,
1510,818,2.65,PBE,AFM,20,64.0,16,0.04167,0.02,-69.23798289,0.01110133168,None,vtz,RMC,0.111947273379,0.00176857235712,0.461501925994,0.00364605639061,1.6823371427,0.00598412434294,0.00676494402757,0.000652140471838,5.01884380058,0.0583726428872,
1511,819,2.65,PBE,AFM,20,64.0,17,0.08333,0.02,-69.24411367,0.01332361678,None,vtz,RMC,0.124380803186,0.00170721779116,0.454172840157,0.00353254644677,1.68338373091,0.005869601677,0.0119513972825,0.000633206939765,5.61359466054,0.0568517714172,
1512,820,2.65,PBE,AFM,20,64.0,18,0.01389,0.02,-69.32022702,0.03463132968,None,vtz,RMC,0.128057235334,0.00212013700546,0.458206228896,0.00443072035107,1.71300353482,0.00730990834548,0.0111374333141,0.000784161571239,5.47322317787,0.0712516810008,
1513,821,2.7,PBE,AFM,20,64.0,0,0.00694,0.02,-69.15674431,0.0788120396,None,vtz,RMC,0.122017317874,0.00166956633815,0.449070227576,0.00341946180579,1.71203511157,0.00621906582755,0.0131173037262,0.000618360157787,6.24222126432,0.055583114366,
1514,822,2.7,PBE,AFM,20,64.0,1,0.04167,0.02,-69.02605989,0.01503255719,None,vtz,RMC,0.149933001633,0.00164864794576,0.446729771807,0.00345958117864,1.74327475866,0.00643526863321,0.0208894846484,0.000620085569463,7.38296586922,0.0554547765426,
1515,823,2.7,PBE,AFM,20,64.0,2,0.04167,0.02,-68.95938573,0.01347640053,None,vtz,RMC,0.150255231956,0.00167240897306,0.44869055136,0.00346761504004,1.73232722345,0.00639982202828,0.0156027307972,0.000619638485017,7.99977294913,0.0558218407655,
1516,824,2.7,PBE,AFM,20,64.0,3,0.04167,0.02,-68.9927656,0.01070547198,None,vtz,RMC,0.145804447236,0.00160018841708,0.451929770337,0.00329102735018,1.73318947442,0.00600523106179,0.0197495117227,0.000601645721506,7.75737566665,0.0531476415369,
1517,825,2.7,PBE,AFM,20,64.0,4,0.04167,0.02,-69.05630165,0.01309190145,None,vtz,RMC,0.155722847145,0.00172167433947,0.439382662212,0.00354944905761,1.73129535069,0.00649144225621,0.0260187105314,0.000636711370023,9.12211727191,0.0573870930151,
1518,826,2.7,PBE,AFM,20,64.0,5,0.04167,0.02,-69.00203384,0.01231440321,None,vtz,RMC,0.154814312465,0.00176177177077,0.447853976106,0.0036550230978,1.717469451,0.00675395804453,0.0186083292272,0.000652281993225,8.49713323679,0.0586979388908,
1519,827,2.7,PBE,AFM,20,64.0,6,0.02083,0.02,-68.93765173,0.01078931002,None,vtz,RMC,0.146316740817,0.00170493791965,0.454166666752,0.00351751777543,1.69473575934,0.00657374750088,0.0228791594336,0.000626965235418,7.67208816209,0.056633006828,
1520,828,2.7,PBE,AFM,20,64.0,7,0.04167,0.02,-68.97566952,0.01378502301,None,vtz,RMC,0.163435369754,0.00199296308553,0.450158122657,0.00412833009442,1.72091048713,0.00762690087243,0.0255597841374,0.000743559804328,9.42638194726,0.0672459894338,
1521,829,2.7,PBE,AFM,20,64.0,8,0.08333,0.02,-69.00623626,0.01200130911,None,vtz,RMC,0.159923074839,0.00177211909554,0.441047126456,0.00362728634598,1.75915751478,0.00679750998339,0.0176207939629,0.00066117968917,9.01677062466,0.0590944681927,
1522,830,2.7,PBE,AFM,20,64.0,9,0.08333,0.02,-69.2760875,0.07793814237,None,vtz,RMC,0.143972251438,0.00174465775674,0.449384771187,0.00364163654453,1.72507422335,0.00684645365735,0.0250816735062,0.000649161721419,8.21139531604,0.0587832867426,
1523,831,2.7,PBE,AFM,20,64.0,10,0.08333,0.02,-68.99627811,0.01060128375,None,vtz,RMC,0.149804635643,0.00157875923079,0.443779121924,0.00324548958626,1.74118464053,0.00604437108197,0.0244724164615,0.000594474577492,8.1465284163,0.0527093313557,
1524,832,2.7,PBE,AFM,20,64.0,11,0.08333,0.02,-69.00174288,0.01216223545,None,vtz,RMC,0.13821880163,0.00162129000868,0.446708556038,0.00334621916741,1.71012526134,0.00627273636397,0.0193452267035,0.000598607997345,7.0824468578,0.0542641473648,
1525,833,2.7,PBE,AFM,20,64.0,12,0.04167,0.02,-68.96972787,0.01355483132,None,vtz,RMC,0.163174362684,0.00158442718568,0.447601545897,0.00330148915602,1.73335789317,0.00609196321719,0.0224288206892,0.000585255859743,9.22088420378,0.0529373640085,
1526,834,2.7,PBE,AFM,20,64.0,13,0.08333,0.02,-68.9938664,0.01406437344,None,vtz,RMC,0.154357302144,0.00170527172916,0.445428324678,0.00352123881992,1.75620291722,0.00651057204049,0.0237856586643,0.000629251188627,8.20108688396,0.056958178802,
1527,835,2.7,PBE,AFM,20,64.0,14,0.08333,0.02,-68.9707032,0.01253416585,None,vtz,RMC,0.163053894039,0.00170548280291,0.44650799652,0.00357243903493,1.74470335358,0.00656293941914,0.0194997383106,0.000650005578937,8.6952619859,0.0572210319844,
1528,836,2.7,PBE,AFM,20,64.0,15,0.04167,0.02,-68.99455666,0.01162347895,None,vtz,RMC,0.146197086425,0.00170872276036,0.451412751041,0.00350234202275,1.71582620526,0.00641278149934,0.0237279259592,0.000627679650592,7.65889217712,0.0563531725876,
1529,837,2.7,PBE,AFM,20,64.0,16,0.04167,0.02,-68.96976659,0.01097908206,None,vtz,RMC,0.146961152817,0.00206471066361,0.449721262997,0.00429992470046,1.71514522906,0.008090790706,0.019709092128,0.000771597329916,7.63721593221,0.0697833199788,
1530,838,2.7,PBE,AFM,20,64.0,17,0.08333,0.02,-69.01936552,0.01091079699,None,vtz,RMC,0.167181619623,0.001605018105,0.439151737221,0.0033512889073,1.77957216557,0.00622790120445,0.0275586832013,0.000606045486328,9.27118638328,0.0536040196009,
1531,839,2.7,PBE,AFM,20,64.0,18,0.01389,0.02,-69.01283681,0.01493473388,None,vtz,RMC,0.154891643215,0.00168058013459,0.442718347035,0.00348659723761,1.73757858703,0.00640599157459,0.0220503775803,0.000617329677719,8.37269999197,0.0563480479101,
1532,840,2.75,PBE,AFM,20,64.0,0,0.00694,0.02,-68.73506602,0.01244174107,None,vtz,RMC,0.197758431481,0.00155150090482,0.43951353115,0.0032453922102,1.76167519104,0.00536598204978,0.0391115683436,0.000581788072726,12.5779138552,0.0527796460507,
1533,841,2.75,PBE,AFM,20,64.0,1,0.04167,0.02,-68.7483681,0.01231070207,None,vtz,RMC,0.191984853596,0.0016719313178,0.430782489858,0.00348985023312,1.7922250899,0.00575837848271,0.0363285222132,0.000624870953888,11.7456281973,0.056460717631,
1534,842,2.75,PBE,AFM,20,64.0,2,0.04167,0.02,-68.75560239,0.01146773945,None,vtz,RMC,0.187233039003,0.00169944267105,0.440407757312,0.00353996015026,1.75523981002,0.00581353578863,0.0329256184883,0.000650641020782,11.2462864561,0.0572487988873,
1535,843,2.75,PBE,AFM,20,64.0,3,0.04167,0.02,-68.80044369,0.009776220969,None,vtz,RMC,0.176653841145,0.00173138401345,0.433468884718,0.00362615848025,1.78513973523,0.00600047210939,0.0292049376676,0.000636011586362,10.3438657769,0.0586610123754,
1536,844,2.75,PBE,AFM,20,64.0,4,0.04167,0.02,-68.74236919,0.01374701047,None,vtz,RMC,0.189892035594,0.0016350339656,0.436387075033,0.00339544895341,1.78241664858,0.00556515382092,0.034567327553,0.000611324638143,11.6132306314,0.0549506521124,
1537,845,2.75,PBE,AFM,20,64.0,5,0.04167,0.02,-68.76299213,0.01138929556,None,vtz,RMC,0.167904911746,0.00166107420633,0.438455822625,0.00345302670882,1.75584919345,0.00570189058935,0.028244535474,0.000634284295157,9.88301954939,0.0558567085579,
1538,846,2.75,PBE,AFM,20,64.0,6,0.02083,0.02,-68.74651071,0.01113963817,None,vtz,RMC,0.159199315008,0.001593282268,0.441200970605,0.00332119634163,1.71689423375,0.00545976836846,0.0218377595595,0.000595133202994,8.53454869877,0.0537076697697,
1539,847,2.75,PBE,AFM,20,64.0,7,0.04167,0.02,-68.75436775,0.01152037191,None,vtz,RMC,0.186014833804,0.00152527016046,0.435722955584,0.00317531404884,1.78838207106,0.00525276470811,0.0314111244419,0.000574328508584,11.3187348242,0.0513287539305,
1540,848,2.75,PBE,AFM,20,64.0,8,0.08333,0.02,-68.74784207,0.01352355418,None,vtz,RMC,0.183634774665,0.00166623382326,0.441604843217,0.00345813246235,1.74476777706,0.00570370873423,0.0327146247272,0.000625486652767,10.8388038557,0.0559727983947,
1541,849,2.75,PBE,AFM,20,64.0,9,0.08333,0.02,-68.7183125,0.01340419423,None,vtz,RMC,0.189930997461,0.00161689633937,0.43773574221,0.00335056939413,1.76729099288,0.00550169154634,0.0402830222774,0.000599739493251,12.901107532,0.0542801886282,
1542,850,2.75,PBE,AFM,20,64.0,10,0.08333,0.02,-68.78362021,0.01201486853,None,vtz,RMC,0.196591976255,0.00160383864394,0.430974217039,0.00333842276995,1.80354675072,0.00547723778589,0.0435923703285,0.000595370642287,12.8725340395,0.0540420986348,
1543,851,2.75,PBE,AFM,20,64.0,11,0.08333,0.02,-68.72222669,0.01350883596,None,vtz,RMC,0.194425683594,0.0017423684285,0.437035668882,0.00361816964583,1.79446872831,0.00595470554423,0.035053513212,0.000663279113056,11.7938540144,0.0585077292721,
1544,852,2.75,PBE,AFM,20,64.0,12,0.04167,0.02,-68.76137392,0.0130674003,None,vtz,RMC,0.165130930106,0.00167970892309,0.441786810384,0.00351258308571,1.74123024589,0.00579210050238,0.0277005941401,0.0006305295461,9.6746998135,0.0567222099328,
1545,853,2.75,PBE,AFM,20,64.0,13,0.08333,0.02,-68.72930666,0.01059479997,None,vtz,RMC,0.187624437341,0.00163785124076,0.440462414633,0.00339495795786,1.76918991689,0.00557637738494,0.0324604173281,0.000612753167434,11.1868433057,0.0551246122624,
1546,854,2.75,PBE,AFM,20,64.0,14,0.08333,0.02,-68.76465298,0.01339822072,None,vtz,RMC,0.190070204,0.0016950345685,0.429093305888,0.00348919080726,1.79392399088,0.00574969375097,0.0366687996323,0.000617344189138,11.8175784686,0.0566486491892,
1547,855,2.75,PBE,AFM,20,64.0,15,0.04167,0.02,-68.76790616,0.01328804571,None,vtz,RMC,0.191185027094,0.00165596563031,0.435114467758,0.00340910212759,1.78654592643,0.00562163144789,0.0366699320841,0.000618564696248,11.2528012907,0.0555589662291,
1548,856,2.75,PBE,AFM,20,64.0,16,0.04167,0.02,-68.72134587,0.01138269796,None,vtz,RMC,0.189948861992,0.00162017024424,0.442622339138,0.00336876888254,1.77003860217,0.00554008208737,0.0333733804307,0.000603651942837,11.753755672,0.054161721672,
1549,857,2.75,PBE,AFM,20,64.0,17,0.08333,0.02,-68.75461499,0.01294113477,None,vtz,RMC,0.185088051689,0.00165926606531,0.430564408003,0.00342486116883,1.78410432603,0.00553995647525,0.0364503808619,0.000609767698396,11.156777725,0.0553042113394,
1550,858,2.75,PBE,AFM,20,64.0,18,0.01389,0.02,-69.98906031,0.2929589929,None,vtz,RMC,0.153029287838,0.00155932559402,0.44204495453,0.00327751753665,1.72274699305,0.00543183169068,0.0228540806296,0.00059155860362,9.09833585684,0.0530311322208,
1551,859,2.8,PBE,AFM,20,64.0,0,0.00694,0.02,-68.46452708,0.01064305753,None,vtz,RMC,0.220431324151,0.00156846526181,0.428967062558,0.0033082588326,1.80842834512,0.00551632142565,0.0503998480899,0.00059489997676,14.5534265589,0.053585039931,
1552,860,2.8,PBE,AFM,20,64.0,1,0.04167,0.02,-68.48599421,0.01244825542,None,vtz,RMC,0.237074603455,0.00159612444541,0.429616373461,0.00333071421208,1.79576376812,0.00560843005167,0.0519646287491,0.000611200317014,16.6316051711,0.0541796232532,
1553,861,2.8,PBE,AFM,20,64.0,2,0.04167,0.02,-68.50135741,0.01118670185,None,vtz,RMC,0.217272657858,0.00168082155184,0.419502725981,0.00353043758125,1.81385093058,0.00592167730897,0.0463660868012,0.000642295727856,14.2480014427,0.0572297385662,
1554,862,2.8,PBE,AFM,20,64.0,3,0.04167,0.02,-68.50139442,0.01013812911,None,vtz,RMC,0.241557941995,0.00148799842614,0.425949022916,0.00310842085826,1.82656226031,0.00521919049714,0.0608148252859,0.000571412251179,17.2136159726,0.0505500300688,
1555,863,2.8,PBE,AFM,20,64.0,4,0.04167,0.02,-68.49033784,0.01258141735,None,vtz,RMC,0.222336832682,0.00161910735499,0.422403748145,0.00337846737396,1.81825078709,0.00573249213775,0.0487597531495,0.000613650962467,15.3986419141,0.0552208425067,
1556,864,2.8,PBE,AFM,20,64.0,5,0.04167,0.02,-68.49164157,0.01077149956,None,vtz,RMC,0.222193492991,0.00167516868896,0.42899785328,0.00351682834376,1.81091017761,0.005885118631,0.0420242154681,0.000645471073985,14.6251575159,0.0568867819338,
1557,865,2.8,PBE,AFM,20,64.0,6,0.02083,0.02,-68.51892866,0.01118930687,None,vtz,RMC,0.229977359222,0.00169798089233,0.425244494216,0.00357723232912,1.78341347693,0.00594128889836,0.0471940372112,0.00064028243035,15.6096852397,0.0575434521197,
1558,866,2.8,PBE,AFM,20,64.0,7,0.04167,0.02,-68.51391214,0.01022717337,None,vtz,RMC,0.217646948814,0.00157822860172,0.424547367728,0.00328010506902,1.82360697997,0.00555962068377,0.0488416993305,0.000592760029102,15.1661161748,0.0534552072216,
1559,867,2.8,PBE,AFM,20,64.0,8,0.08333,0.02,-68.48253085,0.009402748133,None,vtz,RMC,0.21302013646,0.0016721693965,0.431827756156,0.00347871858723,1.77892198193,0.00588771412616,0.0430510230046,0.000630256857684,14.3420291828,0.0566119322288,
1560,868,2.8,PBE,AFM,20,64.0,9,0.08333,0.02,-68.51305623,0.01372358623,None,vtz,RMC,0.18868317955,0.00163135581339,0.432258337676,0.00341516941847,1.81028649118,0.00574491346195,0.0376124681446,0.000626988151671,11.5101079852,0.055615361356,
1561,869,2.8,PBE,AFM,20,64.0,10,0.08333,0.02,-68.48303097,0.01018659526,None,vtz,RMC,0.211505302479,0.00159998968261,0.4367077827,0.00333645031292,1.7769165026,0.00562282097813,0.0417899106964,0.000585714808015,13.6728019208,0.0537617655083,
1562,870,2.8,PBE,AFM,20,64.0,11,0.08333,0.02,-68.49295199,0.01277089374,None,vtz,RMC,0.221887380081,0.00160695898545,0.423822256491,0.00338108087604,1.82159800734,0.00566535070897,0.0474146786211,0.000609543169611,14.6135905228,0.0549044822844,
1563,871,2.8,PBE,AFM,20,64.0,12,0.04167,0.02,-68.49199897,0.01223597517,None,vtz,RMC,0.237436566838,0.00164819408775,0.423331722717,0.00348248223111,1.83746986565,0.00583462695332,0.0539439019146,0.000626720778132,16.4990990671,0.0563452943864,
1564,872,2.8,PBE,AFM,20,64.0,13,0.08333,0.02,-68.47081699,0.01254707985,None,vtz,RMC,0.229660285757,0.00164357527242,0.430535484245,0.00340965826432,1.83656823805,0.00580534119068,0.0540430601416,0.00062472317318,16.2130871449,0.0556389377313,
1565,873,2.8,PBE,AFM,20,64.0,14,0.08333,0.02,-68.50390202,0.01198862255,None,vtz,RMC,0.204590874562,0.00155769672051,0.42109506446,0.00325223239895,1.82051017,0.0054697310162,0.0444589040016,0.000587769269959,13.4956670737,0.0530210354716,
1566,874,2.8,PBE,AFM,20,64.0,15,0.04167,0.02,-68.50806493,0.01082411509,None,vtz,RMC,0.235009426539,0.00159075665695,0.426603329744,0.00336035268313,1.81897896745,0.00559560108798,0.053293979115,0.00059357797073,16.4475922501,0.0542362895207,
1567,875,2.8,PBE,AFM,20,64.0,16,0.04167,0.02,-68.51090053,0.01106416102,None,vtz,RMC,0.232614595932,0.00167746296211,0.424561187342,0.00349396009054,1.81755007075,0.00588133832456,0.0546195206122,0.000630918378436,16.1398375592,0.0568462077011,
1568,876,2.8,PBE,AFM,20,64.0,17,0.08333,0.02,-68.52306914,0.009477001347,None,vtz,RMC,0.209951765273,0.00159286911382,0.429452357979,0.00330528303583,1.79328728901,0.00557594232753,0.0436854506117,0.000602978000007,13.4276157207,0.0539225713341,
1569,877,2.8,PBE,AFM,20,64.0,18,0.01389,0.02,-68.54729211,0.01607897761,None,vtz,RMC,0.230939882071,0.00160786598336,0.425055435938,0.00335563420741,1.81774125899,0.00560901688011,0.0566385047855,0.000615702125828,16.2833011374,0.0545323992333,
1570,878,2.85,PBE,AFM,20,64.0,0,0.00694,0.02,-68.24479557,0.01148957641,None,vtz,RMC,0.232201418821,0.00162457273821,0.421442777406,0.00342066135103,1.8135592149,0.0056101247332,0.05481183503,0.000609870891707,16.0814551904,0.0552653606359,
1571,879,2.85,PBE,AFM,20,64.0,1,0.04167,0.02,-68.2473423,0.01497575749,None,vtz,RMC,0.252986789284,0.00176139486142,0.415781910524,0.00371678411933,1.83224738501,0.00605001245305,0.0614992115142,0.000666556616955,18.1409094076,0.0601305346588,
1572,880,2.85,PBE,AFM,20,64.0,2,0.04167,0.02,-68.30739838,0.03022545625,None,vtz,RMC,0.273485966429,0.0016814610303,0.407294893505,0.00353160675013,1.88107530383,0.00578762701817,0.0762581514201,0.000646643205044,22.0100358477,0.0575775324721,
1573,881,2.85,PBE,AFM,20,64.0,3,0.04167,0.02,-68.24093683,0.03535731414,None,vtz,RMC,0.266770342246,0.0016701559109,0.414074227572,0.00350787470319,1.83728817759,0.00572982244711,0.072019950306,0.000646483579576,20.5530850489,0.0569219744832,
1574,882,2.85,PBE,AFM,20,64.0,4,0.04167,0.02,-68.4628974,0.06820066241,None,vtz,RMC,0.276005588101,0.00162824162787,0.414565210575,0.00345620120606,1.87183078347,0.00565724963197,0.0745732356526,0.000625464634958,21.8301444317,0.0558771624106,
1575,883,2.85,PBE,AFM,20,64.0,5,0.04167,0.02,-68.23843878,0.01142905899,None,vtz,RMC,0.265149813209,0.00141134007197,0.410067590225,0.00297829940636,1.85577535188,0.00489379587191,0.0659238134874,0.000548918191282,20.0650368227,0.048999378653,
1576,884,2.85,PBE,AFM,20,64.0,6,0.02083,0.02,-68.27222587,0.008949342991,None,vtz,RMC,0.276876771996,0.00154919851972,0.410445754191,0.00325794288028,1.8610816305,0.00530302066594,0.0789158872841,0.00058898015092,21.9938212296,0.0531840536416,
1577,885,2.85,PBE,AFM,20,64.0,7,0.04167,0.02,-68.22926627,0.01049142402,None,vtz,RMC,0.262019625699,0.00170514780708,0.415163747418,0.00359785237592,1.84501249838,0.00588427222842,0.0668766030427,0.000651958096141,19.8451329612,0.0583020039921,
1578,886,2.85,PBE,AFM,20,64.0,8,0.08333,0.02,-68.21726528,0.0115921693,None,vtz,RMC,0.258781651083,0.00168658043733,0.42318315627,0.00353142357728,1.8448831225,0.00575442331563,0.0650794291255,0.000638106661495,19.0904344735,0.0574791632371,
1579,887,2.85,PBE,AFM,20,64.0,9,0.08333,0.02,-68.24366603,0.009128729357,None,vtz,RMC,0.256385076071,0.00148693809648,0.418480732866,0.00312106160819,1.84450642902,0.00512757761256,0.0637014213726,0.000576608663766,19.047648082,0.0509920459801,
1580,888,2.85,PBE,AFM,20,64.0,10,0.08333,0.02,-68.41045261,0.05771765827,None,vtz,RMC,0.261482272677,0.00169452048825,0.417120525974,0.00355043202296,1.86001350523,0.00581035091635,0.0676451226553,0.000644392772826,19.8779266453,0.057831779149,
1581,889,2.85,PBE,AFM,20,64.0,11,0.08333,0.02,-68.24471903,0.01327755855,None,vtz,RMC,0.280681635039,0.00149748433925,0.409549583116,0.00314871295476,1.8536841698,0.0051515138463,0.0765001971541,0.000575749154855,22.23145432,0.051389179831,
1582,890,2.85,PBE,AFM,20,64.0,12,0.04167,0.02,-68.2735181,0.01461696504,None,vtz,RMC,0.253881408164,0.00163882007496,0.412839077746,0.00346871319667,1.8499673853,0.0057182062525,0.0701012800986,0.00063811416223,19.2601635116,0.0563821870532,
1583,891,2.85,PBE,AFM,20,64.0,13,0.08333,0.02,-68.21878808,0.01567112397,None,vtz,RMC,0.250808122968,0.00155849283478,0.418413706907,0.00328820327571,1.83524043034,0.00534748867871,0.0627089852471,0.000600690710506,18.2845748977,0.0534944287147,
1584,892,2.85,PBE,AFM,20,64.0,14,0.08333,0.02,-68.25676965,0.01103625893,None,vtz,RMC,0.258310185189,0.00164797338678,0.419305899962,0.00343717067628,1.84470779079,0.00561205835536,0.0669740387062,0.000626101054577,19.4947072843,0.0558683195126,
1585,893,2.85,PBE,AFM,20,64.0,15,0.04167,0.02,-68.26424567,0.01019911018,None,vtz,RMC,0.255518246936,0.00168526875942,0.417204143857,0.00353307373425,1.85026966782,0.0057844258892,0.0668628844333,0.000639971396237,19.2781117825,0.0573961555372,
1586,894,2.85,PBE,AFM,20,64.0,16,0.04167,0.02,-68.19667334,0.01108502364,None,vtz,RMC,0.261813936584,0.00172870605142,0.42280241994,0.00364099656452,1.81363334372,0.00595436271705,0.0643448880662,0.000657567841386,19.6833372555,0.0593487455645,
1587,895,2.85,PBE,AFM,20,64.0,17,0.08333,0.02,-68.24335231,0.01688816136,None,vtz,RMC,0.264899154014,0.00163569127465,0.41366212563,0.0034417729668,1.84390696092,0.00562880911333,0.0699770867405,0.000626160176894,20.4872938554,0.0558628719575,
1588,896,2.85,PBE,AFM,20,64.0,18,0.01389,0.02,-68.28223365,0.01258732082,None,vtz,RMC,0.254698876272,0.00156509288101,0.418045907561,0.0033004993933,1.84692306523,0.00541804779403,0.0639519830329,0.000592510387968,19.1573444957,0.053691482583,
1589,897,2.9,PBE,AFM,20,64.0,0,0.00694,0.02,-68.01208679,0.01536676207,None,vtz,RMC,0.287363678455,0.00159434718032,0.412123494812,0.00339523720809,1.83174521793,0.00553156008118,0.0808421301492,0.000611532955992,23.0411894202,0.0552311260726,
1590,898,2.9,PBE,AFM,20,64.0,1,0.04167,0.02,-67.99029477,0.01373632704,None,vtz,RMC,0.307763501245,0.00156636466345,0.400568228561,0.00331146094129,1.93937094848,0.00536876898607,0.0889504957451,0.000601123271435,26.0974799523,0.053626660648,
1591,899,2.9,PBE,AFM,20,64.0,2,0.04167,0.02,-67.99326758,0.01154508663,None,vtz,RMC,0.300026944153,0.00171249275493,0.402759972757,0.00360656024241,1.91945891553,0.00590091627116,0.0865100677236,0.000659240797308,24.9963578912,0.0588791516396,
1592,900,2.9,PBE,AFM,20,64.0,3,0.04167,0.02,-67.99785997,0.01469644475,None,vtz,RMC,0.297088351784,0.00162814198099,0.409538025037,0.00346489636201,1.8803745815,0.00568259851067,0.0859114055857,0.000617896026235,24.6149282693,0.056325306833,
1593,901,2.9,PBE,AFM,20,64.0,4,0.04167,0.02,-68.02330448,0.01403417005,None,vtz,RMC,0.28918740093,0.00169256958467,0.402309180595,0.0035690487893,1.91727767874,0.00590353286839,0.0808982396157,0.000653550640481,23.6014950607,0.0589099036754,
1594,902,2.9,PBE,AFM,20,64.0,5,0.04167,0.02,-68.02651417,0.01435865974,None,vtz,RMC,0.274249734152,0.00172590449085,0.407677026126,0.00363269353935,1.88354996747,0.00591383290794,0.0732111834479,0.000656330369064,21.5208986003,0.0591635804193,
1595,903,2.9,PBE,AFM,20,64.0,6,0.02083,0.02,-67.98832895,0.01276901388,None,vtz,RMC,0.303769686256,0.00165347657459,0.403810307502,0.00348485781668,1.94804489867,0.00565529262977,0.0905759167525,0.000642004642354,26.5385313198,0.0567778927728,
1596,904,2.9,PBE,AFM,20,64.0,7,0.04167,0.02,-67.96935266,0.01239914474,None,vtz,RMC,0.305429818458,0.00163724859945,0.408028070779,0.00346760995587,1.90039904364,0.00566035687761,0.0942023336482,0.000621252145725,26.2879387795,0.056171968137,
1597,905,2.9,PBE,AFM,20,64.0,8,0.08333,0.02,-68.0337171,0.01051471943,None,vtz,RMC,0.289878598164,0.00164018008132,0.403613135576,0.00344627195626,1.89376495843,0.00560597646066,0.0833239573855,0.000639299936909,24.0686882479,0.0565408341909,
1598,906,2.9,PBE,AFM,20,64.0,9,0.08333,0.02,-68.03496661,0.01278024197,None,vtz,RMC,0.282628082077,0.00158027528733,0.409666148445,0.00333201916866,1.87387292404,0.00543552561733,0.0828412552208,0.000602667319931,23.1668055319,0.0540145504866,
1599,907,2.9,PBE,AFM,20,64.0,10,0.08333,0.02,-68.00911328,0.01067139783,None,vtz,RMC,0.271122279839,0.00164441977863,0.407264870693,0.00343831358917,1.87155656948,0.00562234119138,0.0682391256104,0.000625611673368,20.7806063946,0.0563728738822,
1600,908,2.9,PBE,AFM,20,64.0,11,0.08333,0.02,-68.06117988,0.01545725304,None,vtz,RMC,0.256078772164,0.00169278381132,0.41367049734,0.00355890125488,1.85802246095,0.00578950505102,0.0691798769524,0.000656612075349,19.4015496534,0.0577628771911,
1601,909,2.9,PBE,AFM,20,64.0,12,0.04167,0.02,-67.99604973,0.01110361303,None,vtz,RMC,0.295547894193,0.00156832012997,0.406478915061,0.00328820348882,1.89132176188,0.00544043948334,0.0883852366828,0.000599883289831,24.720738971,0.0536135007902,
1602,910,2.9,PBE,AFM,20,64.0,13,0.08333,0.02,-68.01736656,0.01236950379,None,vtz,RMC,0.296849745006,0.00156242190271,0.403171371478,0.00330169622959,1.91509769241,0.00540506106309,0.0857253483285,0.000595610125682,24.8282258933,0.053847008082,
1603,911,2.9,PBE,AFM,20,64.0,14,0.08333,0.02,-67.98794065,0.01386914359,None,vtz,RMC,0.273106142396,0.00158964857163,0.408560741827,0.00333870531794,1.87974313695,0.00555262212948,0.0722762079492,0.000615061233166,21.4126868129,0.0548086027363,
1604,912,2.9,PBE,AFM,20,64.0,15,0.04167,0.02,-67.99897524,0.01310925297,None,vtz,RMC,0.287112562389,0.00170158762363,0.405477508707,0.00361447593356,1.87015821668,0.00595075482788,0.0787109123821,0.000658287791668,23.0801383235,0.0588546739752,
1605,913,2.9,PBE,AFM,20,64.0,16,0.04167,0.02,-67.97780027,0.0121004855,None,vtz,RMC,0.289276840587,0.00160484569718,0.404885094065,0.00338049781802,1.88665267453,0.00553346561956,0.081112615235,0.000617579639163,23.5613694451,0.0550451253017,
1606,914,2.9,PBE,AFM,20,64.0,17,0.08333,0.02,-68.01905574,0.01439547327,None,vtz,RMC,0.279597362375,0.00157741089143,0.399958842344,0.0033221089907,1.89181643338,0.00543020005667,0.0737079485333,0.000611316433339,22.168823007,0.0542601838525,
1607,915,2.9,PBE,AFM,20,64.0,18,0.01389,0.02,-68.02287582,0.01634436469,None,vtz,RMC,0.298444534869,0.00158126468234,0.404460907197,0.00337303395706,1.90373388673,0.00548591834203,0.0912465468669,0.00059992520054,25.316283149,0.0548144570276,
1608,916,2.95,PBE,AFM,20,64.0,0,0.00694,0.02,-67.73010681,0.01226861486,None,vtz,RMC,0.345443236342,0.00158341391293,0.39115953598,0.00341283329788,1.95412913262,0.00669204941059,0.12079005112,0.000617193713177,33.0003387064,0.0554171560453,
1609,917,2.95,PBE,AFM,20,64.0,1,0.04167,0.02,-67.7904163,0.009883113014,None,vtz,RMC,0.311198427897,0.00168429511726,0.39631952575,0.00356268129198,1.92914009703,0.00715946725082,0.0951134048234,0.000651673650886,27.101700262,0.0581336096518,
1610,918,2.95,PBE,AFM,20,64.0,2,0.04167,0.02,-67.8205293,0.01332636978,None,vtz,RMC,0.319677593088,0.00175187294939,0.392944025091,0.00370520119101,1.95071456447,0.00736283159559,0.103099073873,0.000670841263812,28.6195846105,0.0604194521267,
1611,919,2.95,PBE,AFM,20,64.0,3,0.04167,0.02,-67.82076517,0.01207181588,None,vtz,RMC,0.297531088365,0.00169282276085,0.402845682554,0.00359287687628,1.92064451446,0.0071916442101,0.0917262877168,0.000644051524995,25.1685059614,0.0584272195882,
1612,920,2.95,PBE,AFM,20,64.0,4,0.04167,0.02,-67.75195198,0.0112877681,None,vtz,RMC,0.350939214801,0.00165431112667,0.392650458493,0.00350443673801,1.98049270083,0.00701075590209,0.119690164235,0.000635417033559,33.5429470872,0.0572075559807,
1613,921,2.95,PBE,AFM,20,64.0,5,0.04167,0.02,-67.72990284,0.01357960549,None,vtz,RMC,0.322103297571,0.00170637693091,0.402544009449,0.00362534570539,1.89953362591,0.00711623084107,0.105986717635,0.000656792285267,28.7496202988,0.0587747767461,
1614,922,2.95,PBE,AFM,20,64.0,6,0.02083,0.02,-67.78183322,0.01560524142,None,vtz,RMC,0.338438486848,0.0015409482846,0.387809699936,0.00327472686736,1.97748960003,0.00650809200582,0.114977803885,0.000605906853699,31.5046493262,0.0538214806775,
1615,923,2.95,PBE,AFM,20,64.0,7,0.04167,0.02,-67.73847319,0.0123386549,None,vtz,RMC,0.33371201692,0.00169394919797,0.395416316326,0.00358480441003,1.93976715587,0.00717548954917,0.110827399358,0.000653907576657,30.8972394587,0.0588113356498,
1616,924,2.95,PBE,AFM,20,64.0,8,0.08333,0.02,-67.71908497,0.0139476862,None,vtz,RMC,0.331409567808,0.00176319420389,0.39790890202,0.00376138704137,1.92280159886,0.00752904160546,0.10841419071,0.000670721748468,30.1403802748,0.0605917677609,
1617,925,2.95,PBE,AFM,20,64.0,9,0.08333,0.02,-67.7395029,0.01350306273,None,vtz,RMC,0.331408368466,0.00170104329769,0.396884346226,0.00365500793684,1.9108798411,0.00740784398756,0.109535752466,0.000665820272024,30.2842306854,0.0596527358562,
1618,926,2.95,PBE,AFM,20,64.0,10,0.08333,0.02,-67.81366023,0.0121274819,None,vtz,RMC,0.318813063496,0.00167913049283,0.386786109631,0.00357857339974,1.93361171675,0.00721225188444,0.105543976006,0.000654964478742,28.9026189506,0.0587857820988,
1619,927,2.95,PBE,AFM,20,64.0,11,0.08333,0.02,-67.75730157,0.01131029815,None,vtz,RMC,0.321026927815,0.00173846330131,0.395333510099,0.00368352407021,1.92308166449,0.00723804382333,0.105172065132,0.000663348482862,28.6956986943,0.0600406406353,
1620,928,2.95,PBE,AFM,20,64.0,12,0.04167,0.02,-67.78878639,0.0115626066,None,vtz,RMC,0.311922903355,0.00182044303333,0.399675827994,0.00381647858344,1.90655156214,0.00763563216014,0.0957001616149,0.000699691795362,26.9551075945,0.0626812010648,
1621,929,2.95,PBE,AFM,20,64.0,13,0.08333,0.02,-67.74425939,0.01172830049,None,vtz,RMC,0.333930322921,0.00156793631177,0.395381642164,0.00334252551445,1.94507525593,0.00661999071234,0.11153316111,0.000593848017862,31.0674102764,0.054029679622,
1622,930,2.95,PBE,AFM,20,64.0,14,0.08333,0.02,-67.74236227,0.01040855264,None,vtz,RMC,0.324400105361,0.0016427243351,0.404538824717,0.00348396877765,1.901126193,0.00696869050624,0.100553412642,0.000613382766341,29.1436116011,0.056208314988,
1623,931,2.95,PBE,AFM,20,64.0,15,0.04167,0.02,-67.77006685,0.008630363297,None,vtz,RMC,0.333478655775,0.00154535871033,0.390047207539,0.003276059688,2.01248791448,0.00650661074326,0.108758701657,0.000606424509186,30.4931707267,0.0536406678101,
1624,932,2.95,PBE,AFM,20,64.0,16,0.04167,0.02,-67.73789372,0.01223346499,None,vtz,RMC,0.32670898014,0.00156622615803,0.390653938447,0.00329430497035,1.92599777182,0.00661799703402,0.104276341565,0.000604756133107,29.5654603831,0.0539861992369,
1625,933,2.95,PBE,AFM,20,64.0,17,0.08333,0.02,-67.77139955,0.0123571707,None,vtz,RMC,0.330184508425,0.00158118975307,0.394828902396,0.00335503946817,1.92986508555,0.00665145728697,0.108792193378,0.000608397201366,30.2282704925,0.0544898899179,
1626,934,2.95,PBE,AFM,20,64.0,18,0.01389,0.02,-67.75451034,0.008584565466,None,vtz,RMC,0.312131394429,0.00156806327123,0.400786330162,0.00332404228495,1.94165888407,0.00667607263753,0.101124671357,0.000611210469758,27.7987665939,0.054381018754,
1627,935,3.0,PBE,AFM,20,64.0,0,0.00694,0.02,-67.53024484,0.01227544475,None,vtz,RMC,0.364437164212,0.00147679037095,0.384345502357,0.00314173858292,1.98726883132,0.00543961466046,0.13357729311,0.00056987485332,36.2079027223,0.0513307620945,
1628,936,3.0,PBE,AFM,20,64.0,1,0.04167,0.02,-67.51682056,0.01091046112,None,vtz,RMC,0.361518576561,0.00147341832246,0.383320240431,0.00317526939793,1.99137293279,0.00543001027941,0.126085475863,0.000573823023511,35.3685788126,0.051683954973,
1629,937,3.0,PBE,AFM,20,64.0,2,0.04167,0.02,-67.57414054,0.008946898266,None,vtz,RMC,0.353908794164,0.00153403391315,0.383740037588,0.0032665188346,1.98911563552,0.00559906264731,0.122344409445,0.000603836171388,34.22478306,0.0532878984834,
1630,938,3.0,PBE,AFM,20,64.0,3,0.04167,0.02,-67.52793727,0.01069188051,None,vtz,RMC,0.374847346806,0.00157030818001,0.374859331165,0.00337655181454,2.00252740101,0.00583527916655,0.136843390096,0.000622777481547,37.638165007,0.0552686745755,
1631,939,3.0,PBE,AFM,20,64.0,4,0.04167,0.02,-67.50858894,0.009716726421,None,vtz,RMC,0.364195240163,0.00150350451868,0.385048673302,0.00319352591799,2.00596904948,0.00549245105578,0.132279230232,0.000570932989954,36.252878644,0.0521689833442,
1632,940,3.0,PBE,AFM,20,64.0,5,0.04167,0.02,-67.54641816,0.009619802959,None,vtz,RMC,0.372759585911,0.00163765836022,0.374295990551,0.0035107027041,2.0181548997,0.00609036446788,0.138841502497,0.000640705284972,37.6477809538,0.0574716702885,
1633,941,3.0,PBE,AFM,20,64.0,6,0.02083,0.02,-67.49250228,0.01027219687,None,vtz,RMC,0.378609822593,0.00150010956198,0.383486065822,0.00319979565605,2.01885055397,0.00549954681968,0.140346096132,0.000587838371096,38.8075426794,0.0521820997066,
1634,942,3.0,PBE,AFM,20,64.0,7,0.04167,0.02,-67.53532908,0.01081024637,None,vtz,RMC,0.38286633013,0.00144511941736,0.373491047087,0.00308243578137,2.03015835439,0.00531329258522,0.143359745825,0.000569676701026,39.7469914066,0.0508821768133,
1635,943,3.0,PBE,AFM,20,64.0,8,0.08333,0.02,-67.49692482,0.009516614199,None,vtz,RMC,0.38364100929,0.00156956376605,0.377947901676,0.00336532951376,2.00687422838,0.00577114131811,0.148870842571,0.000593320689644,39.6258952818,0.0548276589134,
1636,944,3.0,PBE,AFM,20,64.0,9,0.08333,0.02,-67.45812531,0.01405059809,None,vtz,RMC,0.377476832073,0.00159701847829,0.381184686924,0.00338279625052,2.01165236091,0.00587031271472,0.142000157862,0.000615819703324,38.4988591175,0.0549953558822,
1637,945,3.0,PBE,AFM,20,64.0,10,0.08333,0.02,-67.5365024,0.02132536532,None,vtz,RMC,0.367032195059,0.00157205903497,0.385354786052,0.00334885375339,1.96574291211,0.00575413205669,0.135347085128,0.000603204206829,36.6870825111,0.0547190283521,
1638,946,3.0,PBE,AFM,20,64.0,11,0.08333,0.02,-67.55857312,0.02747749191,None,vtz,RMC,0.371465806309,0.00153226374104,0.38081741633,0.00327078047525,1.99111205433,0.00565112579141,0.136097755813,0.000600924937068,37.0370359402,0.053438766054,
1639,947,3.0,PBE,AFM,20,64.0,12,0.04167,0.02,-67.50125415,0.008616476766,None,vtz,RMC,0.354169282456,0.0016279040745,0.389568696338,0.00351013768429,1.97692124189,0.00601601248066,0.121672181357,0.000632952497757,34.10084897,0.0569043082717,
1640,948,3.0,PBE,AFM,20,64.0,13,0.08333,0.02,-67.55426001,0.01356267903,None,vtz,RMC,0.348851147558,0.00156571060794,0.379327468028,0.00336786601962,1.98429488394,0.00578764375403,0.121081343147,0.000621325364033,33.2843110112,0.0547909917173,
1641,949,3.0,PBE,AFM,20,64.0,14,0.08333,0.02,-67.50928888,0.00922560395,None,vtz,RMC,0.360819281691,0.00164892136545,0.389168489131,0.00352456518582,1.97069050923,0.00613107988131,0.127939905236,0.000644391715385,35.3190142359,0.0581489235911,
1642,950,3.0,PBE,AFM,20,64.0,15,0.04167,0.02,-67.53426526,0.01376742923,None,vtz,RMC,0.378335076477,0.00163430917535,0.377960227216,0.00350593521658,2.05292781208,0.00602174193768,0.144533490468,0.000637603413766,38.5064775128,0.0571304627141,
1643,951,3.0,PBE,AFM,20,64.0,16,0.04167,0.02,-67.5048517,0.01156988054,None,vtz,RMC,0.387912003255,0.00152811712388,0.380763108503,0.00324417726561,2.02073154957,0.00554117137098,0.153233789739,0.000595905926272,40.9054950871,0.0531430060241,
1644,952,3.0,PBE,AFM,20,64.0,17,0.08333,0.02,-67.54286516,0.01046271166,None,vtz,RMC,0.354399832754,0.00167339955129,0.386687930224,0.00362579870035,1.98807882286,0.00624098750198,0.121781386551,0.000665455272348,34.630636122,0.0589205864476,
1645,953,3.0,PBE,AFM,20,64.0,18,0.01389,0.02,-67.48554379,0.01270728045,None,vtz,RMC,0.36397949219,0.00148004044369,0.388101858294,0.00317169857725,1.965058671,0.00548154850691,0.132437524117,0.000586344590357,36.148767966,0.0517666602228,
1646,954,3.05,PBE,AFM,20,64.0,0,0.00694,0.02,-67.55079925,0.1493563054,None,vtz,RMC,0.39779887087,0.00152238802678,0.3662787193,0.00323606851015,2.03749536445,0.00580352029752,0.158268262955,0.000603826577936,42.7386249867,0.0533162077661,
1647,955,3.05,PBE,AFM,20,64.0,1,0.04167,0.02,-67.31429911,0.009888164012,None,vtz,RMC,0.390570983889,0.0015785639209,0.376984695332,0.00337097225749,2.02284790081,0.0059392284844,0.152569643589,0.00063051002218,41.1179582385,0.0554656532001,
1648,956,3.05,PBE,AFM,20,64.0,2,0.04167,0.02,-67.29254798,0.01332718298,None,vtz,RMC,0.383128284274,0.00166844605311,0.375877227814,0.00352392396876,2.04054350572,0.00628868203179,0.146275371035,0.00065881952832,39.6240637983,0.0579964760771,
1649,957,3.05,PBE,AFM,20,64.0,3,0.04167,0.02,-67.32604044,0.01045997658,None,vtz,RMC,0.40962764195,0.00161678961972,0.369216058693,0.00346360677091,2.0376913934,0.00618970801459,0.164277070327,0.000638657429577,45.0621254282,0.0567908581002,
1650,958,3.05,PBE,AFM,20,64.0,4,0.04167,0.02,-67.2575465,0.01295775032,None,vtz,RMC,0.416732112252,0.00161066801103,0.367085102968,0.00345594230694,2.0763685232,0.00603560509795,0.172918908519,0.000628009079976,46.328785854,0.056282320253,
1651,959,3.05,PBE,AFM,20,64.0,5,0.04167,0.02,-67.40475459,0.01952006397,None,vtz,RMC,0.378152387959,0.00163201515976,0.37237661949,0.00346197318379,2.05303417872,0.00625815875257,0.13889278152,0.000639593370536,38.4166588703,0.0571546914592,
1652,960,3.05,PBE,AFM,20,64.0,6,0.02083,0.02,-67.34072338,0.01038660138,None,vtz,RMC,0.395200724722,0.00149671774774,0.36900969838,0.00320215157459,2.04387627222,0.00575156062162,0.152350419867,0.000580292640038,41.9682137218,0.0528231338939,
1653,961,3.05,PBE,AFM,20,64.0,7,0.04167,0.02,-67.31433553,0.00904512095,None,vtz,RMC,0.395066068141,0.00156404011705,0.371833884458,0.00334102109289,2.00789751566,0.00592589698945,0.158527924606,0.000609964845534,42.0891389104,0.0548228105964,
1654,962,3.05,PBE,AFM,20,64.0,8,0.08333,0.02,-67.27815942,0.01198059558,None,vtz,RMC,0.390914345392,0.00176981718188,0.370611247939,0.00378184462623,2.06261982755,0.00667794113637,0.150937966468,0.000681073579637,41.0365242513,0.0619097761741,
1655,963,3.05,PBE,AFM,20,64.0,9,0.08333,0.02,-67.27874,0.01270500744,None,vtz,RMC,0.405219687188,0.00156630337361,0.371994204768,0.00334402257358,2.05701600223,0.00587088465761,0.160896885736,0.000608207627657,43.9136377391,0.0550236885857,
1656,964,3.05,PBE,AFM,20,64.0,10,0.08333,0.02,-67.29071543,0.03066087274,None,vtz,RMC,0.425817079903,0.00152854068735,0.364605848195,0.00328024331547,2.08063392079,0.00582867139895,0.181262950505,0.000615085988533,48.50549679,0.0537646134785,
1657,965,3.05,PBE,AFM,20,64.0,11,0.08333,0.02,-67.32789096,0.01049400118,None,vtz,RMC,0.396327341334,0.00158764273855,0.367932771927,0.00339458024786,2.03466305374,0.0060807692723,0.154071107993,0.000629984513767,42.2881956904,0.0561301154422,
1658,966,3.05,PBE,AFM,20,64.0,12,0.04167,0.02,-67.29905496,0.01189809482,None,vtz,RMC,0.38908960413,0.00161129288754,0.365757167291,0.00346752978631,2.0415236422,0.00610326395861,0.149031103317,0.000625391962683,40.3618789561,0.0566967138651,
1659,967,3.05,PBE,AFM,20,64.0,13,0.08333,0.02,-67.29221554,0.01386073613,None,vtz,RMC,0.404956034587,0.00156814213465,0.367177309651,0.00333258402848,2.05646828168,0.00598917539508,0.166470398588,0.000622044610157,44.4590835584,0.0551681046067,
1660,968,3.05,PBE,AFM,20,64.0,14,0.08333,0.02,-67.34077928,0.01012033398,None,vtz,RMC,0.395628679801,0.00172423571122,0.369327918086,0.00371595422782,2.03272454081,0.00673263812469,0.154936946724,0.000675074386604,42.1435831353,0.0606122858218,
1661,969,3.05,PBE,AFM,20,64.0,15,0.04167,0.02,-67.26425952,0.009917420206,None,vtz,RMC,0.407788464778,0.00162910992083,0.373586850764,0.00348272915974,2.05223313362,0.00622172876775,0.16374567739,0.000621413617706,44.4777305305,0.0569985026302,
1662,970,3.05,PBE,AFM,20,64.0,16,0.04167,0.02,-67.29633076,0.01052056302,None,vtz,RMC,0.405546860473,0.00161406560313,0.369084997578,0.00346598752874,2.04581971584,0.00617561074746,0.165983699411,0.000627157005786,44.2334263877,0.0566253247543,
1663,971,3.05,PBE,AFM,20,64.0,17,0.08333,0.02,-67.27262365,0.01192556226,None,vtz,RMC,0.402126987284,0.00160648740777,0.377701706887,0.00345528027867,2.04263666872,0.00615456012567,0.162537402524,0.000627157160911,43.3253072352,0.0563597359703,
1664,972,3.05,PBE,AFM,20,64.0,18,0.01389,0.02,-67.30417972,0.01431953848,None,vtz,RMC,0.414202225297,0.0016393117104,0.366490143554,0.00356135428218,2.09628006802,0.00633188632546,0.168889773022,0.000647062369444,45.4345845992,0.0581458570189,
1665,973,3.1,PBE,AFM,20,64.0,0,0.00694,0.02,-67.12067109,0.0145959489,None,vtz,RMC,0.419697672525,0.001534955145,0.353361740758,0.00330888239219,2.07496909036,0.00548038167465,0.175459123487,0.000598768915411,46.8832315456,0.0544493443302,
1666,974,3.1,PBE,AFM,20,64.0,1,0.04167,0.02,-67.08316179,0.01310205456,None,vtz,RMC,0.445880810773,0.0015603686246,0.344746185627,0.00337978303269,2.1480085242,0.00553346337242,0.199418778281,0.000620389001656,52.810640632,0.0557408094685,
1667,975,3.1,PBE,AFM,20,64.0,2,0.04167,0.02,-67.0665091,0.01148013527,None,vtz,RMC,0.435675810767,0.00147548082864,0.3562803607,0.00316204479234,2.10546200484,0.00516409949023,0.191880179785,0.000595421407198,50.6680168202,0.0518173252504,
1668,976,3.1,PBE,AFM,20,64.0,3,0.04167,0.02,-67.11458975,0.009692890107,None,vtz,RMC,0.413591371568,0.00156538644089,0.359525815353,0.00336175790865,2.09798727119,0.0055279642218,0.172809331989,0.000636284972517,45.7499057635,0.0554540519396,
1669,977,3.1,PBE,AFM,20,64.0,4,0.04167,0.02,-67.04383206,0.0099629751,None,vtz,RMC,0.437157583734,0.00152868861735,0.360142917905,0.00328707224172,2.09929751903,0.0054812652583,0.192268941492,0.000617338473774,51.1420388181,0.0540602369351,
1670,978,3.1,PBE,AFM,20,64.0,5,0.04167,0.02,-67.05745418,0.01146520175,None,vtz,RMC,0.437853754514,0.00154882578964,0.362453438925,0.00331302164829,2.09300982233,0.00544588532232,0.190625978117,0.000613229548263,50.9731004896,0.0544170471478,
1671,979,3.1,PBE,AFM,20,64.0,6,0.02083,0.02,-67.1251687,0.01541536549,None,vtz,RMC,0.418501990866,0.00158590762295,0.354420254978,0.00342925507442,2.08523466722,0.00566107117362,0.175179751975,0.000639161981447,46.3995232182,0.0564478992112,
1672,980,3.1,PBE,AFM,20,64.0,7,0.04167,0.02,-67.09996967,0.008516053804,None,vtz,RMC,0.43511517722,0.00148612893658,0.356863270066,0.0032449732354,2.12113119241,0.0053349007905,0.187777586168,0.000593404559079,50.4707742451,0.0531604700911,
1673,981,3.1,PBE,AFM,20,64.0,8,0.08333,0.02,-67.06805059,0.01061098475,None,vtz,RMC,0.422588139285,0.00189302272276,0.36120238617,0.00404129382567,2.09370799732,0.00660482022708,0.174615977509,0.000738278765984,47.6145117337,0.0666538460327,
1674,982,3.1,PBE,AFM,20,64.0,9,0.08333,0.02,-67.14032202,0.01338698731,None,vtz,RMC,0.413061586733,0.00156158144948,0.360170242746,0.0033317217057,2.10557065787,0.00550879032449,0.170468912763,0.000614155705252,46.0570444878,0.0549099839138,
1675,983,3.1,PBE,AFM,20,64.0,10,0.08333,0.02,-67.05443821,0.01276441943,None,vtz,RMC,0.453715951096,0.00149520025945,0.350060021386,0.00328438574526,2.15526751716,0.005354899252,0.203918330011,0.000585007489378,54.193817032,0.0535089352939,
1676,984,3.1,PBE,AFM,20,64.0,11,0.08333,0.02,-67.07517827,0.008000267915,None,vtz,RMC,0.425983339159,0.00160487606787,0.361377222933,0.00345027501357,2.08222198368,0.00567819789032,0.180869752369,0.000629312368473,48.5387931315,0.0566229610195,
1677,985,3.1,PBE,AFM,20,64.0,12,0.04167,0.02,-67.06356112,0.008921993175,None,vtz,RMC,0.443500033912,0.00136363869421,0.352946707778,0.0029317787758,2.1148734459,0.00482270648509,0.196596155991,0.000535452500701,52.6226176894,0.0481417445827,
1678,986,3.1,PBE,AFM,20,64.0,13,0.08333,0.02,-67.09127668,0.009290291847,None,vtz,RMC,0.438485023242,0.0015160081045,0.351459244894,0.0032675059302,2.10540754194,0.00533746827588,0.192182560022,0.000596915291881,51.2418268357,0.0536870644806,
1679,987,3.1,PBE,AFM,20,64.0,14,0.08333,0.02,-67.06719047,0.01161760002,None,vtz,RMC,0.435158551402,0.00153744981422,0.360253764497,0.00328268435218,2.11586460501,0.00538213074801,0.190831226388,0.000608334743791,50.2727060757,0.0541976809416,
1680,988,3.1,PBE,AFM,20,64.0,15,0.04167,0.02,-67.08822506,0.01112218372,None,vtz,RMC,0.427274609702,0.00147517496199,0.355192218242,0.00317544392437,2.10531476557,0.00517817038133,0.182917207376,0.000584897295087,48.8180291193,0.0520731920935,
1681,989,3.1,PBE,AFM,20,64.0,16,0.04167,0.02,-67.06461413,0.008357543124,None,vtz,RMC,0.438314224479,0.00141746454428,0.358629960872,0.0030537009786,2.1209359639,0.00502911627938,0.191230884695,0.000559792513306,50.8582341194,0.0501488587641,
1682,990,3.1,PBE,AFM,20,64.0,17,0.08333,0.02,-67.05427269,0.006559967022,None,vtz,RMC,0.443581308693,0.00146841101374,0.353495199517,0.00315182598516,2.11315235691,0.0051503367912,0.19428142737,0.000567027156288,51.9037349484,0.0518379628262,
1683,991,3.1,PBE,AFM,20,64.0,18,0.01389,0.02,-67.07565868,0.01086220971,None,vtz,RMC,0.433698427901,0.00158303221022,0.350604780706,0.00342714107704,2.1193620115,0.00571126485596,0.186118748331,0.000621272080183,50.1798149435,0.0562224032715,
1684,992,3.15,PBE,AFM,20,64.0,0,0.00694,0.02,-66.88978741,0.00859892178,None,vtz,RMC,0.447700020932,0.0014175407124,0.351671685152,0.00305354155644,2.17729994785,0.00515255923312,0.19842067023,0.000561698552603,53.0337834739,0.050408584761,
1685,993,3.15,PBE,AFM,20,64.0,1,0.04167,0.02,-66.84196818,0.01012702613,None,vtz,RMC,0.47011493785,0.00146634726757,0.346251737249,0.0032008571654,2.19559083582,0.00533857920829,0.217902455793,0.000591556216991,58.3365936023,0.0524178629754,
1686,994,3.15,PBE,AFM,20,64.0,2,0.04167,0.02,-66.88636044,0.009714254631,None,vtz,RMC,0.446238141738,0.00144271395256,0.355350374294,0.00309508975297,2.12109875233,0.00521439090295,0.200810864644,0.000575659646193,53.1253284504,0.0511908443813,
1687,995,3.15,PBE,AFM,20,64.0,3,0.04167,0.02,-66.89432877,0.01027879496,None,vtz,RMC,0.461522656574,0.00145927939899,0.343055204538,0.0031629429356,2.16706095207,0.00531745679772,0.214030835705,0.000582530894589,56.3941232475,0.0521016759093,
1688,996,3.15,PBE,AFM,20,64.0,4,0.04167,0.02,-66.83565342,0.01072865762,None,vtz,RMC,0.478021949703,0.00203305388967,0.341805855661,0.00444443006824,2.18238963132,0.00741020637991,0.225745886704,0.000809442880526,60.1058884631,0.0726367160914,
1689,997,3.15,PBE,AFM,20,64.0,5,0.04167,0.02,-66.90315836,0.01038430284,None,vtz,RMC,0.455180545385,0.00153423176074,0.343809185582,0.00337379755046,2.17256984907,0.00561161719529,0.20796588285,0.000639535926852,54.6556926699,0.0552977557803,
1690,998,3.15,PBE,AFM,20,64.0,6,0.02083,0.02,-66.86026333,0.008951829153,None,vtz,RMC,0.470492285834,0.00133844325086,0.34495981455,0.00290589946234,2.20568278457,0.00485297133266,0.223290170926,0.000528029977007,58.6541775376,0.0475602449557,
1691,999,3.15,PBE,AFM,20,64.0,7,0.04167,0.02,-66.90038824,0.01545918856,None,vtz,RMC,0.456006492335,0.00143230057217,0.343307437647,0.00311076544089,2.16539877054,0.00516764900184,0.204835105982,0.00057215181308,55.2142901509,0.0511308179695,
1692,1000,3.15,PBE,AFM,20,64.0,8,0.08333,0.02,-66.89205443,0.01162532197,None,vtz,RMC,0.469879228641,0.00154075390117,0.337640202869,0.00337334568389,2.20745716311,0.0055743847684,0.219507538456,0.000615762455819,58.4013238788,0.0553010254606,
1693,1001,3.15,PBE,AFM,20,64.0,9,0.08333,0.02,-66.90074221,0.00941840415,None,vtz,RMC,0.472399553566,0.00148633065891,0.338981764496,0.003229989471,2.21385778181,0.00538013409288,0.223528514503,0.000589744774344,58.7929148259,0.0534182602934,
1694,1002,3.15,PBE,AFM,20,64.0,10,0.08333,0.02,-66.85198659,0.01125394704,None,vtz,RMC,0.457155693908,0.00160220916211,0.350655208855,0.00351670508906,2.120409123,0.00589017643778,0.205488219599,0.000640842127904,55.4091052491,0.057690563439,
1695,1003,3.15,PBE,AFM,20,64.0,11,0.08333,0.02,-66.87462078,0.008417976667,None,vtz,RMC,0.475584786668,0.00147861945728,0.342427303252,0.00319616876544,2.17414072753,0.00531925553479,0.224200460921,0.000585469976129,59.9325254994,0.0526252147061,
1696,1004,3.15,PBE,AFM,20,64.0,12,0.04167,0.02,-66.85165142,0.01178120554,None,vtz,RMC,0.468022933318,0.00155640121612,0.344641345094,0.00336482138763,2.20480597362,0.00558175700298,0.216234286239,0.000618929514124,57.732396273,0.0553195320204,
1697,1005,3.15,PBE,AFM,20,64.0,13,0.08333,0.02,-66.8422149,0.008035144913,None,vtz,RMC,0.470233184922,0.00148689662327,0.346137455781,0.00322458233721,2.1786812295,0.00539617102937,0.220434313628,0.000598713927669,58.3983880241,0.0529594907544,
1698,1006,3.15,PBE,AFM,20,64.0,14,0.08333,0.02,-66.86875445,0.01039638256,None,vtz,RMC,0.457130244253,0.00141013707705,0.346842201005,0.00304304763187,2.16087650944,0.00512318817723,0.207971724165,0.000553656507528,55.44566885,0.050153158529,
1699,1007,3.15,PBE,AFM,20,64.0,15,0.04167,0.02,-66.83989032,0.01012267516,None,vtz,RMC,0.459716090645,0.00154164978367,0.352697274291,0.0033397423051,2.15643486389,0.00563970459204,0.21078895358,0.000607257737095,55.8811106716,0.0545525955124,
1700,1008,3.15,PBE,AFM,20,64.0,16,0.04167,0.02,-66.88040167,0.009422725126,None,vtz,RMC,0.457195849,0.0015742333335,0.348415104749,0.00341518783934,2.14909677538,0.00574689417372,0.213199749237,0.000636724345001,55.4581831116,0.0560191407648,
1701,1009,3.15,PBE,AFM,20,64.0,17,0.08333,0.02,-66.87383199,0.01459250945,None,vtz,RMC,0.443814595541,0.00150979271474,0.350327945648,0.0032946097331,2.15589760727,0.00552700947145,0.198771856402,0.000596297058266,52.3970007036,0.0538879054569,
1702,1010,3.15,PBE,AFM,20,64.0,18,0.01389,0.02,-66.90052629,0.009859761668,None,vtz,RMC,0.445729968841,0.00140672150295,0.346259557623,0.00303065462925,2.12395644169,0.00507978660399,0.196913513507,0.000551685255935,53.0488607468,0.0500632156778,
1703,1011,3.2,PBE,AFM,20,64.0,0,0.00694,0.02,-66.67349371,0.009003494519,None,vtz,RMC,0.48945757752,0.00148697495494,0.332704299324,0.00326274954341,2.23675339412,0.00617696754732,0.239072483888,0.000580680729538,63.1394485412,0.0534327048258,
1704,1012,3.2,PBE,AFM,20,64.0,1,0.04167,0.02,-66.65620075,0.0118299309,None,vtz,RMC,0.498322714345,0.00158085888539,0.329310292904,0.00344445382331,2.22488487258,0.00659169763263,0.247138722112,0.000639559636915,65.2920328891,0.0569245842348,
1705,1013,3.2,PBE,AFM,20,64.0,2,0.04167,0.02,-66.69436866,0.01045239359,None,vtz,RMC,0.481718760431,0.00157192292074,0.335158448279,0.00342808560659,2.17361667071,0.00648168135516,0.229988883831,0.000618602802023,61.0762132536,0.0563186717571,
1706,1014,3.2,PBE,AFM,20,64.0,3,0.04167,0.02,-66.69085015,0.01056181687,None,vtz,RMC,0.486503214953,0.00146453890847,0.329658187403,0.0031863358322,2.23637116254,0.00592788068147,0.239151224841,0.000585148773185,63.1313334803,0.0527069327724,
1707,1015,3.2,PBE,AFM,20,64.0,4,0.04167,0.02,-66.72286625,0.009589260777,None,vtz,RMC,0.484611082116,0.00140937725519,0.333368047129,0.00309943406522,2.17993081584,0.00593454030252,0.229609075668,0.000574747869739,61.8035338374,0.0509345968274,
1708,1016,3.2,PBE,AFM,20,64.0,5,0.04167,0.02,-66.65446654,0.01140840031,None,vtz,RMC,0.502889856401,0.0015308881505,0.326014174773,0.00334685505945,2.24919322552,0.00628675279535,0.249624564857,0.000614244376888,66.196351022,0.0551784416326,
1709,1017,3.2,PBE,AFM,20,64.0,6,0.02083,0.02,-66.67999252,0.009472656781,None,vtz,RMC,0.49083448417,0.00149498970451,0.338540162209,0.00322980314047,2.21175457016,0.00603405313799,0.241228632906,0.000585977032513,63.6497010305,0.0531212263951,
1710,1018,3.2,PBE,AFM,20,64.0,7,0.04167,0.02,-66.70627524,0.01004080006,None,vtz,RMC,0.481772440075,0.00151274638939,0.331993587919,0.00331207270176,2.23313716439,0.00623817969562,0.235253789164,0.000608398442081,61.5971603941,0.0545442537233,
1711,1019,3.2,PBE,AFM,20,64.0,8,0.08333,0.02,-66.69341102,0.009614244711,None,vtz,RMC,0.501250584637,0.00148641218053,0.328798524253,0.0032434990362,2.25349265474,0.0061238472012,0.248995370166,0.00059768370314,66.3064238826,0.053562707817,
1712,1020,3.2,PBE,AFM,20,64.0,9,0.08333,0.02,-66.70381952,0.01336890729,None,vtz,RMC,0.496344265407,0.00159706392429,0.32069030692,0.00349623211102,2.26094706117,0.00662604695814,0.24095811489,0.000643343063578,64.7057797643,0.0578424531441,
1713,1021,3.2,PBE,AFM,20,64.0,10,0.08333,0.02,-66.67093548,0.00953353192,None,vtz,RMC,0.494150156346,0.00143452771988,0.330101451334,0.00313026450109,2.22596811638,0.00593334835418,0.244864267678,0.000573823487105,64.2787776281,0.0513800449372,
1714,1022,3.2,PBE,AFM,20,64.0,11,0.08333,0.02,-66.67713068,0.01032389103,None,vtz,RMC,0.492328618369,0.00143864891106,0.335226091363,0.00313448252063,2.21258008283,0.00583559676561,0.243706685763,0.000580316936717,63.8249991185,0.0517323601647,
1715,1023,3.2,PBE,AFM,20,64.0,12,0.04167,0.02,-66.64764812,0.01104048484,None,vtz,RMC,0.49243279835,0.00151461944661,0.332370443317,0.00330214552723,2.20722991881,0.00624812503848,0.242861621996,0.000605087821796,63.9153589737,0.0543972774468,
1716,1024,3.2,PBE,AFM,20,64.0,13,0.08333,0.02,-66.70058359,0.01086033167,None,vtz,RMC,0.478003035177,0.00147375209026,0.334307026988,0.00323428869048,2.1941129898,0.00619915579808,0.231335085293,0.000594432537445,60.2865190067,0.0532132236434,
1717,1025,3.2,PBE,AFM,20,64.0,14,0.08333,0.02,-66.69307716,0.008703065659,None,vtz,RMC,0.473338979089,0.0015703194378,0.339141212472,0.00345539596029,2.16815753639,0.00658899026209,0.222694600419,0.000652967585243,59.2697822289,0.0567804152413,
1718,1026,3.2,PBE,AFM,20,64.0,15,0.04167,0.02,-66.67431067,0.009982218966,None,vtz,RMC,0.492545885463,0.00162475587914,0.329556774685,0.00355513499205,2.22133245706,0.00667165227702,0.240402970938,0.000655649787735,63.6437380757,0.0583526701945,
1719,1027,3.2,PBE,AFM,20,64.0,16,0.04167,0.02,-66.72497883,0.01193886356,None,vtz,RMC,0.490824471937,0.00150498818597,0.326742019611,0.00327649892957,2.25255678005,0.00615237745248,0.243326739193,0.000630030528889,63.623802284,0.0541234988967,
1720,1028,3.2,PBE,AFM,20,64.0,17,0.08333,0.02,-66.6519562,0.00951982361,None,vtz,RMC,0.497184134274,0.00154479517837,0.332530344217,0.00340103592444,2.24344089674,0.0063474219978,0.246968075963,0.000614698201628,64.7704292454,0.0554403350665,
1721,1029,3.2,PBE,AFM,20,64.0,18,0.01389,0.02,-66.69475514,0.01193544407,None,vtz,RMC,0.491858326414,0.00146649183696,0.331956024376,0.00320478209488,2.22942842385,0.0060488867764,0.239418634544,0.000583127388293,63.5878919438,0.0527095473604,
1722,1030,3.25,PBE,AFM,20,64.0,0,0.00694,0.02,-66.49835729,0.01401375691,None,vtz,RMC,0.506178576305,0.00153300801009,0.325036036213,0.00336087680241,2.29376877363,0.00550964004667,0.2560114131,0.000627953767447,67.5121995565,0.0553507105378,
1723,1031,3.25,PBE,AFM,20,64.0,1,0.04167,0.02,-66.46078106,0.01278448719,None,vtz,RMC,0.528180263943,0.00153048334494,0.309789941645,0.00340623773594,2.33056806408,0.00558330479909,0.275394055028,0.000634118494254,72.7998255886,0.0562035966822,
1724,1032,3.25,PBE,AFM,20,64.0,2,0.04167,0.02,-66.49279213,0.009473820844,None,vtz,RMC,0.508196953669,0.00146935551976,0.323441259411,0.00322967124103,2.26500760311,0.00532031993897,0.257556515106,0.000591365952212,67.7795323736,0.053116077048,
1725,1033,3.25,PBE,AFM,20,64.0,3,0.04167,0.02,-66.48942087,0.00879139621,None,vtz,RMC,0.522340876577,0.00144681511333,0.313194027436,0.00316918546409,2.2974056049,0.00518803760307,0.272286845257,0.000586020031792,71.4770308883,0.0526643685379,
1726,1034,3.25,PBE,AFM,20,64.0,4,0.04167,0.02,-66.4883343,0.008198884832,None,vtz,RMC,0.523597874274,0.00155020722164,0.3152029722,0.00336705064278,2.30814215031,0.00546553047503,0.275357957936,0.000634750072403,72.0315504939,0.055847407444,
1727,1035,3.25,PBE,AFM,20,64.0,5,0.04167,0.02,-66.50046148,0.008902262984,None,vtz,RMC,0.505668017754,0.00148353971435,0.325822303184,0.00325594529365,2.28084099943,0.00534427198606,0.252510965427,0.000605801951375,67.1607954084,0.0533795782485,
1728,1036,3.25,PBE,AFM,20,64.0,6,0.02083,0.02,-66.49792201,0.008388099611,None,vtz,RMC,0.52150614215,0.00138051966357,0.321355948037,0.00304071453992,2.2880061889,0.00494571420671,0.270141404278,0.000552316689791,71.1810552792,0.0499897963466,
1729,1037,3.25,PBE,AFM,20,64.0,7,0.04167,0.02,-66.49679071,0.01127409586,None,vtz,RMC,0.508558840698,0.0015123112247,0.321415767032,0.00329484704802,2.29530659194,0.00539641911685,0.255124072078,0.00060800707044,67.8426060001,0.0545885156526,
1730,1038,3.25,PBE,AFM,20,64.0,8,0.08333,0.02,-66.50695795,0.01041603372,None,vtz,RMC,0.513641628689,0.00137619033734,0.317054086524,0.00304236465182,2.27347763995,0.00499677920926,0.264154238967,0.000553791596798,69.4134690252,0.0502675922131,
1731,1039,3.25,PBE,AFM,20,64.0,9,0.08333,0.02,-66.48875545,0.01219264518,None,vtz,RMC,0.511465465043,0.00141411650132,0.327736865673,0.00309229010986,2.25624815465,0.00504022198998,0.260195245416,0.000559069589769,68.8557101953,0.0511957113156,
1732,1040,3.25,PBE,AFM,20,64.0,10,0.08333,0.02,-66.49631827,0.02133166444,None,vtz,RMC,0.535092671712,0.00140381013422,0.315716358656,0.00309513947093,2.34235774918,0.00503532561476,0.284637895748,0.000565563090759,75.0014956665,0.0508373879619,
1733,1041,3.25,PBE,AFM,20,64.0,11,0.08333,0.02,-66.50494158,0.01202444786,None,vtz,RMC,0.513177031891,0.00145504404992,0.318701186742,0.00319505332741,2.28951714716,0.0052303156431,0.263054538041,0.000600164290775,68.9455196079,0.052636185834,
1734,1042,3.25,PBE,AFM,20,64.0,12,0.04167,0.02,-66.45239887,0.009667602881,None,vtz,RMC,0.528557927635,0.00149500515597,0.317216032443,0.00331053973013,2.31932112469,0.00531896930986,0.277991069829,0.000605982126516,73.2375471702,0.0541769292942,
1735,1043,3.25,PBE,AFM,20,64.0,13,0.08333,0.02,-66.47618984,0.01025849059,None,vtz,RMC,0.537119937988,0.00138583279886,0.318912925257,0.00303187980399,2.31289394975,0.0049716154441,0.288188893057,0.000553263342573,75.3012412045,0.0501660393164,
1736,1044,3.25,PBE,AFM,20,64.0,14,0.08333,0.02,-66.52032765,0.0119925361,None,vtz,RMC,0.515121095764,0.00145971936211,0.317931032789,0.00321150480638,2.29066741719,0.00532748730576,0.264117941244,0.000590804427719,69.4954405783,0.053051108229,
1737,1045,3.25,PBE,AFM,20,64.0,15,0.04167,0.02,-66.48911357,0.01095309626,None,vtz,RMC,0.518789800008,0.00135384928454,0.32038561152,0.0029978752309,2.27749195979,0.00492941524441,0.269858889169,0.00053789710665,70.6046800739,0.0492044263296,
1738,1046,3.25,PBE,AFM,20,64.0,16,0.04167,0.02,-66.46199746,0.0117164702,None,vtz,RMC,0.521450910893,0.00140456907787,0.323570340743,0.0031010032429,2.25641220713,0.0050855385197,0.272310659541,0.00056340185171,71.1246566597,0.0509901830816,
1739,1047,3.25,PBE,AFM,20,64.0,17,0.08333,0.02,-66.47505601,0.008895591091,None,vtz,RMC,0.516014904742,0.0014667064319,0.321040347437,0.00321883796422,2.27845061162,0.00523117995561,0.265205651842,0.000596525117795,69.8464556955,0.0530596140749,
1740,1048,3.25,PBE,AFM,20,64.0,18,0.01389,0.02,-66.46715696,0.01329921822,None,vtz,RMC,0.517349434288,0.00152184507886,0.324174604585,0.00333899817339,2.2821055845,0.0054578638366,0.264761972482,0.000623550612903,70.3139203806,0.0554823636817,
1741,1049,3.3,PBE,AFM,20,64.0,0,0.00694,0.02,-66.32894689,0.01011166216,None,vtz,RMC,0.536494056446,0.00142320845305,0.316522683912,0.0031402486314,2.32507943839,0.00570820660742,0.290064166686,0.000568423913343,75.640955142,0.0516397768361,
1742,1050,3.3,PBE,AFM,20,64.0,1,0.04167,0.02,-66.35657618,0.01008002701,None,vtz,RMC,0.533052168817,0.00136379963351,0.309209506764,0.00300419654316,2.34401852282,0.0053646237856,0.283075824804,0.000546104832303,74.5377988547,0.0496015141438,
1743,1051,3.3,PBE,AFM,20,64.0,2,0.04167,0.02,-66.31405323,0.009721807192,None,vtz,RMC,0.549427935284,0.00139319248953,0.308824052021,0.00308835394553,2.33763020834,0.00559610157989,0.302482956308,0.000551779239739,78.8193612414,0.0506542664834,
1744,1052,3.3,PBE,AFM,20,64.0,3,0.04167,0.02,-66.32374214,0.01418144405,None,vtz,RMC,0.534523145891,0.00148059437507,0.303457838484,0.00329877934517,2.33628478127,0.00593475699951,0.285360981499,0.000597002674242,74.8586132136,0.0541549166231,
1745,1053,3.3,PBE,AFM,20,64.0,4,0.04167,0.02,-66.28823291,0.008510591746,None,vtz,RMC,0.549296472338,0.00136476695102,0.302245104139,0.00302727437958,2.37670598385,0.00547197533858,0.300406734332,0.000543984310679,78.7304576197,0.0498603952957,
1746,1054,3.3,PBE,AFM,20,64.0,5,0.04167,0.02,-66.33425795,0.01185453704,None,vtz,RMC,0.552220645477,0.00152950457355,0.303114239519,0.00339831694701,2.38412953809,0.00617285346559,0.304451121887,0.000619303100286,79.7934783369,0.0560987440248,
1747,1055,3.3,PBE,AFM,20,64.0,6,0.02083,0.02,-66.27833172,0.01036667872,None,vtz,RMC,0.560514267072,0.0013686489394,0.304431414744,0.00302308262824,2.36950373898,0.00543545851386,0.315330885011,0.000549194252801,81.932584109,0.049789917048,
1748,1056,3.3,PBE,AFM,20,64.0,7,0.04167,0.02,-66.30774174,0.01049672015,None,vtz,RMC,0.561201186403,0.00145255191607,0.297341483285,0.00320998154781,2.39934228976,0.00587394404948,0.313205418934,0.000607396724723,82.033791184,0.0529041048207,
1749,1057,3.3,PBE,AFM,20,64.0,8,0.08333,0.02,-66.30729976,0.008014718864,None,vtz,RMC,0.553564027388,0.00132806287087,0.303362254179,0.00292370422156,2.38294298391,0.00527826204703,0.304157420974,0.000549182751558,79.9784755904,0.0484338520364,
1750,1058,3.3,PBE,AFM,20,64.0,9,0.08333,0.02,-66.30983177,0.008586411697,None,vtz,RMC,0.54742506692,0.0013889269934,0.305596676677,0.00307341132963,2.33939420351,0.00565079889942,0.296215456613,0.000566728969781,78.1941782046,0.0509301354329,
1751,1059,3.3,PBE,AFM,20,64.0,10,0.08333,0.02,-66.27981403,0.009773074265,None,vtz,RMC,0.559718292724,0.00129823121461,0.303079001279,0.00288371669589,2.39199655814,0.00519498311226,0.313304250886,0.000530080065142,81.743104461,0.0474225581095,
1752,1060,3.3,PBE,AFM,20,64.0,11,0.08333,0.02,-66.3057574,0.006961292515,None,vtz,RMC,0.569123449261,0.00139122724723,0.298050264224,0.00309779032564,2.42286922479,0.00562002908036,0.324532997164,0.000573007989171,84.4128177897,0.0508708624349,
1753,1061,3.3,PBE,AFM,20,64.0,12,0.04167,0.02,-66.32299521,0.008688536243,None,vtz,RMC,0.545691621567,0.00142623552164,0.307291152543,0.00311922271393,2.34687494465,0.00567014550799,0.297751785089,0.000572118820157,77.616144511,0.0519268827841,
1754,1062,3.3,PBE,AFM,20,64.0,13,0.08333,0.02,-66.36246942,0.01373284448,None,vtz,RMC,0.540839414977,0.00144799785537,0.303886495289,0.00316405205817,2.3466106288,0.00568057058456,0.290993698039,0.000580276067221,76.4254117491,0.0525275061676,
1755,1063,3.3,PBE,AFM,20,64.0,14,0.08333,0.02,-66.29413754,0.01033489531,None,vtz,RMC,0.548562879773,0.00142072968856,0.311462879736,0.00313320874192,2.33502626604,0.00575497446646,0.298622510365,0.000593847837733,78.7296890192,0.0515132051919,
1756,1064,3.3,PBE,AFM,20,64.0,15,0.04167,0.02,-66.34831263,0.04495111282,None,vtz,RMC,0.547721429519,0.00145292104207,0.307104410452,0.00323820148019,2.35954375577,0.00579430849586,0.302249661537,0.000595346678247,78.4503430529,0.0531846705511,
1757,1065,3.3,PBE,AFM,20,64.0,16,0.04167,0.02,-66.3814039,0.009511392837,None,vtz,RMC,0.531382437244,0.00133505164866,0.306361721383,0.00294468057686,2.32392081207,0.00535238496377,0.280520658521,0.000545666222759,74.2260747162,0.0489009876803,
1758,1066,3.3,PBE,AFM,20,64.0,17,0.08333,0.02,-66.35247588,0.009619680344,None,vtz,RMC,0.545807204162,0.00133987268579,0.299007874108,0.00297647470663,2.37852493417,0.00542479034134,0.298787138347,0.00054812112899,77.8806752107,0.0490411306078,
1759,1067,2.4,PBE,UNP,20,64.0,0,0.00694,0.02,-70.42442644,0.01063377023,None,vtz,RMC,0.0459298404633,0.00154034367078,0.4889996795,0.00318139405519,1.63836058817,0.00521360469234,-0.00015110596282,0.000559147317924,2.58206292061,0.0499158069247,
1760,1068,2.4,PBE,UNP,20,64.0,1,0.04167,0.02,-70.40368525,0.01097644089,None,vtz,RMC,0.0467222869134,0.00172761435778,0.487813472997,0.00355793456931,1.64136466263,0.00586359167356,0.00271354885191,0.000634572597206,2.55155592705,0.056247019773,
1761,1069,2.4,PBE,UNP,20,64.0,2,0.04167,0.02,-70.42607014,0.01193760865,None,vtz,RMC,0.0580939398827,0.00167641972226,0.485778601043,0.00346451877002,1.64355495877,0.00574056971283,-0.00178605555952,0.000605731318671,2.55150320336,0.0545203147793,
1762,1070,2.4,PBE,UNP,20,64.0,3,0.04167,0.02,-70.45548923,0.01162539479,None,vtz,RMC,0.046048028731,0.00159149304053,0.487548514637,0.00328852860322,1.64697313943,0.00539941026232,-0.00159074053268,0.000577995165862,2.18291361488,0.0517043301063,
1763,1071,2.4,PBE,UNP,20,64.0,4,0.04167,0.02,-70.42287888,0.01087789307,None,vtz,RMC,0.0503513338576,0.00155442053084,0.490345029737,0.00318198164353,1.61602973865,0.00524061698733,0.000100963125183,0.000561623031083,2.46996440972,0.0502567701757,
1764,1072,2.4,PBE,UNP,20,64.0,5,0.04167,0.02,-70.44018144,0.01045754862,None,vtz,RMC,0.0549062216387,0.00185690537805,0.481427644527,0.00385247516388,1.63698265616,0.00634435182879,-0.000234381844729,0.000679564414616,2.63431464317,0.0605870244608,
1765,1073,2.4,PBE,UNP,20,64.0,6,0.02083,0.02,-70.46880363,0.008791496092,None,vtz,RMC,0.0590119915287,0.00149942531739,0.48162368256,0.00309761369222,1.66201135705,0.00510890372329,0.00215680827744,0.000541373828642,2.866190291,0.0489809313694,
1766,1074,2.4,PBE,UNP,20,64.0,7,0.04167,0.02,-70.4472337,0.0123569186,None,vtz,RMC,0.0693885246205,0.00163019811177,0.479462616006,0.00334920323435,1.65752160449,0.00555359345241,-0.00337899775094,0.000595334595368,2.3481988621,0.0531449402724,
1767,1075,2.4,PBE,UNP,20,64.0,8,0.08333,0.02,-70.42715674,0.01129274051,None,vtz,RMC,0.0568011935818,0.00176781068268,0.489871281366,0.00365668783064,1.64173044704,0.00596745919681,-0.00141985616577,0.000634812183235,2.320006673,0.0574434013379,
1768,1076,2.4,PBE,UNP,20,64.0,9,0.08333,0.02,-70.4284459,0.01647477347,None,vtz,RMC,0.0555552933269,0.00160892610745,0.484851651806,0.00332277801688,1.63803501157,0.00543886700925,0.0028729494248,0.000586623916258,2.84528055389,0.0524283502432,
1769,1077,2.4,PBE,UNP,20,64.0,10,0.08333,0.02,-70.43484564,0.009611581947,None,vtz,RMC,0.0476832275423,0.00164232314414,0.483912383743,0.00339021157287,1.64356630681,0.00558947266171,-0.000253922829965,0.000590937859411,2.83118320494,0.0534365071365,
1770,1078,2.4,PBE,UNP,20,64.0,11,0.08333,0.02,-70.43757223,0.01082028402,None,vtz,RMC,0.0528660194578,0.00155291349502,0.483245938245,0.00320793059071,1.65450854333,0.00526118658595,-0.000947308174647,0.000560758150561,2.51535538415,0.0504995650981,
1771,1079,2.4,PBE,UNP,20,64.0,12,0.04167,0.02,-70.43359477,0.01073095978,None,vtz,RMC,0.0560823386905,0.00161677250614,0.48622325867,0.00334261056623,1.62628917101,0.00550590132255,-0.00158460678054,0.000589054713027,2.4948623139,0.052781750236,
1772,1080,2.4,PBE,UNP,20,64.0,13,0.08333,0.02,-70.39838011,0.01101258471,None,vtz,RMC,0.0597357388213,0.00163665380854,0.491642408446,0.00341770739712,1.6158094244,0.00560196475834,-0.000161982992721,0.00059020176311,2.41546229566,0.0532085726494,
1773,1081,2.4,PBE,UNP,20,64.0,14,0.08333,0.02,-70.40269515,0.01155272593,None,vtz,RMC,0.0550803793244,0.00169297581741,0.482925208008,0.00345077548685,1.6551163456,0.00570398130722,0.000853483510911,0.000615955772118,3.01165804238,0.0546274009142,
1774,1082,2.4,PBE,UNP,20,64.0,15,0.04167,0.02,-70.42489232,0.01062018789,None,vtz,RMC,0.0594066519698,0.00180139981401,0.484352448902,0.00374572818691,1.64474939827,0.00623719179585,-0.00242251343736,0.000659203829046,2.54954782196,0.0590463024452,
1775,1083,2.4,PBE,UNP,20,64.0,16,0.04167,0.02,-70.43372265,0.01376073328,None,vtz,RMC,0.0584982638925,0.00168982078469,0.480634723059,0.00348378833937,1.63842075893,0.00572465173839,-0.00123412116718,0.000607130177988,2.57027634417,0.0549944643345,
1776,1084,2.4,PBE,UNP,20,64.0,17,0.08333,0.02,-70.42869921,0.01123132236,None,vtz,RMC,0.0617685629488,0.00176976979757,0.487795429324,0.00366479413565,1.63111963836,0.00602868975746,0.00240851606625,0.000639767162929,2.75481458281,0.0578447342673,
1777,1085,2.4,PBE,UNP,20,64.0,18,0.01389,0.02,-70.43137966,0.01037782192,None,vtz,RMC,0.0564337486306,0.00160654995593,0.488583480234,0.00329838430391,1.66027122362,0.00543075532093,-0.00158634527399,0.000571112241518,2.66808581521,0.0522600130668,
1778,1086,2.45,PBE,UNP,20,64.0,0,0.00694,0.02,-70.20515372,0.009925813021,None,vtz,RMC,0.0604549492752,0.00150873907522,0.481147576263,0.00312886537042,1.65626661513,0.00514064846539,0.000679208675391,0.00055040318204,2.51343252694,0.0493628924895,
1779,1087,2.45,PBE,UNP,20,64.0,1,0.04167,0.02,-70.20933623,0.01155878863,None,vtz,RMC,0.0697389729803,0.00154713004715,0.4767801106,0.00321898166744,1.66053578015,0.00532968035431,0.00521967130479,0.000574111211048,2.88158218491,0.0511055981727,
1780,1088,2.45,PBE,UNP,20,64.0,2,0.04167,0.02,-70.2009409,0.01298891057,None,vtz,RMC,0.0535183576192,0.00159714801493,0.48486889342,0.00326139905868,1.65319512265,0.00535882098713,0.00291778542598,0.00056412435168,2.87899793832,0.0517023718876,
1781,1089,2.45,PBE,UNP,20,64.0,3,0.04167,0.02,-70.20716072,0.01191155002,None,vtz,RMC,0.0518036747678,0.00167065574913,0.482431469683,0.00342221686128,1.63397600186,0.00566080445758,0.00342430837233,0.00058913726249,2.76045524097,0.0541858294475,
1782,1090,2.45,PBE,UNP,20,64.0,4,0.04167,0.02,-70.2151005,0.01143676067,None,vtz,RMC,0.0619326895294,0.00171665736561,0.478686722036,0.00354637293362,1.64512731481,0.0058351979594,-0.000511980862009,0.000639172209051,2.537175504,0.0563060781528,
1783,1091,2.45,PBE,UNP,20,64.0,5,0.04167,0.02,-70.22413528,0.01045304077,None,vtz,RMC,0.0578152170449,0.00158897953796,0.479828365528,0.003269298731,1.63909387078,0.0054338244658,-0.000717505083372,0.00057809779387,2.4953047031,0.0521742155752,
1784,1092,2.45,PBE,UNP,20,64.0,6,0.02083,0.02,-70.23358542,0.009241862347,None,vtz,RMC,0.0549613308394,0.00166402015847,0.482052267191,0.00341053405489,1.6264189363,0.00561511464168,0.00126691502796,0.000609783300269,2.86726601386,0.0541552219715,
1785,1093,2.45,PBE,UNP,20,64.0,7,0.04167,0.02,-70.22331153,0.009556441772,None,vtz,RMC,0.0597027219719,0.00153374897777,0.478344940687,0.00317380588693,1.65432073102,0.00520355774425,0.00161292644823,0.000555493654693,2.92382167677,0.0500499711257,
1786,1094,2.45,PBE,UNP,20,64.0,8,0.08333,0.02,-70.22800284,0.01437636645,None,vtz,RMC,0.0664278332504,0.00154658572351,0.477394096565,0.00321182583895,1.68777743648,0.00530987141821,-0.000787210595326,0.000566709964265,2.5219498258,0.050858969142,
1787,1095,2.45,PBE,UNP,20,64.0,9,0.08333,0.02,-70.23762105,0.01082162544,None,vtz,RMC,0.0577399263004,0.00166066208233,0.482703269524,0.00344035658639,1.65451288134,0.00565589517081,-0.00173481612823,0.000601414564023,2.59345950193,0.0544547511043,
1788,1096,2.45,PBE,UNP,20,64.0,10,0.08333,0.02,-70.20269571,0.01054957099,None,vtz,RMC,0.0608075629384,0.00164266557583,0.480333280441,0.00337193156479,1.64951551653,0.00555471473162,0.00180271244425,0.000598931708958,2.42533309785,0.0536303846743,
1789,1097,2.45,PBE,UNP,20,64.0,11,0.08333,0.02,-70.21296092,0.0163894762,None,vtz,RMC,0.0626470577328,0.00187637434263,0.480042260307,0.00387015675494,1.64733993992,0.00627482894628,-0.00165562280153,0.00067927169759,2.22942605984,0.061131598833,
1790,1098,2.45,PBE,UNP,20,64.0,12,0.04167,0.02,-70.21692304,0.009914378977,None,vtz,RMC,0.0592079367265,0.00165490117404,0.478455441031,0.00341502939594,1.64766201212,0.00562156715481,-0.00129538894816,0.000608814167195,2.47203197955,0.0540318576723,
1791,1099,2.45,PBE,UNP,20,64.0,13,0.08333,0.02,-70.22818146,0.02602549551,None,vtz,RMC,0.0566164616528,0.00157551151106,0.485542962372,0.003256894902,1.63042898877,0.0053776879145,0.00240190579619,0.00057471084095,2.67590014731,0.0515468971509,
1792,1100,2.45,PBE,UNP,20,64.0,14,0.08333,0.02,-70.21194076,0.01137206333,None,vtz,RMC,0.0540904532553,0.00163183328603,0.482214402506,0.00334391169212,1.63692909243,0.00552283166266,0.00195908816824,0.000602222476724,2.84744921338,0.0530056088315,
1793,1101,2.45,PBE,UNP,20,64.0,15,0.04167,0.02,-70.24742236,0.01152358496,None,vtz,RMC,0.0679361743249,0.00177729713541,0.475051738043,0.00370706329476,1.68435787481,0.00609009739454,0.0016354945123,0.000656566339897,2.81285356775,0.0584300997078,
1794,1102,2.45,PBE,UNP,20,64.0,16,0.04167,0.02,-70.19134662,0.01162703438,None,vtz,RMC,0.0518280834624,0.00164264372287,0.484198571746,0.00339837734896,1.63220610724,0.00558272971558,-0.00172487329266,0.000594816529189,2.68621408219,0.05332843501,
1795,1103,2.45,PBE,UNP,20,64.0,17,0.08333,0.02,-70.20653396,0.0110629428,None,vtz,RMC,0.0647449850882,0.0018228112209,0.481391856716,0.0037801105707,1.66917159665,0.00624205753843,-0.000939944030632,0.000658524284978,2.69591485513,0.0595931196557,
1796,1104,2.45,PBE,UNP,20,64.0,18,0.01389,0.02,-70.15293274,0.01241226465,None,vtz,RMC,0.0530319059662,0.00161202907107,0.484274404002,0.00329884647201,1.62598128091,0.00539436124578,-7.42149122568e-05,0.000572204005583,2.58369413556,0.0522302514987,
1797,1105,2.5,PBE,UNP,20,64.0,0,0.00694,0.02,-69.98144091,0.01143276716,None,vtz,RMC,0.0528582644006,0.00155348347371,0.480300305947,0.00323589566259,1.65692051675,0.0060411836144,0.0022876074131,0.000568211733951,2.44203894911,0.0509907250157,
1798,1106,2.5,PBE,UNP,20,64.0,1,0.04167,0.02,-70.00198645,0.01502952459,None,vtz,RMC,0.0623224308501,0.00161671254892,0.474559214706,0.00332561748603,1.67559626475,0.00614388471882,0.00194269170997,0.000586938563425,2.96427621782,0.0524780427927,
1799,1107,2.5,PBE,UNP,20,64.0,2,0.04167,0.02,-69.97492016,0.01542456085,None,vtz,RMC,0.0730863185687,0.001763075884,0.475793565361,0.00364389713417,1.65425264549,0.00678147332734,-0.000727503896511,0.00066446226209,2.55152264943,0.0585538413278,
1800,1108,2.5,PBE,UNP,20,64.0,3,0.04167,0.02,-69.9898997,0.01003670108,None,vtz,RMC,0.0621341839978,0.00156378748839,0.476031664508,0.00322598275836,1.65665772062,0.00606790199408,0.00286754777642,0.000570531074146,2.748731514,0.0513759152307,
1801,1109,2.5,PBE,UNP,20,64.0,4,0.04167,0.02,-70.05306136,0.009733324222,None,vtz,RMC,0.0713198242181,0.00184485957471,0.476686972936,0.00377925960178,1.6589172778,0.00703304496666,0.00650286457981,0.000670770129331,3.04195902791,0.0602162288145,
1802,1110,2.5,PBE,UNP,20,64.0,5,0.04167,0.02,-69.99980651,0.0120626933,None,vtz,RMC,0.0666851251736,0.00157660340011,0.47168274056,0.00325879269413,1.66423788928,0.0059860703175,0.000650565804389,0.000571058873943,2.59461520305,0.0516263221062,
1803,1111,2.5,PBE,UNP,20,64.0,6,0.02083,0.02,-70.01397306,0.01121514626,None,vtz,RMC,0.0555697839692,0.00166663856227,0.470741452596,0.00344396239517,1.64470574597,0.00639089984107,-0.00219963216587,0.000620228294541,2.26620243174,0.0545337006819,
1804,1112,2.5,PBE,UNP,20,64.0,7,0.04167,0.02,-69.98545027,0.01191517141,None,vtz,RMC,0.0622276684312,0.00173755034597,0.473982501516,0.00359494907364,1.68100929484,0.00664670913823,0.00073547769117,0.000640578382037,2.89698054408,0.0570125240226,
1805,1113,2.5,PBE,UNP,20,64.0,8,0.08333,0.02,-69.99166328,0.01021457599,None,vtz,RMC,0.0679978377796,0.00174494648968,0.472403582541,0.00359991202863,1.64622643233,0.00669869878991,0.00221354166058,0.000643495316767,3.19410916919,0.0576303587844,
1806,1114,2.5,PBE,UNP,20,64.0,9,0.08333,0.02,-69.97043234,0.01327571296,None,vtz,RMC,0.0613670082738,0.00172866863566,0.481495568847,0.00355707386723,1.6408847718,0.00665206937487,0.00255846134901,0.000637507437746,2.69655342208,0.0563305821208,
1807,1115,2.5,PBE,UNP,20,64.0,10,0.08333,0.02,-70.03152347,0.0179419291,None,vtz,RMC,0.0651305869873,0.00183410137412,0.469941563934,0.00377107859401,1.65629293977,0.0070688809981,-0.00199736418569,0.000665270936221,2.24441964598,0.0601764211039,
1808,1116,2.5,PBE,UNP,20,64.0,11,0.08333,0.02,-69.98205695,0.01046011168,None,vtz,RMC,0.0597644817978,0.0015716169191,0.474304719921,0.0032410710937,1.66984943455,0.00603589246942,0.00325470025098,0.000560698162803,2.69240343667,0.0513585381374,
1809,1117,2.5,PBE,UNP,20,64.0,12,0.04167,0.02,-70.00233896,0.01221727673,None,vtz,RMC,0.0611622399863,0.0017585281062,0.469857311698,0.00362335331215,1.66805289356,0.00669218158732,0.00293322625717,0.000642203726896,2.40764137065,0.0573744631051,
1810,1118,2.5,PBE,UNP,20,64.0,13,0.08333,0.02,-69.99645534,0.01304666009,None,vtz,RMC,0.0559681260819,0.00168700707594,0.476776441093,0.00345552343121,1.65004753475,0.00652826805025,-0.00133172481173,0.000616510651402,2.7093536336,0.0550006351352,
1811,1119,2.5,PBE,UNP,20,64.0,14,0.08333,0.02,-69.99200931,0.00815366767,None,vtz,RMC,0.0606495334194,0.00174647776741,0.47662813595,0.00361225365981,1.66381662501,0.00674486051138,-0.00121382378612,0.000648980613744,2.82299342439,0.0574267410559,
1812,1120,2.5,PBE,UNP,20,64.0,15,0.04167,0.02,-69.96261627,0.01116634339,None,vtz,RMC,0.0689192461722,0.00178664416015,0.469202654021,0.00373576549289,1.6672130997,0.00698965783448,0.00330272943984,0.000648583119212,3.10077355567,0.0592086966684,
1813,1121,2.5,PBE,UNP,20,64.0,16,0.04167,0.02,-69.99332732,0.01354989276,None,vtz,RMC,0.0647116621713,0.00173965401717,0.476012218315,0.003568312588,1.65749389884,0.00660849830264,-0.00137745367935,0.000627784388525,2.88899317179,0.0565924356542,
1814,1122,2.5,PBE,UNP,20,64.0,17,0.08333,0.02,-69.9510894,0.009773497458,None,vtz,RMC,0.0536833402834,0.00161602877243,0.478867058751,0.00333382595484,1.64029066841,0.00621970433186,0.00192159111166,0.00059267039624,2.8477370706,0.0528939387563,
1815,1123,2.5,PBE,UNP,20,64.0,18,0.01389,0.02,-69.94295755,0.01225042517,None,vtz,RMC,0.0619059113527,0.00164880700217,0.476352849409,0.00339529747264,1.66797473121,0.0063254902574,0.00204265489405,0.000590752697872,2.51920811812,0.0538597740772,
1816,1124,2.55,PBE,UNP,20,64.0,0,0.00694,0.02,-69.72609424,0.01216194295,None,vtz,RMC,0.0553052475857,0.00159035487024,0.470450240531,0.00327243875343,1.67477487997,0.00540627532514,-0.000112060016945,0.000582399346807,2.70696844353,0.0523065068316,
1817,1125,2.55,PBE,UNP,20,64.0,1,0.04167,0.02,-69.72020668,0.01256129873,None,vtz,RMC,0.0662836946958,0.00160128052655,0.469095091181,0.00327404228294,1.66204635874,0.00543731656817,0.00222311182701,0.000601627756993,2.71275521319,0.0526317290687,
1818,1126,2.55,PBE,UNP,20,64.0,2,0.04167,0.02,-69.76308689,0.01137489977,None,vtz,RMC,0.0736249561732,0.0017226863224,0.46580775639,0.00355180140577,1.68981355584,0.0058808292878,0.000716450714915,0.000621048081614,2.85214559931,0.0570076004272,
1819,1127,2.55,PBE,UNP,20,64.0,3,0.04167,0.02,-69.73367638,0.01309396324,None,vtz,RMC,0.0550625658757,0.00158881616529,0.472026353963,0.00325960662789,1.66586062281,0.00535707372815,0.000143500434026,0.000578868443332,2.41912586052,0.052161766682,
1820,1128,2.55,PBE,UNP,20,64.0,4,0.04167,0.02,-69.74419605,0.01070941563,None,vtz,RMC,0.0658567184487,0.0016348182934,0.466686190633,0.00337000136447,1.68100735602,0.00557249490798,0.00267671146801,0.000617112849995,2.81217404936,0.0542187232332,
1821,1129,2.55,PBE,UNP,20,64.0,5,0.04167,0.02,-69.7710862,0.01183346954,None,vtz,RMC,0.068458232577,0.00160611504694,0.467413207105,0.00334539214392,1.65852980841,0.00554062801288,0.00137209722146,0.000586284775437,2.97325404565,0.0535569844808,
1822,1130,2.55,PBE,UNP,20,64.0,6,0.02083,0.02,-69.74525244,0.009196355998,None,vtz,RMC,0.0660795701217,0.00163318939475,0.470805145076,0.00334149759067,1.64327247081,0.00549469709509,-0.00117691308384,0.00059973281151,2.51399437096,0.0534161092756,
1823,1131,2.55,PBE,UNP,20,64.0,7,0.04167,0.02,-69.75779645,0.01135127756,None,vtz,RMC,0.0693264300151,0.00159188595465,0.46490397132,0.00330164433241,1.67064137231,0.00543940662077,0.00436483135918,0.000593208720879,2.95360309538,0.0526019615628,
1824,1132,2.55,PBE,UNP,20,64.0,8,0.08333,0.02,-70.03937935,0.07380385651,None,vtz,RMC,0.0584159301306,0.0016083646303,0.470114003321,0.00331890095909,1.65397043351,0.00549901750412,0.000331002807527,0.00059585670553,2.41056128516,0.0530065326405,
1825,1133,2.55,PBE,UNP,20,64.0,9,0.08333,0.02,-69.73205692,0.0130035372,None,vtz,RMC,0.0578816028535,0.00173760192104,0.475521754361,0.00359892013567,1.63005857364,0.00587280285075,-0.00029090578072,0.000628185533162,2.71431197562,0.0569981226854,
1826,1134,2.55,PBE,UNP,20,64.0,10,0.08333,0.02,-69.79155807,0.0104264607,None,vtz,RMC,0.0643551887362,0.00164897401987,0.4702478939,0.00339784949367,1.65818663893,0.00560668878563,0.000704332583867,0.000601516093686,2.83692295316,0.0542907486429,
1827,1135,2.55,PBE,UNP,20,64.0,11,0.08333,0.02,-69.73861458,0.01142894013,None,vtz,RMC,0.0555009198392,0.00162661377313,0.47397662362,0.0033482056423,1.63534951567,0.005524979559,-0.000129079874889,0.000600845682056,2.43862234001,0.0533505890265,
1828,1136,2.55,PBE,UNP,20,64.0,12,0.04167,0.02,-69.75476491,0.0105261722,None,vtz,RMC,0.0720500277268,0.0017151579541,0.463059438831,0.00352169271373,1.67103746707,0.00580652784479,0.00293119453835,0.000633774499442,2.58780693405,0.0565706831935,
1829,1137,2.55,PBE,UNP,20,64.0,13,0.08333,0.02,-69.74881679,0.01237451902,None,vtz,RMC,0.0623234793298,0.00170605424596,0.470931501728,0.00352525084725,1.63756640799,0.00573051573453,-3.14767365747e-05,0.000613418357838,2.30175524848,0.0554981638399,
1830,1138,2.55,PBE,UNP,20,64.0,14,0.08333,0.02,-69.74514873,0.0126684618,None,vtz,RMC,0.0613378017642,0.00176504324125,0.472402647943,0.003610242431,1.65659148819,0.00593580407543,9.64080026424e-05,0.000636286233204,2.59556020437,0.0573828044233,
1831,1139,2.55,PBE,UNP,20,64.0,15,0.04167,0.02,-69.72395939,0.01109727049,None,vtz,RMC,0.0572702413871,0.00172733150186,0.473775647696,0.00353897116462,1.66758565262,0.00586902945114,-0.000516925253341,0.000647145879284,3.35498820961,0.0567279621492,
1832,1140,2.55,PBE,UNP,20,64.0,16,0.04167,0.02,-69.74527047,0.01081277349,None,vtz,RMC,0.0556627308255,0.00162940873817,0.472170404104,0.00331887233797,1.64423892242,0.00545999111683,0.00447187989432,0.000582588420512,2.92460443462,0.0532350179789,
1833,1141,2.55,PBE,UNP,20,64.0,17,0.08333,0.02,-69.74652293,0.01173570602,None,vtz,RMC,0.0618736915307,0.00157379680503,0.468021964631,0.00324313142271,1.66628812105,0.0053675353333,0.000254579100055,0.000581832422535,2.83600166268,0.0518251137752,
1834,1142,2.55,PBE,UNP,20,64.0,18,0.01389,0.02,-69.70194162,0.01049211411,None,vtz,RMC,0.0633648003438,0.00161817948725,0.472924485768,0.00331396337035,1.68052120038,0.00547273154097,0.00163598154504,0.000579350228476,2.61513872962,0.0527549269192,
1835,1143,2.6,PBE,UNP,20,64.0,0,0.00694,0.02,-69.54157189,0.01171923635,None,vtz,RMC,0.0721287141009,0.00152863450442,0.462548037577,0.00313948490833,1.69695058565,0.00518137976308,0.00490173841972,0.000566472528555,3.36478282807,0.0506481901693,
1836,1144,2.6,PBE,UNP,20,64.0,1,0.04167,0.02,-69.50685245,0.009216537141,None,vtz,RMC,0.0689081629097,0.00161654611298,0.460720002538,0.00333987051809,1.69601176176,0.00551660353204,0.000658056168796,0.000605412471655,2.64822070117,0.0537532836981,
1837,1145,2.6,PBE,UNP,20,64.0,2,0.04167,0.02,-69.5138434,0.01665183232,None,vtz,RMC,0.0677015835599,0.00160670661738,0.467100840016,0.00332052372918,1.68326208577,0.00546864624747,0.00059426699726,0.000584568360864,2.87324237925,0.0530284030459,
1838,1146,2.6,PBE,UNP,20,64.0,3,0.04167,0.02,-69.52113188,0.01099421729,None,vtz,RMC,0.0649970904388,0.0016769697903,0.46377788268,0.00345601686073,1.66580360769,0.00570818770979,0.00167534236334,0.000608696028046,2.82176420913,0.0552709614088,
1839,1147,2.6,PBE,UNP,20,64.0,4,0.04167,0.02,-69.5563191,0.01462046785,None,vtz,RMC,0.074161131121,0.00159619118908,0.458809402589,0.00332181228767,1.67552632652,0.00547360787787,0.000524778485272,0.000584992781093,3.25063066285,0.0530972728255,
1840,1148,2.6,PBE,UNP,20,64.0,5,0.04167,0.02,-69.4850459,0.009979315523,None,vtz,RMC,0.0671359446654,0.00173082345777,0.467966353108,0.00358898765715,1.65546385754,0.0058905011569,0.00464646865819,0.000635029574513,3.06197183263,0.0571062998211,
1841,1149,2.6,PBE,UNP,20,64.0,6,0.02083,0.02,-69.51047115,0.009939071645,None,vtz,RMC,0.0607900698563,0.00155445823156,0.466310427209,0.00319034057725,1.66383909301,0.00526399172803,0.00307017873991,0.000557530537066,2.65920443883,0.0511291077109,
1842,1150,2.6,PBE,UNP,20,64.0,7,0.04167,0.02,-69.46556405,0.0108455393,None,vtz,RMC,0.0607177734374,0.0015718337452,0.469262383173,0.00324959052474,1.66380038792,0.00537749235055,0.00115075287574,0.0005874874251,2.96284088136,0.0521343633659,
1843,1151,2.6,PBE,UNP,20,64.0,8,0.08333,0.02,-69.51058945,0.01101827498,None,vtz,RMC,0.0859642392164,0.00176889660085,0.456279370682,0.00368515098245,1.73379063842,0.00607828255594,-0.00277387956361,0.000648206807408,2.32811929067,0.0590952240679,
1844,1152,2.6,PBE,UNP,20,64.0,9,0.08333,0.02,-69.49783056,0.01394469763,None,vtz,RMC,0.0611664315636,0.00168711061677,0.467929950124,0.00349193060003,1.65889221641,0.00571272307492,-0.00337004284138,0.000619583146036,2.35043381059,0.055737371921,
1845,1153,2.6,PBE,UNP,20,64.0,10,0.08333,0.02,-69.51619677,0.009503126696,None,vtz,RMC,0.0648118585833,0.00160733374875,0.463330896101,0.00332566804132,1.67245664098,0.0054932045746,0.00397152918352,0.000591205611496,2.89951049388,0.0534341241569,
1846,1154,2.6,PBE,UNP,20,64.0,11,0.08333,0.02,-69.54969093,0.009089328041,None,vtz,RMC,0.0674989827495,0.00164178264082,0.457007458274,0.00337414544933,1.68792128724,0.00560050809066,0.00176614543898,0.000608763592064,2.6634591923,0.0546496942101,
1847,1155,2.6,PBE,UNP,20,64.0,12,0.04167,0.02,-69.49762429,0.01232979815,None,vtz,RMC,0.0656526692678,0.00161129932002,0.461463118178,0.00333774029788,1.67696912102,0.00554627258493,-0.00155241060469,0.000595705959642,2.7063810662,0.0537702993681,
1848,1156,2.6,PBE,UNP,20,64.0,13,0.08333,0.02,-69.52056292,0.01109170056,None,vtz,RMC,0.056661237439,0.00154792970334,0.463133872254,0.00320000550853,1.67140745133,0.00527794457213,-0.00276026940807,0.000564132266156,2.68464389554,0.0512701558678,
1849,1157,2.6,PBE,UNP,20,64.0,14,0.08333,0.02,-69.54494097,0.007719711306,None,vtz,RMC,0.073241616709,0.00182828512132,0.466189860623,0.0037783315402,1.65230081063,0.00624124003733,0.00646430748775,0.000667856223447,3.5214749144,0.0605577716288,
1850,1158,2.6,PBE,UNP,20,64.0,15,0.04167,0.02,-69.46766698,0.01554509336,None,vtz,RMC,0.0612060818153,0.00168765089564,0.465772246766,0.00347938561883,1.6623510923,0.00570020876734,0.00351451179452,0.00061460484229,3.24428306726,0.0556282845749,
1851,1159,2.6,PBE,UNP,20,64.0,16,0.04167,0.02,-69.49153147,0.0127390891,None,vtz,RMC,0.0661156523308,0.00173175267898,0.46451081948,0.00357597295502,1.64349892702,0.00586051724832,0.00295600043483,0.000635540938792,2.5331636404,0.0570863542872,
1852,1160,2.6,PBE,UNP,20,64.0,17,0.08333,0.02,-69.4745127,0.01167406999,None,vtz,RMC,0.0613746754172,0.0016808579292,0.471518148467,0.00349108144076,1.63503684555,0.0057403029663,0.000954120061397,0.00063527144892,2.83121627876,0.0556690282261,
1853,1161,2.6,PBE,UNP,20,64.0,18,0.01389,0.02,-69.47737234,0.01416941642,None,vtz,RMC,0.071020213938,0.00165020677218,0.467324596138,0.00341152599165,1.66669497792,0.0056456757025,-0.000706327969219,0.000605209633625,2.57288249597,0.0547382898595,
1854,1162,2.65,PBE,UNP,20,64.0,0,0.00694,0.02,-69.2382511,0.01222329107,None,vtz,RMC,0.0699012482453,0.00176762847338,0.458169821082,0.00366163186786,1.67132407682,0.00607271613876,0.00277247183632,0.000655706683148,3.09199523384,0.0587949149467,
1855,1163,2.65,PBE,UNP,20,64.0,1,0.04167,0.02,-69.23743225,0.01188962926,None,vtz,RMC,0.0696195562806,0.00165321872907,0.460551986812,0.00340421913086,1.66495543338,0.00563249424998,-0.0013070730916,0.000626956853996,2.70629815439,0.0548093871084,
1856,1164,2.65,PBE,UNP,20,64.0,2,0.04167,0.02,-69.25618655,0.0106409905,None,vtz,RMC,0.0727080378423,0.00176300750439,0.460367820709,0.00362578076635,1.67242595368,0.0059825221254,0.00389746072152,0.00064469339311,3.64724263489,0.0582595622402,
1857,1165,2.65,PBE,UNP,20,64.0,3,0.04167,0.02,-69.26355124,0.01425119604,None,vtz,RMC,0.0806358676565,0.00177922848168,0.451894897797,0.00366483036246,1.69259149626,0.00608179940739,0.00372346101143,0.000650074945908,3.35587600127,0.0592847385785,
1858,1166,2.65,PBE,UNP,20,64.0,4,0.04167,0.02,-69.22671189,0.009756883945,None,vtz,RMC,0.0634296463733,0.00168816022248,0.465225339726,0.00348616165312,1.67561349302,0.00574572944439,-0.00225477430194,0.000621656783264,2.43817157924,0.0558497128933,
1859,1167,2.65,PBE,UNP,20,64.0,5,0.04167,0.02,-69.26667799,0.01620254864,None,vtz,RMC,0.0782234158041,0.00172764356572,0.456248246401,0.00356346783209,1.68857840711,0.00593911177985,0.00399649944536,0.000638501606927,3.4172777341,0.0576684381293,
1860,1168,2.65,PBE,UNP,20,64.0,6,0.02083,0.02,-69.2384794,0.009736786979,None,vtz,RMC,0.0554338883728,0.00153722555732,0.462497990255,0.00318263205318,1.65643056609,0.00524724785023,-0.000158775967129,0.000574270394968,2.630140358,0.0512051895886,
1861,1169,2.65,PBE,UNP,20,64.0,7,0.04167,0.02,-69.24076604,0.01317195945,None,vtz,RMC,0.0583785671667,0.00162722368107,0.460883044719,0.00335817191182,1.67011567954,0.00553745274561,0.00132904340761,0.000593681883386,2.60185798185,0.0538417029394,
1862,1170,2.65,PBE,UNP,20,64.0,8,0.08333,0.02,-69.25083823,0.01531439809,None,vtz,RMC,0.0715514500949,0.00159619490681,0.463774768003,0.00331532347708,1.6830608368,0.00551123856279,-0.000715448822142,0.00058843516553,2.23495431687,0.0533911509369,
1863,1171,2.65,PBE,UNP,20,64.0,9,0.08333,0.02,-69.25148205,0.01456637009,None,vtz,RMC,0.0650790900843,0.00175242605046,0.458917791027,0.00359613937485,1.68789474621,0.00594846632306,0.00225169182863,0.000664368275542,3.04300398352,0.0584951165244,
1864,1172,2.65,PBE,UNP,20,64.0,10,0.08333,0.02,-69.24137012,0.01165563951,None,vtz,RMC,0.0699456787134,0.00157727339167,0.461396608991,0.0032360259992,1.67859645468,0.00536629530601,0.00213945996919,0.000581628797538,2.78962371236,0.0523503089958,
1865,1173,2.65,PBE,UNP,20,64.0,11,0.08333,0.02,-69.27328449,0.01491709904,None,vtz,RMC,0.0798064073414,0.00173216809835,0.455919989333,0.00358766151108,1.68596941193,0.00595322799335,-0.000536099053588,0.000637452201571,2.89129258913,0.0576926496957,
1866,1174,2.65,PBE,UNP,20,64.0,12,0.04167,0.02,-69.29295714,0.028962305,None,vtz,RMC,0.0792708156363,0.00180562497272,0.456353295681,0.00372547450199,1.69900111101,0.00615428310371,0.000404236856656,0.000645142737922,2.56208964317,0.0600690782084,
1867,1175,2.65,PBE,UNP,20,64.0,13,0.08333,0.02,-69.31775313,0.0386939305,None,vtz,RMC,0.0781561360676,0.00175831322906,0.454556003755,0.00364571540879,1.69047095269,0.00600473194191,0.00301158010469,0.000649754912664,3.02361481105,0.0586023187696,
1868,1176,2.65,PBE,UNP,20,64.0,14,0.08333,0.02,-69.24138594,0.01349843628,None,vtz,RMC,0.0716342986587,0.00173333923378,0.458194472726,0.00356822616357,1.67292650984,0.00590718208901,0.00383946655393,0.000635884686442,3.66508358898,0.0575047210564,
1869,1177,2.65,PBE,UNP,20,64.0,15,0.04167,0.02,-69.24041592,0.01310949253,None,vtz,RMC,0.0791409156368,0.00187155655741,0.458621283282,0.00390665606926,1.64440185547,0.00643494596285,-0.00365683617021,0.000686043279609,2.5795718238,0.062405736149,
1870,1178,2.65,PBE,UNP,20,64.0,16,0.04167,0.02,-69.24782499,0.01702346807,None,vtz,RMC,0.0685771965313,0.00194845761164,0.46207827708,0.00402781135887,1.65173185715,0.00663150991162,0.00260886863374,0.000720251546759,2.88892586741,0.0644553555551,
1871,1179,2.65,PBE,UNP,20,64.0,17,0.08333,0.02,-69.23983797,0.01250014477,None,vtz,RMC,0.073920176873,0.00180855798062,0.464889612073,0.00371957825963,1.63882288407,0.00615522360824,0.00525298453928,0.000677338825868,3.3218448459,0.0599206238819,
1872,1180,2.65,PBE,UNP,20,64.0,18,0.01389,0.02,-69.25898994,0.0105390422,None,vtz,RMC,0.0752941938272,0.00159743005782,0.455190625801,0.00332412961568,1.70406990301,0.0054845941278,0.00132019456081,0.000588881414585,2.875066618,0.0533865197778,
1873,1181,2.7,PBE,UNP,20,64.0,0,0.00694,0.02,-68.97364358,0.01228477648,None,vtz,RMC,0.0789154209293,0.00176659095363,0.456491896212,0.00364079542955,1.66864961719,0.00681555843152,0.00518647311918,0.000660549177743,2.81935475907,0.0584865696572,
1874,1182,2.7,PBE,UNP,20,64.0,1,0.04167,0.02,-68.99000263,0.01155264249,None,vtz,RMC,0.0842865761983,0.00166716220751,0.447696318754,0.00343643181745,1.71159432282,0.00636364174073,0.00327394449057,0.000629807595763,2.8632763859,0.0558241989928,
1875,1183,2.7,PBE,UNP,20,64.0,2,0.04167,0.02,-68.99099058,0.01235948565,None,vtz,RMC,0.0688462999098,0.00172482443873,0.451421794155,0.00360185636085,1.70370641395,0.00664536403805,0.00569852273182,0.000645769917733,3.75083790302,0.0579235371145,
1876,1184,2.7,PBE,UNP,20,64.0,3,0.04167,0.02,-69.02249958,0.01170107523,None,vtz,RMC,0.0763824821991,0.00164779226455,0.447664680183,0.00338167258613,1.7098111003,0.00623828586898,0.00140907171122,0.000606464552922,3.17745402809,0.0544594179536,
1877,1185,2.7,PBE,UNP,20,64.0,4,0.04167,0.02,-68.97359199,0.01492236344,None,vtz,RMC,0.0880230131551,0.00173691149386,0.454722662531,0.00357105776713,1.67538888645,0.00664006361403,0.00260165583216,0.000639899507426,2.91087377172,0.057720330755,
1878,1186,2.7,PBE,UNP,20,64.0,5,0.04167,0.02,-68.98208877,0.01240994884,None,vtz,RMC,0.0735401138922,0.00169206256799,0.458053300945,0.00349255122538,1.66954701465,0.00645629431668,-0.0022703181348,0.000620400795436,2.54555215996,0.0564349079538,
1879,1187,2.7,PBE,UNP,20,64.0,6,0.02083,0.02,-69.04323657,0.01223892228,None,vtz,RMC,0.0699486168301,0.00153252061512,0.449996850589,0.00316680849556,1.7035187025,0.00586395141376,0.00255080194434,0.000563095072832,2.46012165979,0.0512415739951,
1880,1188,2.7,PBE,UNP,20,64.0,7,0.04167,0.02,-68.95034728,0.01222075189,None,vtz,RMC,0.0720470151573,0.00171296586307,0.457269644803,0.00352412046251,1.6907678831,0.00648921445369,0.00260286759656,0.000632654181158,3.19427409776,0.0566863375057,
1881,1189,2.7,PBE,UNP,20,64.0,8,0.08333,0.02,-68.98924945,0.01481329224,None,vtz,RMC,0.0871512330562,0.00199849817808,0.461628860415,0.00417797304961,1.66944690297,0.00766003140783,-0.00318458337885,0.000743826496243,2.41687920436,0.0666129682003,
1882,1190,2.7,PBE,UNP,20,64.0,9,0.08333,0.02,-68.99051635,0.009443307142,None,vtz,RMC,0.0863558344562,0.00172068781981,0.457840012678,0.00356519898079,1.67045204451,0.00661705180484,0.00190542324788,0.000640889532413,2.52896623024,0.0577012392359,
1883,1191,2.7,PBE,UNP,20,64.0,10,0.08333,0.02,-68.98877713,0.01335704971,None,vtz,RMC,0.0696455504438,0.00174895237346,0.451457065644,0.00360325556567,1.66570554437,0.00677369125753,-0.000889210098565,0.000661683288886,2.54957073873,0.0584719951742,
1884,1192,2.7,PBE,UNP,20,64.0,11,0.08333,0.02,-68.96715243,0.01101401006,None,vtz,RMC,0.0696999511776,0.00167496435182,0.458907717026,0.00343617393533,1.65756961466,0.00638088932322,0.00337534762662,0.000624814545314,3.18442578148,0.0559457440128,
1885,1193,2.7,PBE,UNP,20,64.0,12,0.04167,0.02,-69.0076651,0.01317111611,None,vtz,RMC,0.0728691561243,0.00171282551804,0.451147300222,0.00355754001906,1.69539176787,0.00654115241531,0.00504768277502,0.000640621881397,3.10705448218,0.0571895196793,
1886,1194,2.7,PBE,UNP,20,64.0,13,0.08333,0.02,-69.01911318,0.01423100244,None,vtz,RMC,0.0755743291267,0.00168934431079,0.455939586637,0.00349298219099,1.68083308684,0.00646455829325,-0.00294219698099,0.000633639006965,2.69227558702,0.0563667316783,
1887,1195,2.7,PBE,UNP,20,64.0,14,0.08333,0.02,-68.99212868,0.01276429142,None,vtz,RMC,0.0712717415766,0.00175591004584,0.457566335061,0.00365214412412,1.67094016032,0.00680082850774,-0.00439761007924,0.0006598617812,2.43057579992,0.0583058227036,
1888,1196,2.7,PBE,UNP,20,64.0,15,0.04167,0.02,-68.94810567,0.01654264468,None,vtz,RMC,0.0803308880491,0.00192301965334,0.455113841514,0.00398781544077,1.65649845353,0.0073447156164,0.000737865881137,0.000708383972823,2.19129021165,0.0640234621314,
1889,1197,2.7,PBE,UNP,20,64.0,16,0.04167,0.02,-68.9996433,0.01136656946,None,vtz,RMC,0.0714729817706,0.00172714084889,0.454810983467,0.00358391140876,1.67942565123,0.00662990282972,0.00639754865943,0.00064430334216,3.22426767176,0.0574626883707,
1890,1198,2.7,PBE,UNP,20,64.0,17,0.08333,0.02,-68.99304889,0.00863265891,None,vtz,RMC,0.0843253919797,0.00169453212635,0.446563515461,0.00349377906497,1.68585822004,0.00645785161677,-0.00216285126489,0.000623427351215,2.37814591657,0.0565075503313,
1891,1199,2.7,PBE,UNP,20,64.0,18,0.01389,0.02,-68.9715181,0.01223199699,None,vtz,RMC,0.0742658323962,0.00164990892497,0.454592918101,0.00343387932854,1.6921046696,0.00632620291126,0.00206438156198,0.0006030245841,2.70917085792,0.0551856812007,
1892,1200,2.75,PBE,UNP,20,64.0,0,0.00694,0.02,-68.76303721,0.01238084346,None,vtz,RMC,0.0654428052126,0.00164877692321,0.452268862277,0.0033657073394,1.69713257225,0.00554661346786,0.00207541748923,0.000614727607977,2.96291596138,0.0546888732672,
1893,1201,2.75,PBE,UNP,20,64.0,1,0.04167,0.02,-68.72613842,0.01305466061,None,vtz,RMC,0.0778248200675,0.00174268587639,0.447960433169,0.00363392731281,1.70119346336,0.00598086175031,0.000349314499424,0.00067268632844,2.65081800682,0.0589741515816,
1894,1202,2.75,PBE,UNP,20,64.0,2,0.04167,0.02,-68.73045909,0.01690045631,None,vtz,RMC,0.0669382369404,0.00174505239691,0.450817659932,0.00357475805127,1.70893081778,0.00585043825753,0.00126050809481,0.000642070549734,2.92088323738,0.0576824571296,
1895,1203,2.75,PBE,UNP,20,64.0,3,0.04167,0.02,-68.69914216,0.01064283513,None,vtz,RMC,0.0798142941066,0.00172064480111,0.455301513903,0.00358021450447,1.67508785322,0.00592540126933,0.000312017746441,0.000650115638148,2.54614956554,0.0573985004562,
1896,1204,2.75,PBE,UNP,20,64.0,4,0.04167,0.02,-68.72405614,0.0132912205,None,vtz,RMC,0.0855010072289,0.00181389137621,0.446632721368,0.00377472073923,1.70330972128,0.00621719230505,-0.000675910458967,0.000674508860411,2.65295495083,0.0610858514882,
1897,1205,2.75,PBE,UNP,20,64.0,5,0.04167,0.02,-68.71546438,0.01024096008,None,vtz,RMC,0.0653852235938,0.00165936166043,0.452927668967,0.00339781157089,1.6919511623,0.0056131303636,0.00766463712702,0.000608372288952,3.78902020624,0.0549457389751,
1898,1206,2.75,PBE,UNP,20,64.0,6,0.02083,0.02,-68.75740619,0.0127630945,None,vtz,RMC,0.0778223827641,0.00187024418501,0.447009061333,0.00384952456797,1.70151361023,0.00637162733744,0.000805411980257,0.00069729113484,2.69633052942,0.062794218068,
1899,1207,2.75,PBE,UNP,20,64.0,7,0.04167,0.02,-68.76223221,0.01251492864,None,vtz,RMC,0.0864116753468,0.00172277429167,0.451106827893,0.00358469039523,1.7101263912,0.00595051702525,-6.16562716577e-05,0.000637658338289,2.75320266023,0.057748163162,
1900,1208,2.75,PBE,UNP,20,64.0,8,0.08333,0.02,-68.75737522,0.01506086296,None,vtz,RMC,0.0718130304777,0.00176420287855,0.449375990172,0.00365693937564,1.70473735294,0.00602843418233,0.00049756127235,0.000658135438452,2.56849281854,0.0590857937519,
1901,1209,2.75,PBE,UNP,20,64.0,9,0.08333,0.02,-68.77411682,0.01043216169,None,vtz,RMC,0.0849175742814,0.00180741085564,0.445981472754,0.00372961584848,1.71358404087,0.00612874197775,0.00216666767336,0.000677281845223,3.30923402009,0.0602225686196,
1902,1210,2.75,PBE,UNP,20,64.0,10,0.08333,0.02,-68.76750196,0.01454987337,None,vtz,RMC,0.0781774167647,0.00181890435451,0.448738758044,0.00380582976871,1.69796758579,0.00627248246716,0.00359055256863,0.000676847866562,2.80432905403,0.0613079080608,
1903,1211,2.75,PBE,UNP,20,64.0,11,0.08333,0.02,-68.72384495,0.01053001205,None,vtz,RMC,0.0750701041135,0.00183124301805,0.44690557619,0.00384597197772,1.69741108597,0.00632887240879,-0.00496005245503,0.0006727703053,2.92061260819,0.0617862735328,
1904,1212,2.75,PBE,UNP,20,64.0,12,0.04167,0.02,-68.74263978,0.01327225602,None,vtz,RMC,0.0947189257352,0.00171774773117,0.439001675607,0.00359054926593,1.71608732214,0.00595312140412,0.00399074781951,0.000659041149244,2.54832574971,0.0585155995333,
1905,1213,2.75,PBE,UNP,20,64.0,13,0.08333,0.02,-68.73664675,0.01151477964,None,vtz,RMC,0.0598020969017,0.00173748006176,0.457549227394,0.00357440873384,1.69586914969,0.00597584260765,-0.0035223604737,0.000644360762625,2.21881806105,0.0580835728045,
1906,1214,2.75,PBE,UNP,20,64.0,14,0.08333,0.02,-68.76334922,0.01077121865,None,vtz,RMC,0.0729361330455,0.00186181902618,0.439506360394,0.00381950712759,1.73475844235,0.00634838944595,0.00059353298293,0.000695871076378,2.78603349353,0.0620795833852,
1907,1215,2.75,PBE,UNP,20,64.0,15,0.04167,0.02,-68.72706289,0.01181528533,None,vtz,RMC,0.0860012242442,0.00181945387249,0.446204463852,0.00377653756744,1.72632503492,0.00624845425652,-0.00624870263622,0.0006827288565,2.87021677811,0.0609983131588,
1908,1216,2.75,PBE,UNP,20,64.0,16,0.04167,0.02,-68.75305407,0.01203388526,None,vtz,RMC,0.0736065755173,0.0017515471821,0.44535997858,0.00362739050781,1.67068151039,0.00600644881346,0.00322948133704,0.000657288675979,2.97948148865,0.0590299553563,
1909,1217,2.75,PBE,UNP,20,64.0,17,0.08333,0.02,-68.70256193,0.01166838614,None,vtz,RMC,0.0738613823758,0.00167582382773,0.45201822991,0.00348615406949,1.67124927663,0.00578061167824,0.00683761433449,0.000631404887049,3.34184935646,0.0562225314359,
1910,1218,2.75,PBE,UNP,20,64.0,18,0.01389,0.02,-68.75680427,0.01176645457,None,vtz,RMC,0.0889934343977,0.00171606179165,0.441142040184,0.00351745544622,1.72182691083,0.00579609735057,-0.00081565730262,0.000634150506295,2.78576451579,0.0572092806532,
1911,1219,2.8,PBE,UNP,20,64.0,0,0.00694,0.02,-68.52356698,0.01512049658,None,vtz,RMC,0.0934987159991,0.00161158215522,0.436946278321,0.00338103798201,1.71283329746,0.00576947724837,0.00369480770175,0.000616544466693,3.2023286997,0.0548681962495,
1912,1220,2.8,PBE,UNP,20,64.0,1,0.04167,0.02,-68.41774821,0.008416646732,None,vtz,RMC,0.0671673390215,0.0018243119847,0.451511484979,0.00373957149979,1.67447181765,0.00631229510478,0.00565104704894,0.000675905099574,3.11659863673,0.0608061731429,
1913,1221,2.8,PBE,UNP,20,64.0,2,0.04167,0.02,-68.46657196,0.01421358328,None,vtz,RMC,0.0778885113709,0.00187972806568,0.446567245443,0.00389088050093,1.69075210134,0.00648077558568,-0.000284348481791,0.000692559842914,2.60576408112,0.0628572994587,
1914,1222,2.8,PBE,UNP,20,64.0,3,0.04167,0.02,-68.42413962,0.01081013461,None,vtz,RMC,0.0682757123972,0.00176556271683,0.447318843283,0.00366440900745,1.70284942058,0.00623800696913,0.00351729677737,0.000652110250461,2.99489163368,0.0585255696602,
1915,1223,2.8,PBE,UNP,20,64.0,4,0.04167,0.02,-68.53940602,0.01646760257,None,vtz,RMC,0.086240355972,0.00164709460414,0.442612581091,0.00342987733375,1.69232393537,0.0058620323078,0.00271526884359,0.000623984509404,3.29932523662,0.0555296377769,
1916,1224,2.8,PBE,UNP,20,64.0,5,0.04167,0.02,-68.49432245,0.01254057264,None,vtz,RMC,0.0709152018192,0.00165163981942,0.437415581289,0.00343243424833,1.71961610118,0.00580281620679,0.000294084970146,0.000615333160305,2.74440129447,0.0556976507439,
1917,1225,2.8,PBE,UNP,20,64.0,6,0.02083,0.02,-68.5079414,0.01230475909,None,vtz,RMC,0.0806758329605,0.00162909600687,0.440053945189,0.00336978914762,1.70296238188,0.0056881717799,-0.00203064294978,0.000612595931764,2.67038849714,0.0546499172372,
1918,1226,2.8,PBE,UNP,20,64.0,7,0.04167,0.02,-68.51061435,0.017188613,None,vtz,RMC,0.0811543879382,0.00165371939141,0.440582433384,0.00346327739941,1.75075958927,0.00583266907244,-0.000214093464627,0.000624202481538,3.98347099181,0.0562157520731,
1919,1227,2.8,PBE,UNP,20,64.0,8,0.08333,0.02,-68.42200818,0.01475376148,None,vtz,RMC,0.0905585104265,0.00163813877136,0.442782819534,0.00341102934274,1.70556791571,0.00580511403845,-0.00320546737364,0.00061074002774,2.40689164427,0.0558338930498,
1920,1228,2.8,PBE,UNP,20,64.0,9,0.08333,0.02,-68.49039429,0.01253781742,None,vtz,RMC,0.0879633465256,0.0016202087087,0.44002393504,0.00337644871825,1.68122730479,0.00575857571453,0.0024203076835,0.000608301418564,3.01046882879,0.0550679129237,
1921,1229,2.8,PBE,UNP,20,64.0,10,0.08333,0.02,-68.46642759,0.008684953671,None,vtz,RMC,0.0694865547138,0.00162180713735,0.447701426872,0.0033275104048,1.69427225638,0.00561580701395,-0.000416380328073,0.000595908574802,2.71789139117,0.0542302316127,
1922,1230,2.8,PBE,UNP,20,64.0,11,0.08333,0.02,-68.56970823,0.01427001817,None,vtz,RMC,0.0845368237009,0.00160361813485,0.436306540844,0.00332016978462,1.70762286188,0.00559969040794,0.00179666401185,0.000607010445535,4.21114326469,0.0540026151161,
1923,1231,2.8,PBE,UNP,20,64.0,12,0.04167,0.02,-68.4638052,0.01261282918,None,vtz,RMC,0.0868960933746,0.00170707528986,0.442638636079,0.00353330277855,1.71594260333,0.00605566019393,0.00608260620719,0.000632540184512,3.05427229249,0.0575137346271,
1924,1232,2.8,PBE,UNP,20,64.0,13,0.08333,0.02,-68.50110143,0.01169900441,None,vtz,RMC,0.0711512068175,0.0016076270003,0.439855407283,0.00332230120036,1.66378185102,0.00562333368232,-0.00113874049059,0.000605382025225,2.93942000626,0.0538458466391,
1925,1233,2.8,PBE,UNP,20,64.0,14,0.08333,0.02,-68.46373413,0.01223821501,None,vtz,RMC,0.0686216324123,0.00154998370873,0.451111637282,0.0032295770206,1.68947004291,0.0054419821684,0.00554668467825,0.000587056995684,3.62534583467,0.052303237326,
1926,1234,2.8,PBE,UNP,20,64.0,15,0.04167,0.02,-68.49535195,0.01272927697,None,vtz,RMC,0.0725825602239,0.00170886457922,0.445065749156,0.00353515474302,1.68985186131,0.00604412249018,0.00376134098194,0.000641888925817,2.88898335323,0.0573410841777,
1927,1235,2.8,PBE,UNP,20,64.0,16,0.04167,0.02,-68.49210936,0.0148962361,None,vtz,RMC,0.076099404229,0.00163377202745,0.436013606387,0.00337327879634,1.72339182035,0.00576174459778,-0.00108068866607,0.000606479396926,3.58054129685,0.0550307730108,
1928,1236,2.8,PBE,UNP,20,64.0,17,0.08333,0.02,-68.48271567,0.008675232739,None,vtz,RMC,0.0727631564668,0.00168669215598,0.438872105429,0.00346767265785,1.69678196154,0.00589363940948,-0.000605742025312,0.000630512601628,2.83375296591,0.0565273502624,
1929,1237,2.8,PBE,UNP,20,64.0,18,0.01389,0.02,-68.43542234,0.01739072515,None,vtz,RMC,0.0743272993299,0.00173449700208,0.447585190272,0.00356322766527,1.66886266936,0.00604647576365,0.00485320856297,0.000641217605257,3.09556612664,0.0579742988217,
1930,1238,2.85,PBE,UNP,20,64.0,0,0.00694,0.02,-68.25570301,0.0108961185,None,vtz,RMC,0.0787959888581,0.00173224616356,0.441695144206,0.00358297870559,1.72181457972,0.0059115376179,0.0010189857025,0.00064966950684,3.01465690105,0.0583174494647,
1931,1239,2.85,PBE,UNP,20,64.0,1,0.04167,0.02,-68.25168644,0.01052493274,None,vtz,RMC,0.0820403214912,0.0016043706372,0.442003365423,0.00331108850978,1.70046230339,0.0055610909248,0.00011223997439,0.000600438837982,2.8234632624,0.0542673593676,
1932,1240,2.85,PBE,UNP,20,64.0,2,0.04167,0.02,-68.2515646,0.01609779982,None,vtz,RMC,0.0930410597032,0.00156027967034,0.440226866657,0.00324054003213,1.72163636949,0.00536179765229,0.000507991931005,0.000600482863511,3.11782776739,0.0531760433036,
1933,1241,2.85,PBE,UNP,20,64.0,3,0.04167,0.02,-68.24524934,0.01568288946,None,vtz,RMC,0.0959965050237,0.00156071889907,0.434044864819,0.00327516091065,1.69776925474,0.0054338782723,0.00340454344677,0.000594752686246,2.92608408946,0.0532162956298,
1934,1242,2.85,PBE,UNP,20,64.0,4,0.04167,0.02,-68.20382628,0.01172689603,None,vtz,RMC,0.0708914523678,0.00167110598457,0.436977773093,0.00341063246315,1.71241674485,0.00566565443714,0.000556920763163,0.000614148424278,2.88256150585,0.0558248115657,
1935,1243,2.85,PBE,UNP,20,64.0,5,0.04167,0.02,-68.22953425,0.01139436062,None,vtz,RMC,0.0703266277804,0.00171326954752,0.442020851321,0.00353000451059,1.68913590845,0.00584216617605,0.00084118355739,0.00064990167594,2.59067805466,0.0576264960272,
1936,1244,2.85,PBE,UNP,20,64.0,6,0.02083,0.02,-68.22571975,0.01165318258,None,vtz,RMC,0.0738835816742,0.00169525622867,0.441323341087,0.00349298553535,1.72528391189,0.00579394040225,0.00180828670408,0.000631583819839,3.16286217694,0.0568914186519,
1937,1245,2.85,PBE,UNP,20,64.0,7,0.04167,0.02,-68.18675586,0.01389097695,None,vtz,RMC,0.0800551635367,0.00164287322635,0.440983834665,0.00338996256411,1.67892103845,0.00562807062871,0.00586735647697,0.00060132532633,2.96143502173,0.0552421761496,
1938,1246,2.85,PBE,UNP,20,64.0,8,0.08333,0.02,-68.19397818,0.01352700889,None,vtz,RMC,0.086204601474,0.00170821661894,0.444140387426,0.0035693374713,1.71079950243,0.00586690160766,0.00221940944041,0.000640536443133,2.43612698985,0.0577782861585,
1939,1247,2.85,PBE,UNP,20,64.0,9,0.08333,0.02,-68.17582144,0.01399935403,None,vtz,RMC,0.0785861645557,0.00185106763447,0.442593701355,0.00376153209293,1.68205395609,0.00624049649989,0.00356644799644,0.000686338280875,2.9174034892,0.0616353292363,
1940,1248,2.85,PBE,UNP,20,64.0,10,0.08333,0.02,-68.28046839,0.01340047891,None,vtz,RMC,0.0912088012687,0.00183095187263,0.432757040578,0.00376092830607,1.700033818,0.00623928285545,0.00364267482597,0.000701122207752,2.62889472123,0.062235700069,
1941,1249,2.85,PBE,UNP,20,64.0,11,0.08333,0.02,-68.17947819,0.01206295603,None,vtz,RMC,0.0714194543331,0.00164971779902,0.444340856518,0.0033987596936,1.6952616294,0.00562537202899,-0.000607380031077,0.000628940412877,2.40024150751,0.0553481887745,
1942,1250,2.85,PBE,UNP,20,64.0,12,0.04167,0.02,-68.23793406,0.008911899044,None,vtz,RMC,0.0833073207305,0.0017141813939,0.434446365292,0.00353265405728,1.71402663461,0.00588769072861,0.00433354022666,0.000647584639398,2.29777793295,0.0579160447343,
1943,1251,2.85,PBE,UNP,20,64.0,13,0.08333,0.02,-68.22861926,0.01212141112,None,vtz,RMC,0.0847379163558,0.00165224120114,0.443176716061,0.00339993283237,1.67963308029,0.00563050740399,0.00103926221069,0.000615738419639,2.76429940369,0.0557002402002,
1944,1252,2.85,PBE,UNP,20,64.0,14,0.08333,0.02,-68.25555937,0.009781217224,None,vtz,RMC,0.0814367862818,0.0016993836764,0.434646947944,0.00350362610671,1.73109768805,0.00578743404978,-0.000261622298827,0.00063197818144,2.77805610727,0.0573432261337,
1945,1253,2.85,PBE,UNP,20,64.0,15,0.04167,0.02,-68.2042696,0.01439669271,None,vtz,RMC,0.0902893988698,0.00168261650436,0.435992729413,0.00351983912143,1.70564207898,0.00586510655394,-0.00586426263597,0.000646457459716,2.50704787325,0.057449788766,
1946,1254,2.85,PBE,UNP,20,64.0,16,0.04167,0.02,-68.24718526,0.01460128122,None,vtz,RMC,0.0935231865825,0.00162818884588,0.433307895128,0.00337583525877,1.71198155967,0.00560866376611,0.00105255504321,0.000621989881583,2.14198343924,0.0554876207612,
1947,1255,2.85,PBE,UNP,20,64.0,17,0.08333,0.02,-68.18295438,0.01256337245,None,vtz,RMC,0.0752715135153,0.00186830334382,0.444539349398,0.00382618103302,1.68041518975,0.00630514358093,0.0018647777939,0.000686802094409,3.49914284524,0.062132128494,
1948,1256,2.85,PBE,UNP,20,64.0,18,0.01389,0.02,-68.22778379,0.01378159607,None,vtz,RMC,0.0879630307726,0.00164129601215,0.44303598818,0.00341325914196,1.70973861581,0.00566370351099,-0.00226584301103,0.000619233896858,2.35904440655,0.0557480699224,
1949,1257,2.9,PBE,UNP,20,64.0,0,0.00694,0.02,-67.97989491,0.01399215765,None,vtz,RMC,0.0879663163436,0.00158454030169,0.430587547297,0.00326386706644,1.7502658575,0.00544005150215,0.00327921592473,0.000591992686075,3.97398240644,0.0536652751571,
1950,1258,2.9,PBE,UNP,20,64.0,1,0.04167,0.02,-67.98316637,0.01247975601,None,vtz,RMC,0.0817448552431,0.00167220451016,0.429405539388,0.00345203921095,1.73076411776,0.00568050966564,0.0042253819196,0.000637208221786,3.19409521309,0.0567026424708,
1951,1259,2.9,PBE,UNP,20,64.0,2,0.04167,0.02,-67.94243928,0.01568933553,None,vtz,RMC,0.0680255704696,0.00176155388899,0.436057749635,0.00362925783519,1.68153363513,0.00604054065611,0.00202774361667,0.000671737116141,3.29516248935,0.0594096007332,
1952,1260,2.9,PBE,UNP,20,64.0,3,0.04167,0.02,-68.01029507,0.01154041961,None,vtz,RMC,0.0935556696709,0.00170507194206,0.431916080111,0.00354345210622,1.73110478774,0.00585413393299,0.00328028653714,0.000647844238659,2.76397526418,0.0578593254854,
1953,1261,2.9,PBE,UNP,20,64.0,4,0.04167,0.02,-67.96124946,0.0124552873,None,vtz,RMC,0.0970440498002,0.00165878278158,0.427957176534,0.00344512631262,1.7454611947,0.00574489547874,0.00762277918302,0.000637043221041,3.58328892617,0.057037093914,
1954,1262,2.9,PBE,UNP,20,64.0,5,0.04167,0.02,-68.03808507,0.03911764345,None,vtz,RMC,0.0902355278798,0.00162630538136,0.428946460984,0.00340351999936,1.72744154188,0.00566696355582,0.00265554491591,0.000602641322019,2.66912522086,0.0558316513946,
1955,1263,2.9,PBE,UNP,20,64.0,6,0.02083,0.02,-67.92377046,0.01321759801,None,vtz,RMC,0.0794406544422,0.00157003589246,0.434922352747,0.00325999195337,1.708906157,0.00541129557993,-0.000200367544608,0.000591392202228,2.70942942412,0.0532026591533,
1956,1264,2.9,PBE,UNP,20,64.0,7,0.04167,0.02,-67.99485132,0.01207777717,None,vtz,RMC,0.0836208154726,0.00162226495115,0.426718691478,0.00335882621383,1.73312393244,0.00561531795413,0.000505007459025,0.000627290388492,2.77513600114,0.0555015855295,
1957,1265,2.9,PBE,UNP,20,64.0,8,0.08333,0.02,-67.97930613,0.01474657818,None,vtz,RMC,0.0788564925331,0.00175832332334,0.432259834289,0.00364207760169,1.73910671656,0.0060412729177,-0.00138246666601,0.00067779119546,2.62058667081,0.059590391017,
1958,1266,2.9,PBE,UNP,20,64.0,9,0.08333,0.02,-67.97007583,0.01069895593,None,vtz,RMC,0.0913026620344,0.00159498204456,0.428444275765,0.00333736030071,1.73510064022,0.00553864717327,0.00500419961981,0.000593412870213,3.13612565129,0.0545807902978,
1959,1267,2.9,PBE,UNP,20,64.0,10,0.08333,0.02,-67.99364364,0.01715114699,None,vtz,RMC,0.0979657258737,0.00168226995478,0.42309395242,0.00351735964737,1.75872259194,0.0058656014429,0.00846001965703,0.000638207698829,4.80849772118,0.0575028700016,
1960,1268,2.9,PBE,UNP,20,64.0,11,0.08333,0.02,-68.01047327,0.01317954455,None,vtz,RMC,0.100201575864,0.0015896579171,0.425526244429,0.00331027385043,1.72405570866,0.00552348151283,0.000376316719697,0.000613737227426,2.7590742714,0.0545525761769,
1961,1269,2.9,PBE,UNP,20,64.0,12,0.04167,0.02,-68.02038684,0.01417986174,None,vtz,RMC,0.0894955549604,0.00165854042185,0.419470568738,0.00343861487325,1.75528778661,0.00568401740777,0.00388548817506,0.000642656167835,3.45559003476,0.056220856889,
1962,1270,2.9,PBE,UNP,20,64.0,13,0.08333,0.02,-67.9850877,0.01612701498,None,vtz,RMC,0.0889240668431,0.00181467452483,0.429071558632,0.00375166571297,1.74334585504,0.00625045445733,0.00807933425289,0.00069166039411,3.84018263899,0.061550114941,
1963,1271,2.9,PBE,UNP,20,64.0,14,0.08333,0.02,-67.97587484,0.01053487876,None,vtz,RMC,0.0905299114338,0.00165089597185,0.428698701953,0.00341812226427,1.75647819199,0.00566781584751,0.00288479431423,0.000632837014981,3.14418038909,0.0560503851663,
1964,1272,2.9,PBE,UNP,20,64.0,15,0.04167,0.02,-68.00185532,0.009481527546,None,vtz,RMC,0.0909399062384,0.00176190512629,0.430751999229,0.00365506715663,1.71944340961,0.00608487127497,-0.0013051018775,0.000663720703136,2.7897727483,0.0599555859021,
1965,1273,2.9,PBE,UNP,20,64.0,16,0.04167,0.02,-67.9908423,0.01272387456,None,vtz,RMC,0.080871787534,0.00158941969693,0.434913308784,0.00327167676418,1.69283129142,0.00543934225388,0.000659997139411,0.000593314991337,2.85563298993,0.05419378103,
1966,1274,2.9,PBE,UNP,20,64.0,17,0.08333,0.02,-67.97918364,0.01201451201,None,vtz,RMC,0.0821075312234,0.00160842313063,0.428569299791,0.00331171078086,1.7077078671,0.00548077349801,0.00588996698664,0.000612132069967,3.46367583401,0.0546053663562,
1967,1275,2.9,PBE,UNP,20,64.0,18,0.01389,0.02,-67.89768216,0.01320000407,None,vtz,RMC,0.0753500471432,0.00177995189341,0.435349261872,0.00366959519324,1.7181546336,0.00608814650653,0.00352616233191,0.000652744614059,2.55803531332,0.0596905031409,
1968,1276,2.95,PBE,UNP,20,64.0,0,0.00694,0.02,-67.69740718,0.0144111406,None,vtz,RMC,0.0894328267183,0.00170134662108,0.422272403378,0.00351314535533,1.73317113852,0.00702730573234,0.00631769939428,0.00065292484721,3.42160840011,0.0578034237689,
1969,1277,2.95,PBE,UNP,20,64.0,1,0.04167,0.02,-67.67119785,0.01521698814,None,vtz,RMC,0.0921643156774,0.00169002960184,0.426076655336,0.00349201422153,1.72797843991,0.00701404198315,-0.00597692318646,0.000647470212928,3.0324282587,0.0572511297991,
1970,1278,2.95,PBE,UNP,20,64.0,2,0.04167,0.02,-67.72213254,0.01506641679,None,vtz,RMC,0.0712924183381,0.00168417992388,0.425123169891,0.0034946188863,1.7613369879,0.00699576065299,0.000796375343502,0.000645178926743,3.8579884125,0.0572505190269,
1971,1279,2.95,PBE,UNP,20,64.0,3,0.04167,0.02,-67.72688244,0.01206033285,None,vtz,RMC,0.0790232114461,0.00175407295902,0.426458875449,0.00362314242174,1.73251718616,0.00741403720355,0.000441286696893,0.000661634814518,2.51333393043,0.0594441666306,
1972,1280,2.95,PBE,UNP,20,64.0,4,0.04167,0.02,-67.74374901,0.0152799661,None,vtz,RMC,0.0871095639248,0.00176746859606,0.426985956167,0.00364729668718,1.70173452495,0.00741804685834,0.00101738500295,0.000686160816963,3.21191445963,0.0598239169006,
1973,1281,2.95,PBE,UNP,20,64.0,5,0.04167,0.02,-67.70926459,0.01479682293,None,vtz,RMC,0.0728012237006,0.00175693738491,0.435490422702,0.00364240680053,1.6794735003,0.00746686947102,0.00124086941439,0.000660404441253,2.33463247979,0.0594760533929,
1974,1282,2.95,PBE,UNP,20,64.0,6,0.02083,0.02,-67.70878894,0.01284099179,None,vtz,RMC,0.0742481101731,0.00174354780041,0.430562186896,0.00359549240311,1.69466397505,0.00732158992087,-0.000496317796503,0.000659613371188,2.23728361931,0.0589143373094,
1975,1283,2.95,PBE,UNP,20,64.0,7,0.04167,0.02,-67.74360956,0.01315908679,None,vtz,RMC,0.098611433823,0.00171013803856,0.420923026988,0.00357812599278,1.74035130142,0.00708009017523,6.29818321283e-05,0.000649580563225,3.11084245333,0.0583506453649,
1976,1284,2.95,PBE,UNP,20,64.0,8,0.08333,0.02,-67.70045472,0.0119877713,None,vtz,RMC,0.0853614123125,0.00171011218899,0.426847629404,0.00351331141213,1.7387851399,0.00724342847667,-0.00129779502231,0.000650903332366,2.86204431751,0.0579361284604,
1977,1285,2.95,PBE,UNP,20,64.0,9,0.08333,0.02,-67.75750206,0.01742508912,None,vtz,RMC,0.0948253320697,0.00166590570262,0.421164808486,0.0035047395562,1.71068581436,0.00709848217775,0.00140254079635,0.000647846979156,2.04239049842,0.0574666360875,
1978,1286,2.95,PBE,UNP,20,64.0,10,0.08333,0.02,-67.70302785,0.01295232669,None,vtz,RMC,0.100521619074,0.00162644917898,0.422148209628,0.00337831614567,1.7380148607,0.00663133716632,-0.00246371253396,0.000615729156574,3.23997728796,0.0557448798319,
1979,1287,2.95,PBE,UNP,20,64.0,11,0.08333,0.02,-67.70080019,0.0144472991,None,vtz,RMC,0.078268514464,0.00189945189881,0.433820708912,0.00381187500346,1.72538862718,0.00745557613513,-0.000251418076,0.000654017164288,2.63252674303,0.0598762913374,
1980,1288,2.95,PBE,UNP,20,64.0,12,0.04167,0.02,-67.75020623,0.01182122192,None,vtz,RMC,0.0757295238357,0.00178906937655,0.429216713178,0.00367126611761,1.739092633,0.00733612043799,0.00165557886081,0.00066656358239,4.34664974875,0.0600259140796,
1981,1289,2.95,PBE,UNP,20,64.0,13,0.08333,0.02,-67.77308996,0.02047047128,None,vtz,RMC,0.0857061182946,0.0016602086719,0.426455913602,0.00346269281423,1.73865609405,0.00702744695531,0.00529949579653,0.000623524831562,3.28845957565,0.056700297333,
1982,1290,2.95,PBE,UNP,20,64.0,14,0.08333,0.02,-67.71091476,0.01064651084,None,vtz,RMC,0.0823579152357,0.00164469531513,0.429614648511,0.00340476800365,1.72209769155,0.00689719270782,-0.00100786844472,0.000624740748716,2.68416592042,0.0560641808091,
1983,1291,2.95,PBE,UNP,20,64.0,15,0.04167,0.02,-67.74924768,0.01170080316,None,vtz,RMC,0.0887190464576,0.00162042568629,0.421219263067,0.00340402524769,1.76709469592,0.00695774308677,0.000347616198065,0.000616459151228,2.97863556378,0.0556130011136,
1984,1292,2.95,PBE,UNP,20,64.0,16,0.04167,0.02,-67.7092294,0.01422837661,None,vtz,RMC,0.099893541118,0.0016242937174,0.422735780496,0.00337145571991,1.72146019059,0.00669264087094,0.00263139388148,0.000615781159132,3.04537736025,0.0557827418845,
1985,1293,2.95,PBE,UNP,20,64.0,17,0.08333,0.02,-67.69707356,0.01403058391,None,vtz,RMC,0.092627383407,0.00168562126011,0.428664266749,0.00348950229365,1.72405063821,0.00710154356919,0.00243502886989,0.000638894158177,3.01144016767,0.0575486273104,
1986,1294,2.95,PBE,UNP,20,64.0,18,0.01389,0.02,-67.68029208,0.01616030807,None,vtz,RMC,0.0957954714432,0.00170433960472,0.421307734303,0.0035310822116,1.76260778541,0.00715288752693,0.00660844353494,0.000637546782443,3.21645135062,0.0580642562636,
1987,1295,3.0,PBE,UNP,20,64.0,0,0.00694,0.02,-67.46958525,0.01336715866,None,vtz,RMC,0.0895701235817,0.001751210658,0.416616205165,0.00364867852847,1.76511022562,0.00639877349404,0.0019170335252,0.000659366991905,4.14463304327,0.0596307954657,
1988,1296,3.0,PBE,UNP,20,64.0,1,0.04167,0.02,-67.48364289,0.0209550205,None,vtz,RMC,0.0925045868818,0.00193101806394,0.424746840171,0.00398549653853,1.7818435174,0.00706968029167,-0.000827191456076,0.000738233924213,3.22407512619,0.0657692949032,
1989,1297,3.0,PBE,UNP,20,64.0,2,0.04167,0.02,-67.45806477,0.0149823856,None,vtz,RMC,0.0983709097594,0.00173762549156,0.423815320534,0.00363881706762,1.73518935659,0.00640431713211,0.00153587779415,0.000666116952532,2.35143028669,0.0599398330942,
1990,1298,3.0,PBE,UNP,20,64.0,3,0.04167,0.02,-67.4793044,0.01346391092,None,vtz,RMC,0.100626924955,0.00181899211008,0.42557225462,0.00376883647176,1.75600638218,0.00664061896258,0.00174758316533,0.000696728965731,2.99740969933,0.0619505580418,
1991,1299,3.0,PBE,UNP,20,64.0,4,0.04167,0.02,-67.54035442,0.03838789838,None,vtz,RMC,0.0882617470033,0.00186805210117,0.421490987884,0.0038654475961,1.73951421885,0.00682296093195,-0.00541931278113,0.000717388804186,2.3533885022,0.0638321729651,
1992,1300,3.0,PBE,UNP,20,64.0,5,0.04167,0.02,-67.50232158,0.01028081306,None,vtz,RMC,0.0835520368289,0.00159621543431,0.420812219034,0.00330904459363,1.75326146098,0.00579544784043,-0.00446612085891,0.000598873630811,2.6692657956,0.0544624252738,
1993,1301,3.0,PBE,UNP,20,64.0,6,0.02083,0.02,-67.4889969,0.01239203511,None,vtz,RMC,0.0966266647778,0.00169270447752,0.42123814007,0.00351428545747,1.72404997834,0.00612116758759,0.00262260726401,0.00063991420314,2.36323026183,0.0581467897535,
1994,1302,3.0,PBE,UNP,20,64.0,7,0.04167,0.02,-67.41006247,0.01559999359,None,vtz,RMC,0.0989910529673,0.00165413322932,0.425572693463,0.00341280834657,1.75607198141,0.00602924719944,0.00321124529076,0.000603898413405,2.76925838656,0.0560763891346,
1995,1303,3.0,PBE,UNP,20,64.0,8,0.08333,0.02,-67.45453315,0.0146133164,None,vtz,RMC,0.098499068339,0.00171636415462,0.422621233266,0.00356488181252,1.72711700526,0.00633954265296,9.76448187333e-05,0.000655474467408,3.4335312087,0.0586341063933,
1996,1304,3.0,PBE,UNP,20,64.0,9,0.08333,0.02,-67.48024575,0.0134173016,None,vtz,RMC,0.084611146987,0.00170532814598,0.420269674956,0.00352438524421,1.76836355561,0.00621842385491,-0.00556877327638,0.000632268201916,3.17566833287,0.0576966465905,
1997,1305,3.0,PBE,UNP,20,64.0,10,0.08333,0.02,-67.44043959,0.01455566488,None,vtz,RMC,0.0865613742445,0.00170673950053,0.417902151147,0.00351924383913,1.74235585201,0.00615533806943,0.00420143309363,0.000653988395177,3.28085122794,0.0579973059039,
1998,1306,3.0,PBE,UNP,20,64.0,11,0.08333,0.02,-67.49724181,0.01695283011,None,vtz,RMC,0.0915185456427,0.00167714730892,0.423467243638,0.00348717647406,1.73656710936,0.00619329541981,0.00355301971043,0.000636425103905,3.1671439615,0.0576251381546,
1999,1307,3.0,PBE,UNP,20,64.0,12,0.04167,0.02,-67.47384135,0.01440569141,None,vtz,RMC,0.0862941741925,0.00172130931304,0.42591305694,0.0035476226393,1.73267211677,0.00624705034006,0.00183742287601,0.000664035120627,2.55297710817,0.0582310426039,
2000,1308,3.0,PBE,UNP,20,64.0,13,0.08333,0.02,-67.45332466,0.01569705103,None,vtz,RMC,0.086431130643,0.00178615844998,0.422243232457,0.00371082299778,1.72990322855,0.00646474009153,0.000238138985864,0.00068377791173,2.56167621546,0.0609860295814,
2001,1309,3.0,PBE,UNP,20,64.0,14,0.08333,0.02,-67.46220602,0.01869536064,None,vtz,RMC,0.104746443272,0.00166442139087,0.417999585455,0.00348175252536,1.77908896342,0.00613976238681,0.0075995064302,0.000642276833776,4.28610759504,0.0577456665055,
2002,1310,3.0,PBE,UNP,20,64.0,15,0.04167,0.02,-67.5077873,0.01530824334,None,vtz,RMC,0.0887760513566,0.0017598099301,0.415040752776,0.00360806002497,1.76514414291,0.00635324138184,0.00462715162832,0.000672619042233,3.02416123146,0.0603466785377,
2003,1311,3.0,PBE,UNP,20,64.0,16,0.04167,0.02,-67.48815703,0.01500041313,None,vtz,RMC,0.100214735244,0.00165104768821,0.41044163126,0.00342022667663,1.73456407365,0.00606117815787,0.00774091957841,0.000630712865604,3.36633275502,0.0565933574045,
2004,1312,3.0,PBE,UNP,20,64.0,17,0.08333,0.02,-67.43688168,0.01550696541,None,vtz,RMC,0.0935880630693,0.00172554569228,0.422619750482,0.00356507710812,1.71681018952,0.00629962103469,0.00295871094549,0.000663407091055,2.87355792324,0.0593171549207,
2005,1313,3.0,PBE,UNP,20,64.0,18,0.01389,0.02,-67.44179778,0.01713691294,None,vtz,RMC,0.102005683046,0.0018668981648,0.413161032447,0.0038888505298,1.77861782708,0.00686119572174,0.00435257447352,0.000735254899525,3.78493398729,0.0642802144661,
2006,1314,3.05,PBE,UNP,20,64.0,0,0.00694,0.02,-67.1813649,0.01476466337,None,vtz,RMC,0.0924657072837,0.00172816317096,0.420405872314,0.00356676731974,1.75576516638,0.0064820070306,0.00147414922735,0.000645891632476,3.05812215155,0.0589313137345,
2007,1315,3.05,PBE,UNP,20,64.0,1,0.04167,0.02,-67.2272247,0.01164582283,None,vtz,RMC,0.0916414606823,0.00169331367077,0.414287528896,0.00348963219766,1.75531263738,0.00637533551499,-0.0061134698725,0.000643330654097,2.86239573694,0.0579140571482,
2008,1316,3.05,PBE,UNP,20,64.0,2,0.04167,0.02,-67.20562749,0.01652861775,None,vtz,RMC,0.0803715356582,0.00161489517154,0.419275390518,0.00332964524329,1.71830209813,0.0061304325318,0.00401373215325,0.000631354079311,2.36503313827,0.0556693862792,
2009,1317,3.05,PBE,UNP,20,64.0,3,0.04167,0.02,-67.20732946,0.01362201946,None,vtz,RMC,0.0977517632405,0.00178063857222,0.414471488814,0.00367258169058,1.79311036425,0.00670198355549,-0.000373667773219,0.000679567981678,3.32643612222,0.0614431687243,
2010,1318,3.05,PBE,UNP,20,64.0,4,0.04167,0.02,-67.25664368,0.01625455086,None,vtz,RMC,0.100859020269,0.00164020881096,0.412146310808,0.00344945621577,1.76015849255,0.00629619334043,0.00500990009866,0.000637643765251,2.93262876842,0.0575033720413,
2011,1319,3.05,PBE,UNP,20,64.0,5,0.04167,0.02,-67.1928506,0.01985939207,None,vtz,RMC,0.107990923161,0.00168607474197,0.411440669787,0.00354182310583,1.77782048982,0.00644241294466,0.00456788157469,0.0006695536242,3.37957342643,0.0588206336135,
2012,1320,3.05,PBE,UNP,20,64.0,6,0.02083,0.02,-67.27047375,0.0179478039,None,vtz,RMC,0.0920487418965,0.00173156744677,0.412977171803,0.00361646935298,1.7575603661,0.00660456937712,-0.00135468444696,0.00064540467881,2.51203335192,0.0591676798036,
2013,1321,3.05,PBE,UNP,20,64.0,7,0.04167,0.02,-67.19040794,0.0131308608,None,vtz,RMC,0.102973395456,0.00162963192136,0.418592733276,0.00343125367252,1.73896875705,0.00631554105605,-0.00527094335036,0.000641001446862,2.04602972114,0.0569110623561,
2014,1322,3.05,PBE,UNP,20,64.0,8,0.08333,0.02,-67.18604243,0.01597292455,None,vtz,RMC,0.0827389227207,0.00163189589861,0.416315553722,0.00334992677409,1.77202079668,0.00615145531021,-0.00191820065415,0.000607493061518,2.91659612122,0.0555072759565,
2015,1323,3.05,PBE,UNP,20,64.0,9,0.08333,0.02,-67.29184943,0.01376705085,None,vtz,RMC,0.11103356993,0.00171885159184,0.402757738657,0.00361031077629,1.80949816562,0.006652023348,0.00160469190344,0.000674665730747,2.93738263581,0.0597771136307,
2016,1324,3.05,PBE,UNP,20,64.0,10,0.08333,0.02,-67.20368855,0.01538872473,None,vtz,RMC,0.0911059492832,0.00161111835111,0.413788414331,0.00332805443159,1.74999474954,0.00611741569284,0.00610060444849,0.000626834191862,3.53892502151,0.0554111229325,
2017,1325,3.05,PBE,UNP,20,64.0,11,0.08333,0.02,-67.20330564,0.01581699638,None,vtz,RMC,0.0974819707745,0.00168101066533,0.411576474069,0.00347999461038,1.72370189603,0.00642482518261,0.00276130637319,0.000644974225744,3.93350846158,0.0582758858175,
2018,1326,3.05,PBE,UNP,20,64.0,12,0.04167,0.02,-67.16539856,0.0174773416,None,vtz,RMC,0.0887965575172,0.00188097642165,0.422083606837,0.00385128146849,1.72577184757,0.00702256953425,0.00321248093246,0.000696334030609,2.96819108875,0.0636638337514,
2019,1327,3.05,PBE,UNP,20,64.0,13,0.08333,0.02,-67.11387689,0.01691799664,None,vtz,RMC,0.0925631211056,0.00177758650635,0.422129821958,0.00366673997854,1.70895631143,0.00666039211218,-0.000910581132127,0.000680079633035,2.90766635238,0.0602344978576,
2020,1328,3.05,PBE,UNP,20,64.0,14,0.08333,0.02,-67.26040758,0.01675800738,None,vtz,RMC,0.0975707830949,0.00172348087731,0.415026270414,0.00358582736366,1.71737690559,0.00653895871205,-0.000121559225266,0.000659136923797,3.18118637018,0.0599930135735,
2021,1329,3.05,PBE,UNP,20,64.0,15,0.04167,0.02,-67.20645209,0.0122492004,None,vtz,RMC,0.0877139986511,0.0017446386961,0.418464297656,0.00361011046109,1.73896925651,0.0067081295235,-0.00310575161442,0.000682768295969,3.32870052509,0.0600724247679,
2022,1330,3.05,PBE,UNP,20,64.0,16,0.04167,0.02,-67.24491591,0.01420496091,None,vtz,RMC,0.0882055777079,0.00177044730082,0.413540529676,0.00364444844307,1.75057752993,0.00656311135091,-0.0112929795549,0.000655931376768,2.14136160382,0.0606768527906,
2023,1331,3.05,PBE,UNP,20,64.0,17,0.08333,0.02,-67.15590773,0.01857135426,None,vtz,RMC,0.0900604365008,0.00169413051829,0.417727253419,0.00349049500581,1.7345531519,0.00634751477222,-0.00154669685834,0.000659869111647,2.03386812279,0.0584009515912,
2024,1332,3.05,PBE,UNP,20,64.0,18,0.01389,0.02,-67.1224704,0.02057128884,None,vtz,RMC,0.0950810128678,0.00180853999764,0.421285694156,0.00380127864655,1.75762728748,0.00696393848745,-0.000268956562924,0.000711578027437,2.09907347519,0.0625501066146,
2025,1333,3.1,PBE,UNP,20,64.0,0,0.00694,0.02,-66.9732616,0.01909552616,None,vtz,RMC,0.0985413631044,0.00174161772924,0.4086725965,0.00366899599091,1.73519345239,0.00621819535701,-0.00350830221568,0.000684553986734,2.86020653781,0.0612718731217,
2026,1334,3.1,PBE,UNP,20,64.0,1,0.04167,0.02,-66.96869518,0.01899293451,None,vtz,RMC,0.0985136739623,0.00175233585299,0.409708306642,0.00365914929557,1.79368799761,0.00624832403368,-0.00806540696814,0.000670621652974,2.51359765182,0.0604874886258,
2027,1335,3.1,PBE,UNP,20,64.0,2,0.04167,0.02,-67.01534353,0.01249384698,None,vtz,RMC,0.09715724901,0.00171614312704,0.40485625201,0.0035520296717,1.77932421056,0.00600872380882,-0.00139883015951,0.000642856336214,3.67847379384,0.0590976227068,
2028,1336,3.1,PBE,UNP,20,64.0,3,0.04167,0.02,-66.95057931,0.01888857012,None,vtz,RMC,0.0925840622531,0.00159940495025,0.410374928284,0.00334090341177,1.78551019264,0.00564477235102,0.00221004047103,0.000615099141093,3.19618476449,0.0552052691246,
2029,1337,3.1,PBE,UNP,20,64.0,4,0.04167,0.02,-66.95728471,0.01489659428,None,vtz,RMC,0.106244559005,0.00169397918291,0.411402671664,0.00355302003109,1.7793102297,0.00602942611707,-0.00161096294996,0.000642803984143,3.21249706843,0.0588327579509,
2030,1338,3.1,PBE,UNP,20,64.0,5,0.04167,0.02,-67.0144003,0.01360278372,None,vtz,RMC,0.109640676242,0.00160297261609,0.403109729846,0.00335962874267,1.81000213641,0.0056744782449,0.00605331105983,0.000625361729647,3.04781869869,0.0560470808935,
2031,1339,3.1,PBE,UNP,20,64.0,6,0.02083,0.02,-66.93403583,0.01443246052,None,vtz,RMC,0.0913116183786,0.00170670963198,0.41531922299,0.00353918173162,1.73903371416,0.00599018889422,0.00116700725969,0.000650202846986,3.65185278355,0.058610675881,
2032,1340,3.1,PBE,UNP,20,64.0,7,0.04167,0.02,-66.96616394,0.01294060297,None,vtz,RMC,0.0962367078971,0.00165209403032,0.415879941761,0.00344679819164,1.76567889412,0.00579470076118,-0.00338074082227,0.000641685175055,2.83911692499,0.0570787104888,
2033,1341,3.1,PBE,UNP,20,64.0,8,0.08333,0.02,-66.92312923,0.01401791023,None,vtz,RMC,0.0899681873369,0.00161857049141,0.415792732374,0.00338392448697,1.7449753855,0.00568650870838,0.000504179070985,0.000630084376281,2.81968316838,0.056013394747,
2034,1342,3.1,PBE,UNP,20,64.0,9,0.08333,0.02,-66.98275656,0.01432111853,None,vtz,RMC,0.0945809023609,0.00172607129443,0.40938018147,0.00360944900747,1.75447940359,0.00608882127276,0.00497110770582,0.000663550250083,3.88075900616,0.0594985689019,
2035,1343,3.1,PBE,UNP,20,64.0,10,0.08333,0.02,-66.94246377,0.01528295413,None,vtz,RMC,0.0898744498363,0.00169894983367,0.415220983341,0.00351361633726,1.73086850183,0.00588562999881,0.00578336833218,0.000652746240611,3.26452362929,0.0579692462569,
2036,1344,3.1,PBE,UNP,20,64.0,11,0.08333,0.02,-66.93162683,0.01628507337,None,vtz,RMC,0.0760548143827,0.00161338219724,0.418750507363,0.00336636909018,1.71505256209,0.00571663891122,0.0072998620503,0.000617773074524,4.08149934731,0.0558711292951,
2037,1345,3.1,PBE,UNP,20,64.0,12,0.04167,0.02,-66.97714048,0.01189122312,None,vtz,RMC,0.0921743751793,0.00164751690381,0.409999372024,0.00347035628816,1.76294010416,0.00587101966728,-0.00527126434868,0.000638389171887,2.39312616616,0.0570144588046,
2038,1346,3.1,PBE,UNP,20,64.0,13,0.08333,0.02,-67.00792327,0.01322003347,None,vtz,RMC,0.0939881824337,0.00164807966627,0.408497986907,0.00343298664389,1.74874348959,0.00578447927931,-0.000247796275977,0.000647972291118,3.86635397269,0.0575891033692,
2039,1347,3.1,PBE,UNP,20,64.0,14,0.08333,0.02,-66.95107669,0.01489375099,None,vtz,RMC,0.107607833158,0.00158813965143,0.410082390148,0.00329672088001,1.75294404519,0.00563362954462,-0.000390831120091,0.000609608863638,3.43465664541,0.055025274311,
2040,1348,3.1,PBE,UNP,20,64.0,15,0.04167,0.02,-66.94732961,0.01000936763,None,vtz,RMC,0.0942348670252,0.001770185255,0.422106375106,0.00365332396703,1.72913729376,0.00616358636791,-0.00322003504144,0.0006805369939,3.21847089388,0.0607777322933,
2041,1349,3.1,PBE,UNP,20,64.0,16,0.04167,0.02,-66.99632463,0.01657931551,None,vtz,RMC,0.102109917539,0.00162438105657,0.408625664919,0.00335231225215,1.77340921817,0.00564081731324,-0.00725127891067,0.000618872586602,3.35463365329,0.0555020812203,
2042,1350,3.1,PBE,UNP,20,64.0,17,0.08333,0.02,-66.98562207,0.01426208496,None,vtz,RMC,0.0942164878216,0.00167969345987,0.407091215582,0.00345597314187,1.73686425932,0.00587230124651,0.00355424507674,0.000645056884856,3.32074035651,0.057754902766,
2043,1351,3.1,PBE,UNP,20,64.0,18,0.01389,0.02,-66.92433525,0.01803272963,None,vtz,RMC,0.0939027138371,0.00178320197247,0.414727973327,0.00367858625094,1.7842750836,0.00619852256314,-0.00565710320003,0.000677605735799,2.51195965447,0.0607186848581,
2044,1352,3.15,PBE,UNP,20,64.0,0,0.00694,0.02,-66.74367646,0.01199510747,None,vtz,RMC,0.0886695998563,0.00157959657291,0.404167459315,0.00334168901833,1.76477281527,0.00579055578682,0.00147688646454,0.000616039493639,4.03139093655,0.0552472410169,
2045,1353,3.15,PBE,UNP,20,64.0,1,0.04167,0.02,-66.74565126,0.01233714261,None,vtz,RMC,0.0863618837588,0.00165068808055,0.406197794264,0.00345704205032,1.80162347193,0.00609157104942,0.00261855318985,0.000642464956225,3.09442812171,0.0578059078113,
2046,1354,3.15,PBE,UNP,20,64.0,2,0.04167,0.02,-66.73448309,0.01521046613,None,vtz,RMC,0.113071219053,0.00155566512023,0.404782406254,0.00326358402672,1.79652690453,0.00567518930943,0.00116513901463,0.000606415107423,2.58038047436,0.0542623535593,
2047,1355,3.15,PBE,UNP,20,64.0,3,0.04167,0.02,-66.75064423,0.01569976419,None,vtz,RMC,0.118587171775,0.0017070177106,0.40006822576,0.00356681563167,1.8165377825,0.00628370950926,0.00430087909299,0.000668865723052,3.63322018365,0.0593534331904,
2048,1356,3.15,PBE,UNP,20,64.0,4,0.04167,0.02,-66.71422981,0.01654238416,None,vtz,RMC,0.111497240828,0.00163622191915,0.396830531602,0.00344773272119,1.77942767185,0.00599359250198,-0.00249565111464,0.000628542548648,2.82177339101,0.0571961869026,
2049,1357,3.15,PBE,UNP,20,64.0,5,0.04167,0.02,-66.74033353,0.01455558899,None,vtz,RMC,0.111592361109,0.00162740411283,0.396305732905,0.00341219045804,1.78576800848,0.00593652117717,0.00408527199034,0.000634265711035,3.40267024736,0.0572308531291,
2050,1358,3.15,PBE,UNP,20,64.0,6,0.02083,0.02,-66.79109809,0.01260021796,None,vtz,RMC,0.102675361219,0.001681931261,0.4001615322,0.00344038700859,1.79411558948,0.00600374796236,0.00273255294191,0.000642838505961,2.90608701237,0.0579762358843,
2051,1359,3.15,PBE,UNP,20,64.0,7,0.04167,0.02,-66.74866829,0.0176199968,None,vtz,RMC,0.111156679353,0.00167115556394,0.40175648884,0.00346239113535,1.7944487061,0.00596266991062,0.0051501750699,0.000638319158283,2.87532667143,0.0576845780322,
2052,1360,3.15,PBE,UNP,20,64.0,8,0.08333,0.02,-66.80878318,0.0184901799,None,vtz,RMC,0.105535772412,0.00161166213327,0.403789760435,0.00335961929129,1.77397190068,0.00592934713337,0.00641813839933,0.00060749679207,4.34697939945,0.0566208197838,
2053,1361,3.15,PBE,UNP,20,64.0,9,0.08333,0.02,-66.75015361,0.01833911938,None,vtz,RMC,0.109576682759,0.00160175394732,0.401848454588,0.00335556969076,1.79500728777,0.00579964037218,-0.00155730271484,0.000632135762726,2.17447163441,0.0558359924814,
2054,1362,3.15,PBE,UNP,20,64.0,10,0.08333,0.02,-66.80866606,0.0128438688,None,vtz,RMC,0.0971020236563,0.00157175367542,0.401485393403,0.00329758989141,1.76070554771,0.00573127012207,0.00784182199245,0.000624538601296,3.96808320664,0.0548966162792,
2055,1363,3.15,PBE,UNP,20,64.0,11,0.08333,0.02,-66.83037757,0.0118233596,None,vtz,RMC,0.0919763135107,0.0016134401994,0.398676875963,0.00337643490528,1.78897817457,0.00588297863734,0.00611112617973,0.000637950208025,3.89643011149,0.0568329215843,
2056,1364,3.15,PBE,UNP,20,64.0,12,0.04167,0.02,-66.76148411,0.0152918789,None,vtz,RMC,0.094234740242,0.00162538248749,0.407139403351,0.00339301830764,1.76407252573,0.00592732112333,0.00688631034276,0.000636592822314,3.40048230369,0.0565672000277,
2057,1365,3.15,PBE,UNP,20,64.0,13,0.08333,0.02,-66.73872732,0.01557762533,None,vtz,RMC,0.0917488812271,0.00150511732142,0.402138345223,0.00315828169458,1.73712866658,0.0055371750991,0.00720664398599,0.000587710342851,3.36109058499,0.0527992729527,
2058,1366,3.15,PBE,UNP,20,64.0,14,0.08333,0.02,-66.70819079,0.01231080261,None,vtz,RMC,0.101896517626,0.00167225818539,0.404933085715,0.0034619477255,1.76169942405,0.00596082969698,0.000679933094187,0.000645845725593,3.34280847461,0.0574581258165,
2059,1367,3.15,PBE,UNP,20,64.0,15,0.04167,0.02,-66.98369585,0.1273102115,None,vtz,RMC,0.0834758300785,0.00160788303051,0.412624094666,0.00333834296169,1.74971667341,0.00579069316923,0.000611350519323,0.000618256514887,3.01844793211,0.0553451874625,
2060,1368,3.15,PBE,UNP,20,64.0,16,0.04167,0.02,-66.76755561,0.01421333253,None,vtz,RMC,0.107978586154,0.00170961463121,0.405242144562,0.00357113682263,1.72413812381,0.00614868567741,0.00306786627004,0.00066156939357,3.81137893867,0.0598011687767,
2061,1369,3.15,PBE,UNP,20,64.0,17,0.08333,0.02,-66.73349905,0.0128870734,None,vtz,RMC,0.0817623350304,0.00159653957007,0.41115881543,0.00333530652706,1.74345297606,0.00584693626416,0.00471727441587,0.000629115008362,2.49896803935,0.0559823971953,
2062,1370,3.15,PBE,UNP,20,64.0,18,0.01389,0.02,-66.699206,0.02416391583,None,vtz,RMC,0.0978677081237,0.00169461392751,0.401141308648,0.00355361751461,1.79339033979,0.00616654404544,0.00134950875612,0.000674773045455,3.37319044846,0.0589302669521,
2063,1371,3.2,PBE,UNP,20,64.0,0,0.00694,0.02,-66.45559941,0.01475183391,None,vtz,RMC,0.0902464857711,0.00162110027218,0.404250154639,0.0033728921321,1.76663927359,0.00658323636812,-0.00116409574965,0.00062749565762,2.75020248796,0.0563506674841,
2064,1372,3.2,PBE,UNP,20,64.0,1,0.04167,0.02,-66.47256208,0.01145876042,None,vtz,RMC,0.0967858924376,0.00154848340838,0.399686434003,0.00323005213884,1.81252968999,0.00627093867069,0.00527991275617,0.000598257039748,2.69280121975,0.0540178217954,
2065,1373,3.2,PBE,UNP,20,64.0,2,0.04167,0.02,-66.48574411,0.01611383246,None,vtz,RMC,0.0964898397241,0.0016805875912,0.404623370472,0.00348837984052,1.79753673108,0.00695723301221,0.00222273947489,0.000648630911951,2.85242646893,0.0583962673726,
2066,1374,3.2,PBE,UNP,20,64.0,3,0.04167,0.02,-66.45065038,0.01975998321,None,vtz,RMC,0.119858527287,0.00182915465966,0.402754893247,0.00385686265417,1.80147280725,0.00758156381797,0.00181816044788,0.000706104991448,4.05126330558,0.0639096184413,
2067,1375,3.2,PBE,UNP,20,64.0,4,0.04167,0.02,-66.48675475,0.01574132864,None,vtz,RMC,0.10610690162,0.00171704970094,0.400290620595,0.00356378426498,1.81163077178,0.00701737227958,0.00544176105258,0.000667742549522,3.6408882555,0.059771629602,
2068,1376,3.2,PBE,UNP,20,64.0,5,0.04167,0.02,-66.48956159,0.02286401931,None,vtz,RMC,0.115152808923,0.00159855970988,0.400163879979,0.00336976367889,1.78831011528,0.00659046010702,0.00743550534822,0.000631022511305,3.21933082363,0.0561244333563,
2069,1377,3.2,PBE,UNP,20,64.0,6,0.02083,0.02,-66.522781,0.01904985634,None,vtz,RMC,0.097496836672,0.00163032512325,0.402705855699,0.00339575682127,1.7682557562,0.00653456964959,0.000788709367071,0.00062814472364,2.8766558773,0.0567315508464,
2070,1378,3.2,PBE,UNP,20,64.0,7,0.04167,0.02,-66.49459668,0.01692444242,None,vtz,RMC,0.0969351103791,0.00183309573391,0.392483888644,0.00382467353343,1.75663750276,0.00743670250037,0.0029932558566,0.000711565742255,3.39625988876,0.0637624867612,
2071,1379,3.2,PBE,UNP,20,64.0,8,0.08333,0.02,-66.54927048,0.01644163788,None,vtz,RMC,0.107518620567,0.00166765614336,0.396025505449,0.00348964970579,1.75953000989,0.00696898858876,0.00828741810294,0.000653210903699,5.43246655673,0.0580889217854,
2072,1380,3.2,PBE,UNP,20,64.0,9,0.08333,0.02,-66.41122482,0.01930997861,None,vtz,RMC,0.0999556694895,0.00186406079267,0.409738435619,0.00385586282691,1.76145855975,0.00770454892184,0.00293370105217,0.000712343607883,3.16219964191,0.0645291438287,
2073,1381,3.2,PBE,UNP,20,64.0,10,0.08333,0.02,-66.50086131,0.01788985228,None,vtz,RMC,0.118321432958,0.00167223399924,0.391495906348,0.00349430629643,1.79424612081,0.00687405508765,0.00864570490605,0.00064635172447,4.8459288901,0.0591386104006,
2074,1382,3.2,PBE,UNP,20,64.0,11,0.08333,0.02,-66.55691062,0.01923589983,None,vtz,RMC,0.104927944611,0.00172657225671,0.394101983138,0.00355313684137,1.7675912716,0.00708165311333,0.00389082669676,0.000682665595791,4.28023534707,0.0605288093318,
2075,1383,3.2,PBE,UNP,20,64.0,12,0.04167,0.02,-66.5435827,0.01799473542,None,vtz,RMC,0.11611171392,0.00169805256537,0.384355095103,0.00352057058934,1.82887362453,0.00688571229287,0.0050533246855,0.000666085925751,3.05084430468,0.0590274270429,
2076,1384,3.2,PBE,UNP,20,64.0,13,0.08333,0.02,-66.54065983,0.02015547868,None,vtz,RMC,0.0998567059597,0.00184515622805,0.397102258428,0.00381614825298,1.8052993561,0.00738431341641,0.00142101900467,0.000700390239238,3.43228691387,0.0643482869603,
2077,1385,3.2,PBE,UNP,20,64.0,14,0.08333,0.02,-66.54068043,0.01830330795,None,vtz,RMC,0.0981639425164,0.00168331728541,0.38942033061,0.00347781773492,1.74413709764,0.00677058035154,0.0110127082941,0.000683789662443,3.28090349777,0.0587420726389,
2078,1386,3.2,PBE,UNP,20,64.0,15,0.04167,0.02,-66.4679533,0.0128846339,None,vtz,RMC,0.110458523216,0.00171169080065,0.397812702878,0.00357643646887,1.81510516305,0.00700555857332,-0.00339572723597,0.000677904843426,2.53027674696,0.0595853515908,
2079,1387,3.2,PBE,UNP,20,64.0,16,0.04167,0.02,-66.40519742,0.01486453689,None,vtz,RMC,0.0896813784049,0.00166423383066,0.408039597162,0.00347518513893,1.73940719355,0.00692678694318,0.00203647039694,0.000640963852151,3.1144025246,0.0582362628142,
2080,1388,3.2,PBE,UNP,20,64.0,17,0.08333,0.02,-66.453218,0.01527871691,None,vtz,RMC,0.102787924228,0.00165317970573,0.39998469629,0.00348699793899,1.69272856864,0.00691594396576,0.00830839992673,0.000631344473663,4.25543568696,0.0578372508671,
2081,1389,3.2,PBE,UNP,20,64.0,18,0.01389,0.02,-66.49989156,0.01539277525,None,vtz,RMC,0.119063079057,0.00169801853329,0.392672875585,0.0035494908394,1.81327187268,0.00709394229597,0.000427054813401,0.000665568067054,2.62700194287,0.0596207234963,
2082,1390,3.25,PBE,UNP,20,64.0,0,0.00694,0.02,-66.27604599,0.01237909426,None,vtz,RMC,0.109994981555,0.00167934594128,0.386299475092,0.00352856934779,1.813373052,0.00599424080952,0.00203420157392,0.000663874854477,3.76045427231,0.0587254644658,
2083,1391,3.25,PBE,UNP,20,64.0,1,0.04167,0.02,-66.2568253,0.01414496479,None,vtz,RMC,0.0982099920795,0.00162395757806,0.390880285922,0.00340707089327,1.78396417307,0.00579704136589,0.000940069791674,0.00064643627791,3.52335315589,0.0574561855622,
2084,1392,3.25,PBE,UNP,20,64.0,2,0.04167,0.02,-66.29645482,0.0196080608,None,vtz,RMC,0.112560400577,0.00165636673351,0.39295903477,0.00347338160893,1.78361530907,0.00600517044328,0.00896073383122,0.00066648902274,3.91215305867,0.0585321130447,
2085,1393,3.25,PBE,UNP,20,64.0,3,0.04167,0.02,-66.2849083,0.01801689692,None,vtz,RMC,0.125826457293,0.0017048076538,0.38863653107,0.0035672386043,1.82208085845,0.00609125741131,0.00378064796401,0.000660539546717,3.03834781646,0.0600066934881,
2086,1394,3.25,PBE,UNP,20,64.0,4,0.04167,0.02,-66.26191371,0.01511144754,None,vtz,RMC,0.110859485518,0.00168381827655,0.389835063001,0.00350289934786,1.80517220916,0.00595022657744,-0.00349066281634,0.000675745481487,2.79680499288,0.0591461412511,
2087,1395,3.25,PBE,UNP,20,64.0,5,0.04167,0.02,-66.27056231,0.01743720088,None,vtz,RMC,0.106522512281,0.00157903782655,0.388930617609,0.00330817442954,1.78691930737,0.00565857725237,0.00227329260855,0.000613373503578,2.88091435513,0.0558145804532,
2088,1396,3.25,PBE,UNP,20,64.0,6,0.02083,0.02,-66.21869548,0.01319183255,None,vtz,RMC,0.104782054179,0.00154567728996,0.394342645219,0.00326080470308,1.78574820788,0.00554593229605,0.00705908456078,0.000600359680831,3.89792820855,0.0543152372751,
2089,1397,3.25,PBE,UNP,20,64.0,7,0.04167,0.02,-66.23689339,0.01858389313,None,vtz,RMC,0.0925837209846,0.0016493133074,0.398794594866,0.00340452739771,1.79522265557,0.0057879819939,0.00173431336032,0.000651405225017,2.24453710432,0.0575650548499,
2090,1398,3.25,PBE,UNP,20,64.0,8,0.08333,0.02,-66.21546515,0.0149744216,None,vtz,RMC,0.0939579825613,0.0017465232761,0.398316363616,0.00361514662564,1.76531924227,0.0061505433126,0.00501026034631,0.000672520150165,3.43016593137,0.0604180904033,
2091,1399,3.25,PBE,UNP,20,64.0,9,0.08333,0.02,-66.27813832,0.01817443588,None,vtz,RMC,0.104953330713,0.00181522746081,0.390185411311,0.00377790978377,1.7917172558,0.00648814981929,0.000869386777556,0.000707836902061,4.0050348128,0.0639465679889,
2092,1400,3.25,PBE,UNP,20,64.0,10,0.08333,0.02,-66.24794127,0.01327545444,None,vtz,RMC,0.111542456354,0.00159659148119,0.385626406195,0.00334770556948,1.82842491395,0.00576654364534,0.0107147671681,0.000615493524486,3.34757923016,0.056444037663,
2093,1401,3.25,PBE,UNP,20,64.0,11,0.08333,0.02,-66.28821697,0.01339441232,None,vtz,RMC,0.0979322283667,0.00163663966389,0.394372059605,0.00342833306068,1.78681567811,0.00588019897422,0.00162220092403,0.00064969269503,3.48874589486,0.0574469953349,
2094,1402,3.25,PBE,UNP,20,64.0,12,0.04167,0.02,-66.24713062,0.01389858827,None,vtz,RMC,0.0961870920503,0.00170272205722,0.396722786984,0.00358540103893,1.80354925256,0.00610820717168,-0.00390904382407,0.000674015789006,2.60346442831,0.0599724374576,
2095,1403,3.25,PBE,UNP,20,64.0,13,0.08333,0.02,-66.2515218,0.0154437073,None,vtz,RMC,0.101223646376,0.00164269841239,0.390214776463,0.00341852039456,1.85039525462,0.0058519293015,0.00162459711591,0.000649125738716,3.70226507338,0.0578373855908,
2096,1404,3.25,PBE,UNP,20,64.0,14,0.08333,0.02,-66.34031523,0.01976628615,None,vtz,RMC,0.113389713791,0.00184241224113,0.386975306298,0.00384667515759,1.7805987772,0.00668411113007,-0.00142003668429,0.000722549008206,2.05473339344,0.0645403497407,
2097,1405,3.25,PBE,UNP,20,64.0,15,0.04167,0.02,-66.25484089,0.01845298542,None,vtz,RMC,0.117525970903,0.00178456941819,0.386809870278,0.00371691532632,1.79594571652,0.00639713996702,0.00254922519568,0.000707096760627,3.65432831848,0.0625116641046,
2098,1406,3.25,PBE,UNP,20,64.0,16,0.04167,0.02,-66.2025373,0.01470516422,None,vtz,RMC,0.102181780778,0.00174562500613,0.396368859001,0.00363173220226,1.79275860229,0.00625478935739,-0.00321413518737,0.000683176621741,3.64240605107,0.0615696818795,
2099,1407,3.25,PBE,UNP,20,64.0,17,0.08333,0.02,-66.36024181,0.01536736456,None,vtz,RMC,0.109341597598,0.00163027250929,0.388386926841,0.00343599139724,1.75147011171,0.00594593315139,0.0105162948217,0.000636090498282,3.88678155883,0.0576817488249,
2100,1408,3.25,PBE,UNP,20,64.0,18,0.01389,0.02,-66.19686234,0.0141587694,None,vtz,RMC,0.0901987352488,0.00159441944278,0.396773863415,0.00328987351478,1.79041094941,0.00566114694996,0.00271781084803,0.000616445910059,3.6618471231,0.0557931543878,
2101,1409,3.3,PBE,UNP,20,64.0,0,0.00694,0.02,-66.04267311,0.01500659893,None,vtz,RMC,0.119620589001,0.00154422725794,0.379491473681,0.00325400113861,1.84163585443,0.00614505740639,0.00830525716171,0.000618547660264,2.89219651945,0.0546016560528,
2102,1410,3.3,PBE,UNP,20,64.0,1,0.04167,0.02,-66.04845124,0.01852016,None,vtz,RMC,0.101054411017,0.00174709913466,0.38088829364,0.00365970656195,1.822691858,0.00691250200432,0.00223306364398,0.000692253653262,3.50983048899,0.061460362877,
2103,1411,3.3,PBE,UNP,20,64.0,2,0.04167,0.02,-66.10171596,0.01551399861,None,vtz,RMC,0.0970154079878,0.00157424734295,0.381545272283,0.00328447135653,1.83885084794,0.00624314705472,0.000901667590153,0.000622341356295,3.52594762728,0.0559583872813,
2104,1412,3.3,PBE,UNP,20,64.0,3,0.04167,0.02,-66.07250905,0.01358430116,None,vtz,RMC,0.126545927264,0.00158250076114,0.388323906174,0.0033059830676,1.78638700663,0.00632192173816,-0.00628687587692,0.000619621173012,2.49582879833,0.0557867754174,
2105,1413,3.3,PBE,UNP,20,64.0,4,0.04167,0.02,-66.05452623,0.02027749075,None,vtz,RMC,0.106708166055,0.00165523734297,0.384448841622,0.00341558785715,1.7779253945,0.0066198214618,0.00192342323674,0.000650398842856,2.91625087723,0.0577280959862,
2106,1414,3.3,PBE,UNP,20,64.0,5,0.04167,0.02,-66.00919826,0.01337678284,None,vtz,RMC,0.116729023283,0.00155368669193,0.393191730597,0.00324238067064,1.77157559926,0.00625471074623,1.08730831059e-05,0.000602528515203,2.67044727339,0.0544482585689,
2107,1415,3.3,PBE,UNP,20,64.0,6,0.02083,0.02,-66.0617054,0.01418351168,None,vtz,RMC,0.109474379596,0.00152413845437,0.387997018606,0.00317559618272,1.79304935518,0.006021776186,0.00665921302613,0.000600751654626,3.46554577401,0.0534557396739,
2108,1416,3.3,PBE,UNP,20,64.0,7,0.04167,0.02,-66.0812423,0.01668665691,None,vtz,RMC,0.133263235835,0.00160057797451,0.384232120249,0.00339813399713,1.79158734093,0.00648328740112,0.00463932045854,0.000633094545966,4.30678063909,0.0567385432173,
2109,1417,3.3,PBE,UNP,20,64.0,8,0.08333,0.02,-65.98974531,0.01793366408,None,vtz,RMC,0.0996624206868,0.00181745699245,0.386714508751,0.00376824823754,1.81599705754,0.00722633918946,0.00315359215425,0.000718278462883,3.40730165192,0.0640219497998,
2110,1418,3.3,PBE,UNP,20,64.0,9,0.08333,0.02,-65.98447226,0.01729336229,None,vtz,RMC,0.10152925037,0.00166650432215,0.392297926387,0.00350698102087,1.74478962939,0.00673336742409,-0.00392286835675,0.000648568183069,3.94837958445,0.0585442554748,
2111,1419,3.3,PBE,UNP,20,64.0,10,0.08333,0.02,-66.06259607,0.01736347389,None,vtz,RMC,0.118011979725,0.00164633752518,0.388731932285,0.00345023806408,1.81877642653,0.00666056730119,-0.000578084259792,0.00064243560135,2.73539658357,0.0582901778296,
2112,1420,3.3,PBE,UNP,20,64.0,11,0.08333,0.02,-66.05836758,0.0182836808,None,vtz,RMC,0.110944411156,0.00178089054782,0.388753771102,0.00377470617806,1.80427572923,0.00721470552494,0.000926805483917,0.000698619726939,3.27119070333,0.0632054517379,
2113,1421,3.3,PBE,UNP,20,64.0,12,0.04167,0.02,-66.0572261,0.02107502045,None,vtz,RMC,0.0945478032019,0.00174742321355,0.390816711549,0.00362847130065,1.76994914906,0.0069053282925,-0.00650403206122,0.000698246965389,2.64061479787,0.061543358118,
2114,1422,3.3,PBE,UNP,20,64.0,13,0.08333,0.02,-66.07623801,0.01825309003,None,vtz,RMC,0.114167923888,0.00168391625578,0.398192749785,0.00355053103335,1.74786692725,0.00679434874416,-0.00280157395716,0.000659232247123,2.78419814411,0.0592301450843,
2115,1423,3.3,PBE,UNP,20,64.0,14,0.08333,0.02,-66.05909032,0.02137474092,None,vtz,RMC,0.105206353081,0.00177066230815,0.386908117496,0.0037409883003,1.77852090419,0.00716968324536,0.00421182816171,0.000698447836206,4.10977140304,0.0630174338628,
2116,1424,3.3,PBE,UNP,20,64.0,15,0.04167,0.02,-65.98501276,0.01522010644,None,vtz,RMC,0.112457806131,0.00172036208161,0.392287020505,0.00363241133395,1.79080597457,0.00686328233007,0.00456728793064,0.000675337679121,4.05456058239,0.0611753411005,
2117,1425,3.3,PBE,UNP,20,64.0,16,0.04167,0.02,-66.05208346,0.01833334835,None,vtz,RMC,0.0977618618691,0.00160728495823,0.390456505263,0.00334176676648,1.81651441181,0.00640585317096,0.00349030567237,0.000644422879372,2.85576150373,0.0570217312476,
2118,1426,3.3,PBE,UNP,20,64.0,17,0.08333,0.02,-66.05493971,0.01510683633,None,vtz,RMC,0.111382331699,0.00160130593026,0.393410939596,0.00337751689373,1.80301691152,0.00646605312298,-0.00287070192146,0.000641906773121,3.006792329,0.0568168060166,
2119,1427,3.3,PBE,UNP,20,64.0,18,0.01389,0.02,-65.95243994,0.01849988618,None,vtz,RMC,0.118861762151,0.00176067597355,0.396048153684,0.00370990539618,1.78570671644,0.00713956769322,-0.00306426076861,0.000676885307971,2.79225408406,0.0621635512718,
2120,1428,2.4,PBE,UNP,40,64.0,0,0.00694,0.02,-70.47684798,0.009125580374,None,vtz,RMC,0.0605773707056,0.00156270972784,0.486106929224,0.00324546408092,1.63679402229,0.00536972558852,0.00275073320002,0.000571444708063,2.73242790412,0.0512066680365,
2121,1429,2.4,PBE,UNP,40,64.0,1,0.04167,0.02,-70.40863238,0.01169032294,None,vtz,RMC,0.049753436679,0.00165165173246,0.487333548878,0.00339530298086,1.64958363266,0.00560307808679,0.000100795569556,0.00060627986534,2.64445852214,0.0538298362654,
2122,1430,2.4,PBE,UNP,40,64.0,2,0.04167,0.02,-70.42459087,0.01142046536,None,vtz,RMC,0.0648694350062,0.00160315805636,0.480639086186,0.0033127672389,1.67101736314,0.005470477619,0.00212791272075,0.000576948360302,2.51524110663,0.0528803745041,
2123,1431,2.4,PBE,UNP,40,64.0,3,0.04167,0.02,-70.43386919,0.01137734598,None,vtz,RMC,0.065143912175,0.0016346843528,0.481295501793,0.00338727246421,1.66486203148,0.00552527315471,0.00391942799707,0.000597200154513,2.76833461241,0.0534400257752,
2124,1432,2.4,PBE,UNP,40,64.0,4,0.04167,0.02,-70.51454937,0.02361954632,None,vtz,RMC,0.0602747435988,0.00168184370946,0.477156085285,0.00345914349913,1.66867914901,0.00566983095112,0.00583401652099,0.000611694819076,3.73203496742,0.0550904547033,
2125,1433,2.4,PBE,UNP,40,64.0,5,0.04167,0.02,-70.44245438,0.01029451116,None,vtz,RMC,0.0517536223887,0.00166837756325,0.480588919742,0.0034452821664,1.65605527849,0.00566831933209,0.000264572870215,0.000606323554862,2.53765167734,0.0544559646323,
2126,1434,2.4,PBE,UNP,40,64.0,6,0.02083,0.02,-70.44813317,0.008347274185,None,vtz,RMC,0.0517670462994,0.00148472888348,0.483608426484,0.00305301724922,1.63944135341,0.00501938562708,0.000995287877982,0.000538337355223,2.26036614638,0.0482460398087,
2127,1435,2.4,PBE,UNP,40,64.0,7,0.04167,0.02,-70.42285813,0.01122365068,None,vtz,RMC,0.0635502536827,0.00164250286429,0.484161953771,0.0034171843918,1.64620354777,0.00557186884391,0.00110730298118,0.000590994082326,2.64670693608,0.0535845634479,
2128,1436,2.4,PBE,UNP,40,64.0,8,0.08333,0.02,-70.41777202,0.01075981136,None,vtz,RMC,0.0528410557409,0.00171922605464,0.486680254948,0.00355108774552,1.63616105336,0.00582218305508,0.000133720811697,0.000613289384308,2.26045589391,0.0556457775631,
2129,1437,2.4,PBE,UNP,40,64.0,9,0.08333,0.02,-70.42476682,0.01447909436,None,vtz,RMC,0.0591684169825,0.00190199170248,0.489838861132,0.0039165024872,1.6412057834,0.00641091108874,-0.00136339549529,0.00068483861564,2.29508064405,0.0617173369548,
2130,1438,2.4,PBE,UNP,40,64.0,10,0.08333,0.02,-70.43124298,0.01435004559,None,vtz,RMC,0.0642241753467,0.00179634208524,0.488205259842,0.0037169875837,1.62113005462,0.00615581719297,-0.00378313480576,0.000655407292696,2.40446395318,0.0585575256476,
2131,1439,2.4,PBE,UNP,40,64.0,11,0.08333,0.02,-70.39476956,0.0117533992,None,vtz,RMC,0.0644647373289,0.00171007889552,0.487560094798,0.00356447802174,1.64054629073,0.00585659828844,-0.00112139724541,0.000633329160436,2.42592510524,0.0558564696743,
2132,1440,2.4,PBE,UNP,40,64.0,12,0.04167,0.02,-70.41783028,0.01502795602,None,vtz,RMC,0.0610650424316,0.00161798425246,0.485384979759,0.00334642698455,1.64869801023,0.0055243739611,-0.000305869025438,0.000599036682781,2.74020288917,0.0529201983148,
2133,1441,2.4,PBE,UNP,40,64.0,13,0.08333,0.02,-70.44192254,0.01351691446,None,vtz,RMC,0.0527443510967,0.00166955920114,0.487301348903,0.0034434234304,1.62533421078,0.00565712248167,0.00192644101791,0.000609928435215,2.5044212745,0.054268129806,
2134,1442,2.4,PBE,UNP,40,64.0,14,0.08333,0.02,-70.43104157,0.01006869781,None,vtz,RMC,0.0612971214059,0.00174722289954,0.486439269407,0.00362637737481,1.63030890573,0.00590204148007,0.000935022175838,0.000628794990604,2.87928597898,0.0571628233743,
2135,1443,2.4,PBE,UNP,40,64.0,15,0.04167,0.02,-70.40259825,0.009412014814,None,vtz,RMC,0.0575120594363,0.00155422300492,0.487366739895,0.00320622732888,1.62955220935,0.00528965416453,0.00140957701546,0.000561670680856,2.54212891421,0.0505771137586,
2136,1444,2.4,PBE,UNP,40,64.0,16,0.04167,0.02,-70.45035004,0.01143102925,None,vtz,RMC,0.0583799816297,0.00169633490386,0.485036375931,0.00350975189664,1.62078498965,0.00580994406466,0.000328649558203,0.000614659017873,2.53180701886,0.0552367389904,
2137,1445,2.4,PBE,UNP,40,64.0,17,0.08333,0.02,-70.44941646,0.01126398405,None,vtz,RMC,0.0630021158839,0.00175463264634,0.480082090935,0.00363940763263,1.6668692199,0.00592203333064,0.00157228532852,0.00062775030224,2.79720253442,0.0568752785414,
2138,1446,2.4,PBE,UNP,40,64.0,18,0.01389,0.02,-70.39476659,0.01160764521,None,vtz,RMC,0.0553096265811,0.00172448317557,0.480677307705,0.00357975116617,1.64281899031,0.00584650397378,0.00172522636555,0.000615130257681,2.83771054352,0.0560009193686,
2139,1447,2.5,PBE,UNP,40,64.0,0,0.00694,0.02,-70.00455615,0.0111718088,None,vtz,RMC,0.0609295510408,0.00159476366282,0.47257319956,0.00330200571016,1.66613688976,0.00610202089007,0.00237563898675,0.000586169899019,2.59661731282,0.0523410030064,
2140,1448,2.5,PBE,UNP,40,64.0,1,0.04167,0.02,-70.22548927,0.1167863334,None,vtz,RMC,0.0648198615204,0.00184280588074,0.479402067825,0.00380056842909,1.64090394963,0.00711858521748,0.000296002924589,0.000684744154643,2.98525132904,0.0603539886219,
2141,1449,2.5,PBE,UNP,40,64.0,2,0.04167,0.02,-69.99881919,0.01260787494,None,vtz,RMC,0.0660355970629,0.00177032758915,0.463595146901,0.00363320305977,1.67590416664,0.00677388260658,-0.0024098431665,0.000645185963351,2.5936312865,0.0584068650692,
2142,1450,2.5,PBE,UNP,40,64.0,3,0.04167,0.02,-69.98078774,0.007945344943,None,vtz,RMC,0.0628229387698,0.00169590507179,0.474377851696,0.00350785880987,1.66220778035,0.00656044252275,-0.00030462208364,0.000608588008838,2.53624294687,0.0556982673088,
2143,1451,2.5,PBE,UNP,40,64.0,4,0.04167,0.02,-69.96947272,0.01179083501,None,vtz,RMC,0.0616788830519,0.00165818345485,0.475197527046,0.00341848993595,1.64228218393,0.00644396481129,0.00171204522669,0.000609752837591,2.6794603745,0.0542884223374,
2144,1452,2.5,PBE,UNP,40,64.0,5,0.04167,0.02,-69.96959333,0.009879668338,None,vtz,RMC,0.0531935361054,0.00163075304714,0.479095846182,0.00334131677414,1.62620681819,0.0061466255747,-0.000543608830939,0.000591785674601,2.49304592972,0.0531319394738,
2145,1453,2.5,PBE,UNP,40,64.0,6,0.02083,0.02,-69.99576337,0.01404865767,None,vtz,RMC,0.0668019261807,0.00169313398547,0.46637290803,0.00348453390978,1.67591338599,0.00646944670414,-0.00182437070245,0.000616583399935,2.30821651958,0.0554104943592,
2146,1454,2.5,PBE,UNP,40,64.0,7,0.04167,0.02,-70.01542797,0.01192456596,None,vtz,RMC,0.0649126519115,0.00162399880295,0.473170085563,0.00337686143162,1.67154319445,0.00621322845802,-0.00205358233417,0.000600042278821,2.26139675567,0.0533868260344,
2147,1455,2.5,PBE,UNP,40,64.0,8,0.08333,0.02,-69.97178497,0.01007112133,None,vtz,RMC,0.0755722780556,0.00175822485382,0.472311481817,0.00363451621711,1.62868022277,0.00683383424371,-0.00424160616025,0.000650711474841,2.58014469829,0.0578998362876,
2148,1456,2.5,PBE,UNP,40,64.0,9,0.08333,0.02,-69.9784699,0.01114957059,None,vtz,RMC,0.0614039306605,0.00163840357136,0.477228621617,0.00338678241388,1.68224943287,0.00627858361205,0.00366572727546,0.000599453255485,2.3998117133,0.0537604433099,
2149,1457,2.5,PBE,UNP,40,64.0,10,0.08333,0.02,-70.08427028,0.07375770316,None,vtz,RMC,0.0685745489861,0.00180065460087,0.475100735308,0.00374125242472,1.64701468901,0.0070158746004,0.00352412667729,0.000648295427804,2.96505618779,0.0593295261838,
2150,1458,2.5,PBE,UNP,40,64.0,11,0.08333,0.02,-69.95628453,0.009286195818,None,vtz,RMC,0.0580702401604,0.00162920537456,0.478393711482,0.00337320036867,1.64287292819,0.00624999652781,0.00113253922704,0.000597589337923,2.6354125435,0.0535415175321,
2151,1459,2.5,PBE,UNP,40,64.0,12,0.04167,0.02,-69.96376837,0.0141525208,None,vtz,RMC,0.0709793090842,0.00186205689854,0.475784644422,0.00385329666924,1.64388003476,0.00711266726565,0.000649810414182,0.000689574673556,2.79522036423,0.0614251181918,
2152,1460,2.5,PBE,UNP,40,64.0,13,0.08333,0.02,-69.94613404,0.01306437233,None,vtz,RMC,0.0536491699216,0.00155632419,0.473152667625,0.00321250399033,1.65198859127,0.00603068312819,0.000319698487995,0.000578505280377,2.71954506901,0.0512401736502,
2153,1461,2.5,PBE,UNP,40,64.0,14,0.08333,0.02,-69.93784295,0.01017334767,None,vtz,RMC,0.0493531804826,0.00165519159727,0.475471133788,0.00339796338427,1.6283797043,0.00632870358141,-0.0022665895063,0.000600476640142,2.34574486493,0.0541827744108,
2154,1462,2.5,PBE,UNP,40,64.0,15,0.04167,0.02,-69.96966003,0.01158495263,None,vtz,RMC,0.0581681557285,0.00170737418886,0.473789362371,0.0035192671344,1.67529011659,0.00652993883421,0.000661775560332,0.000637971120796,2.80216860821,0.0559746101636,
2155,1463,2.5,PBE,UNP,40,64.0,16,0.04167,0.02,-69.97372959,0.01142215375,None,vtz,RMC,0.0587008101854,0.00168302284314,0.473313902922,0.00348871971004,1.63755400464,0.00643045446257,7.55288666829e-05,0.000624777377281,3.12883634429,0.0551183178384,
2156,1464,2.5,PBE,UNP,40,64.0,17,0.08333,0.02,-69.99363075,0.01236549913,None,vtz,RMC,0.0624675157376,0.00160087939244,0.470068861802,0.00330486950238,1.65931687282,0.00616947654559,-0.00121166747282,0.000576764970801,2.87308516587,0.052549107975,
2157,1465,2.5,PBE,UNP,40,64.0,18,0.01389,0.02,-69.91803941,0.01248874934,None,vtz,RMC,0.0568675074111,0.00169557259605,0.478848974273,0.00351060875768,1.65926245209,0.00654245620267,0.00349348605337,0.000607302963045,2.6157878166,0.055388050007,
2158,1466,2.55,PBE,UNP,40,64.0,0,0.00694,0.02,-70.29708769,0.294136944,None,vtz,RMC,0.0813910634036,0.0016263021467,0.466054020726,0.00335157216162,1.67450224188,0.00549836472872,0.00312251873377,0.000612956769699,2.82953153879,0.0536379909442,
2159,1467,2.55,PBE,UNP,40,64.0,1,0.04167,0.02,-70.80447955,0.1724736453,None,vtz,RMC,0.066745251851,0.00167626790473,0.472500745024,0.00348663703439,1.66452996144,0.00580381786329,-0.000284755376824,0.000624891558371,2.81251804867,0.0560073567331,
2160,1468,2.55,PBE,UNP,40,64.0,2,0.04167,0.02,-69.71959823,0.01401796924,None,vtz,RMC,0.0681870976176,0.00184237806709,0.472582317354,0.00375016804295,1.66158277724,0.0061890224501,0.0039790250009,0.000671475942167,2.58584364124,0.0603309724682,
2161,1469,2.55,PBE,UNP,40,64.0,3,0.04167,0.02,-69.72407702,0.01164140713,None,vtz,RMC,0.0746822306341,0.00198615195231,0.472136819506,0.00413051410157,1.66175817873,0.00674945929438,-0.00013286976501,0.000732913386968,2.44940243892,0.0651058063003,
2162,1470,2.55,PBE,UNP,40,64.0,4,0.04167,0.02,-69.74522246,0.01410277093,None,vtz,RMC,0.0710258369052,0.00156002097171,0.466583804588,0.00325627018259,1.67533847166,0.00538512974078,-0.000398815520311,0.000577518247895,2.80792840981,0.051899943068,
2163,1471,2.55,PBE,UNP,40,64.0,5,0.04167,0.02,-69.76578766,0.01183056179,None,vtz,RMC,0.0739151114086,0.00178235553685,0.471508148397,0.00369075150216,1.66806394222,0.00607347789377,0.0031167363912,0.000660436557279,3.00254448791,0.0589688339314,
2164,1472,2.55,PBE,UNP,40,64.0,6,0.02083,0.02,-69.80542608,0.01146265743,None,vtz,RMC,0.06261405888,0.0016631514565,0.466684951076,0.00342706280982,1.69953517432,0.00567459152897,-0.00254869349512,0.000595265206245,2.72184071195,0.0544776503464,
2165,1473,2.55,PBE,UNP,40,64.0,7,0.04167,0.02,-69.75669173,0.0114357308,None,vtz,RMC,0.0642866089332,0.00168186004885,0.466826425102,0.00345069023581,1.67889653114,0.00565135337033,0.00638571058659,0.000618245247027,3.4333561478,0.0553377063464,
2166,1474,2.55,PBE,UNP,40,64.0,8,0.08333,0.02,-69.73333836,0.01145639797,None,vtz,RMC,0.0685462869624,0.00164371050256,0.464514012518,0.00338851809369,1.67126559348,0.0055611491285,0.00228968515052,0.000598655548402,2.83097230955,0.0540403151378,
2167,1475,2.55,PBE,UNP,40,64.0,9,0.08333,0.02,-69.72451659,0.0164214776,None,vtz,RMC,0.0658205837646,0.00169731467929,0.468386573693,0.00353400900562,1.67240091708,0.00581219383971,0.00369802383586,0.000622930621643,2.31050079963,0.0561168222646,
2168,1476,2.55,PBE,UNP,40,64.0,10,0.08333,0.02,-69.74656794,0.009348224776,None,vtz,RMC,0.067945511428,0.00162620718056,0.468598951039,0.00334384316967,1.66506466028,0.00549240637086,-0.00166120797948,0.000603688375733,2.55266547317,0.0532996919309,
2169,1477,2.55,PBE,UNP,40,64.0,11,0.08333,0.02,-69.81654133,0.01312210222,None,vtz,RMC,0.0764675257992,0.00155764240028,0.46195667478,0.00322380738246,1.71218152337,0.0053327919215,0.00187299028908,0.000580879245352,3.11138527499,0.0518258601618,
2170,1478,2.55,PBE,UNP,40,64.0,12,0.04167,0.02,-69.77834737,0.01205263803,None,vtz,RMC,0.065037194252,0.00161570484024,0.467514311251,0.0033240572273,1.65933939395,0.00551104801375,0.0047475755091,0.000590637260171,3.52741960846,0.0532894235955,
2171,1479,2.55,PBE,UNP,40,64.0,13,0.08333,0.02,-69.76030224,0.01216341718,None,vtz,RMC,0.0679834572093,0.00162845653586,0.46945379402,0.00335795150567,1.63450103988,0.00557393031662,-0.000222359861811,0.000595884532229,2.59948362416,0.0540035211474,
2172,1480,2.55,PBE,UNP,40,64.0,14,0.08333,0.02,-69.73494806,0.01246595587,None,vtz,RMC,0.0612620386617,0.00168793658621,0.470403483645,0.00348959791067,1.66646231815,0.00578092524875,-0.00302777298985,0.000624745384256,2.43047735596,0.0555251318134,
2173,1481,2.55,PBE,UNP,40,64.0,15,0.04167,0.02,-69.75016955,0.01023489211,None,vtz,RMC,0.0569732512907,0.00161856196726,0.467951835494,0.0033549961121,1.65995356953,0.0055675321581,-0.000608245600444,0.000597818168554,2.42254363008,0.0535203425826,
2174,1482,2.55,PBE,UNP,40,64.0,16,0.04167,0.02,-69.83776247,0.04605101721,None,vtz,RMC,0.0661933322437,0.0018471563846,0.470749661738,0.00381175824962,1.63739187284,0.00625114902213,-0.00299841941191,0.000685239243861,2.84156264111,0.0605435662896,
2175,1483,2.55,PBE,UNP,40,64.0,17,0.08333,0.02,-69.6938178,0.01776736961,None,vtz,RMC,0.0720669578337,0.00197378829992,0.474161017936,0.00413572204394,1.64039415149,0.00688764522533,0.000542814029725,0.000738199599345,2.41549224197,0.0660163004486,
2176,1484,2.55,PBE,UNP,40,64.0,18,0.01389,0.02,-69.67829686,0.01074633635,None,vtz,RMC,0.0634503382483,0.00177436539664,0.47303810282,0.00367319618991,1.64962052824,0.00603039019178,-0.00303674652535,0.000630856578387,2.3659762599,0.0580299413425,
2177,1485,2.6,PBE,UNP,40,64.0,0,0.00694,0.02,-69.52216637,0.0136538492,None,vtz,RMC,0.069114922413,0.0017135828538,0.459585670239,0.0035675418767,1.69375812758,0.00585833424095,8.35746882016e-05,0.000642778088246,2.39370018074,0.0571554223801,
2178,1486,2.6,PBE,UNP,40,64.0,1,0.04167,0.02,-69.46722845,0.00954624139,None,vtz,RMC,0.0818780391984,0.00169585530443,0.465199741653,0.00350710303816,1.66931221666,0.00578866267537,-0.000813955022127,0.000622557145472,3.02829932476,0.0560873716889,
2179,1487,2.6,PBE,UNP,40,64.0,2,0.04167,0.02,-69.46141206,0.01166833314,None,vtz,RMC,0.0620561659096,0.00169109175259,0.47038461412,0.00347337249028,1.65236500831,0.00571044566851,0.00214066619468,0.000626271635667,2.63807230163,0.0557459954231,
2180,1488,2.6,PBE,UNP,40,64.0,3,0.04167,0.02,-69.51927677,0.01143912503,None,vtz,RMC,0.0645549539794,0.00158419800042,0.458856204678,0.00324593401985,1.69870315052,0.00536484358117,-0.00428546936294,0.000579863549628,2.56855684172,0.0522853788951,
2181,1489,2.6,PBE,UNP,40,64.0,4,0.04167,0.02,-69.4472962,0.008470243243,None,vtz,RMC,0.063493307097,0.0016109922672,0.470221141404,0.00331959597483,1.65117330537,0.00544587728442,0.00150971383621,0.000596361768926,2.51687387393,0.0532383619066,
2182,1490,2.6,PBE,UNP,40,64.0,5,0.04167,0.02,-69.4935677,0.01180169661,None,vtz,RMC,0.0789267567687,0.00170690796318,0.458842987215,0.00354631351859,1.66881916273,0.00584559462779,0.00323531481836,0.000630065346509,3.74193029688,0.0567195859362,
2183,1491,2.6,PBE,UNP,40,64.0,6,0.02083,0.02,-69.50029109,0.01216070657,None,vtz,RMC,0.0654296106416,0.00163849688717,0.465241583149,0.00339265046192,1.65095734773,0.00559208154556,0.000200544944419,0.000608695876781,2.49144156026,0.0543972645779,
2184,1492,2.6,PBE,UNP,40,64.0,7,0.04167,0.02,-69.47768847,0.01091809595,None,vtz,RMC,0.0655949619844,0.00171890961661,0.468193994324,0.00356131366177,1.67558972554,0.00583060453318,0.00415758782062,0.000633209373401,2.68782544349,0.0566196360055,
2185,1493,2.6,PBE,UNP,40,64.0,8,0.08333,0.02,-69.51056307,0.01106275296,None,vtz,RMC,0.0639496979893,0.00170481706115,0.46704959577,0.00350652752542,1.64058848744,0.00575924333543,0.00186505855355,0.000627082427197,2.58564592381,0.0562095903933,
2186,1494,2.6,PBE,UNP,40,64.0,9,0.08333,0.02,-69.46705444,0.009711072069,None,vtz,RMC,0.0766480483318,0.00178046504191,0.465796676968,0.00371029005821,1.67648286219,0.00605148114972,-0.00206904890964,0.000654309799476,2.76119807344,0.0586529220518,
2187,1495,2.6,PBE,UNP,40,64.0,10,0.08333,0.02,-69.49996293,0.01078427387,None,vtz,RMC,0.0619954318591,0.00174554119949,0.464989626029,0.00361505259657,1.65730149737,0.00600776899161,-0.00207158262947,0.000656699294033,2.83384855706,0.0582736553428,
2188,1496,2.6,PBE,UNP,40,64.0,11,0.08333,0.02,-69.52854803,0.01409151947,None,vtz,RMC,0.0795184552248,0.0019039815811,0.460541610553,0.00393565972758,1.65927136295,0.00649065161618,0.00107855184826,0.000712110442766,3.23031633659,0.0630096321303,
2189,1497,2.6,PBE,UNP,40,64.0,12,0.04167,0.02,-69.5379587,0.01836438433,None,vtz,RMC,0.0806195972584,0.00162824231565,0.462638768977,0.0033599378133,1.66330207428,0.00558149837003,-0.00432749807231,0.000603434452383,2.30093518517,0.054091229999,
2190,1498,2.6,PBE,UNP,40,64.0,13,0.08333,0.02,-69.491363,0.01284123837,None,vtz,RMC,0.0700857979948,0.00171753387262,0.470517518719,0.00356447510062,1.65632550917,0.00590125982044,0.00465749588983,0.000627680519146,3.34024028441,0.0566040390681,
2191,1499,2.6,PBE,UNP,40,64.0,14,0.08333,0.02,-69.49667905,0.01135820053,None,vtz,RMC,0.0769911759003,0.00182361440795,0.466805843622,0.00381483518553,1.66448141593,0.00627377366319,0.00126472504318,0.000665956716233,2.78219020156,0.0603702137438,
2192,1500,2.6,PBE,UNP,40,64.0,15,0.04167,0.02,-69.44310388,0.01381244934,None,vtz,RMC,0.0597838496519,0.00173871617194,0.469159022769,0.00355515996461,1.65733516893,0.00584698799018,-0.000833077134589,0.000637962611889,2.41315698271,0.0567753252138,
2193,1501,2.6,PBE,UNP,40,64.0,16,0.04167,0.02,-69.47662686,0.01312809005,None,vtz,RMC,0.0813690298601,0.00174335584658,0.460522294134,0.00363753345475,1.64961884674,0.00598306203832,-0.00036776570487,0.00065126312735,2.28839801946,0.0582111161189,
2194,1502,2.6,PBE,UNP,40,64.0,17,0.08333,0.02,-69.47514671,0.01600339057,None,vtz,RMC,0.0623758951774,0.00178679750416,0.468132789382,0.0036717008596,1.67211795867,0.00606339713153,0.00338538437449,0.000653490300004,2.99904086618,0.0585835146597,
2195,1503,2.6,PBE,UNP,40,64.0,18,0.01389,0.02,-69.46953303,0.01523385736,None,vtz,RMC,0.0745415436315,0.00173282688989,0.4665674441,0.00357622517436,1.68517730231,0.00589649830389,0.00225422208346,0.000638217085452,3.30153499529,0.0573177686546,
2196,1504,2.65,PBE,UNP,40,64.0,0,0.00694,0.02,-69.27907701,0.01121753678,None,vtz,RMC,0.0671510611723,0.00160897590093,0.458524971701,0.00333749169283,1.68707635667,0.00552056630851,-0.00202294997633,0.000599532002705,2.80098186064,0.0535801034889,
2197,1505,2.65,PBE,UNP,40,64.0,1,0.04167,0.02,-69.21173035,0.0134316158,None,vtz,RMC,0.069879218221,0.00167786720967,0.459458963004,0.00344973094389,1.71570648192,0.00567049015962,0.000391033311211,0.000621796891569,2.59189951573,0.0552287066645,
2198,1506,2.65,PBE,UNP,40,64.0,2,0.04167,0.02,-69.24435554,0.01187027458,None,vtz,RMC,0.0771423586481,0.00158960843566,0.453854152333,0.00324177478259,1.69812587953,0.00535708175007,0.00348488685117,0.000579152461735,3.25867844292,0.0526922582883,
2199,1507,2.65,PBE,UNP,40,64.0,3,0.04167,0.02,-69.23355082,0.01109371765,None,vtz,RMC,0.080790993753,0.00157228359019,0.462450943872,0.00327813620442,1.69291384022,0.00540249702856,0.00137849419821,0.000588342728532,2.72996008879,0.0525029003931,
2200,1508,2.65,PBE,UNP,40,64.0,4,0.04167,0.02,-69.26609183,0.01142001742,None,vtz,RMC,0.0629779685746,0.00166628733282,0.457062929124,0.00344620411744,1.68187925891,0.00570979903716,-0.00429320786836,0.000625886320055,2.52651002766,0.0554274153175,
2201,1509,2.65,PBE,UNP,40,64.0,5,0.04167,0.02,-69.24516656,0.01108101016,None,vtz,RMC,0.0757858723965,0.0018031015924,0.458145746422,0.00372290401032,1.69391384551,0.00611779089449,-0.00230668040864,0.000687888492939,2.45227096334,0.0597671357287,
2202,1510,2.65,PBE,UNP,40,64.0,6,0.02083,0.02,-69.3187218,0.01303086015,None,vtz,RMC,0.0755327428511,0.00164597840255,0.455431976145,0.00339775961305,1.70897100414,0.00562997519483,0.00626522986121,0.000609654310816,2.98318700657,0.0547215709576,
2203,1511,2.65,PBE,UNP,40,64.0,7,0.04167,0.02,-69.19640617,0.01242872192,None,vtz,RMC,0.0832917641255,0.00180001087295,0.457902406776,0.00369414838191,1.69877227403,0.00606217498793,0.00254676292335,0.000651536258053,3.18403377596,0.0595242332788,
2204,1512,2.65,PBE,UNP,40,64.0,8,0.08333,0.02,-69.26881468,0.01304814012,None,vtz,RMC,0.0640689501353,0.00180332999698,0.460007461574,0.00371341314901,1.67615939668,0.00614585301754,0.00491627773748,0.000669519605615,3.12909882984,0.0596365971852,
2205,1513,2.65,PBE,UNP,40,64.0,9,0.08333,0.02,-69.22336637,0.01523577149,None,vtz,RMC,0.0826936377246,0.00183178248927,0.463814561391,0.00378478168445,1.67604135999,0.00622658368627,-0.00359687940267,0.000676249107692,2.81425184448,0.0610044876883,
2206,1514,2.65,PBE,UNP,40,64.0,10,0.08333,0.02,-69.2579071,0.01383932887,None,vtz,RMC,0.0835887642907,0.00164734135508,0.463867157415,0.00341643782783,1.67086981413,0.00562440733575,0.00494648446372,0.000604950365544,2.91619142481,0.0549024238101,
2207,1515,2.65,PBE,UNP,40,64.0,11,0.08333,0.02,-69.25615187,0.01144544319,None,vtz,RMC,0.0758327776787,0.00163002294826,0.458091499357,0.00335310522215,1.66571594458,0.00555454518458,-0.00195555376893,0.000615515883055,2.55336032882,0.054255391318,
2208,1516,2.65,PBE,UNP,40,64.0,12,0.04167,0.02,-69.25472716,0.008542405824,None,vtz,RMC,0.0677974025675,0.00174779261816,0.455662059979,0.00353645975576,1.70904083603,0.00592256089608,-0.00142396447954,0.000646490538393,2.90781713936,0.0577101122005,
2209,1517,2.65,PBE,UNP,40,64.0,13,0.08333,0.02,-69.24709214,0.01186774862,None,vtz,RMC,0.0616686861089,0.00173123051024,0.459940227866,0.00359666832224,1.680954198,0.00593272578429,-0.0023899536453,0.000640555362469,2.74177133547,0.0577416995303,
2210,1518,2.65,PBE,UNP,40,64.0,14,0.08333,0.02,-69.19865665,0.01352826578,None,vtz,RMC,0.0668232605944,0.00169388669162,0.464580764634,0.00349727019134,1.65299856035,0.00578296652747,0.00233126739531,0.000629148815637,2.73723740358,0.0562606638454,
2211,1519,2.65,PBE,UNP,40,64.0,15,0.04167,0.02,-69.24122905,0.00995116194,None,vtz,RMC,0.0721701479253,0.00167319191378,0.457441838964,0.00345109019002,1.68656613498,0.00567095877997,-0.000801238391088,0.000610859731725,2.54689046207,0.0554891396778,
2212,1520,2.65,PBE,UNP,40,64.0,16,0.04167,0.02,-69.21366372,0.01019703548,None,vtz,RMC,0.0706766456063,0.0019536655679,0.464942781792,0.00402883799346,1.63442130041,0.00665080904847,-0.000745568066676,0.000718871505328,2.52958655142,0.0645339092512,
2213,1521,2.65,PBE,UNP,40,64.0,17,0.08333,0.02,-69.24349663,0.01510159778,None,vtz,RMC,0.0747451599622,0.00179414001663,0.458254107769,0.00369187376054,1.67686345024,0.00606999935867,0.00052166799582,0.00066732059105,2.77795826418,0.0595719784349,
2214,1522,2.65,PBE,UNP,40,64.0,18,0.01389,0.02,-69.23591893,0.01338791316,None,vtz,RMC,0.0717851730822,0.00169801676763,0.455474436438,0.00349611894142,1.69620311753,0.00577863115176,-0.00516882183677,0.000621553909825,2.37074039155,0.0563813869888,
2215,1523,2.7,PBE,UNP,40,64.0,0,0.00694,0.02,-69.01118405,0.01027452114,None,vtz,RMC,0.0704487113802,0.00176940034672,0.448010058819,0.00365209581648,1.71480419889,0.00670877215594,0.00272203400866,0.00064335495473,3.46764478634,0.0589446253454,
2216,1524,2.7,PBE,UNP,40,64.0,1,0.04167,0.02,-68.94539682,0.0137693088,None,vtz,RMC,0.0759563022182,0.00172965979463,0.447501061058,0.00357787004615,1.69329517859,0.00665508316225,-0.000862785936946,0.000646630879029,2.75819203679,0.0581992825025,
2217,1525,2.7,PBE,UNP,40,64.0,2,0.04167,0.02,-69.03938613,0.02626127559,None,vtz,RMC,0.0773461512157,0.00174362036269,0.45540416327,0.00363545208229,1.70015447228,0.00669809479881,-0.00352441942281,0.000637643617193,2.86813671468,0.0583714896402,
2218,1526,2.7,PBE,UNP,40,64.0,3,0.04167,0.02,-68.99957574,0.01371097683,None,vtz,RMC,0.0729600593863,0.00170856619675,0.447900044123,0.00352937419356,1.70472176834,0.00643996536911,0.00204122437534,0.000629745043714,4.23387048286,0.0569677434742,
2219,1527,2.7,PBE,UNP,40,64.0,4,0.04167,0.02,-69.05717167,0.01127435773,None,vtz,RMC,0.0836049762989,0.00165818452219,0.451347299059,0.00343545731932,1.69820186808,0.00635526755852,0.00420175058152,0.000619121301214,2.97833972894,0.0558157062574,
2220,1528,2.7,PBE,UNP,40,64.0,5,0.04167,0.02,-69.03563456,0.01406859304,None,vtz,RMC,0.0702964758464,0.00170561865256,0.456187150773,0.00354942683004,1.69774514665,0.00657327281663,0.00257602483226,0.000634128602456,2.80451774449,0.0571775624875,
2221,1529,2.7,PBE,UNP,40,64.0,6,0.02083,0.02,-68.96212113,0.009706078069,None,vtz,RMC,0.0850223494157,0.00168760931077,0.449067231601,0.00347095121919,1.67736030419,0.00641827923659,-0.00373937704062,0.00061645189532,2.74910227582,0.0563591498278,
2222,1530,2.7,PBE,UNP,40,64.0,7,0.04167,0.02,-69.01012189,0.01099682663,None,vtz,RMC,0.0681168011725,0.00164931111841,0.45506358609,0.00342776367942,1.67682937276,0.00635433880803,0.000496010810341,0.000606220475842,2.57575617179,0.0554167951584,
2223,1531,2.7,PBE,UNP,40,64.0,8,0.08333,0.02,-68.99508312,0.01395755282,None,vtz,RMC,0.0816948478562,0.00168238661222,0.448589767328,0.00345433891913,1.7052405848,0.00650483850777,-0.00340870385575,0.000628443415069,2.28344519163,0.0558297194829,
2224,1532,2.7,PBE,UNP,40,64.0,9,0.08333,0.02,-69.00501457,0.01314699014,None,vtz,RMC,0.0755664543752,0.0017254486916,0.449432252905,0.00356007378727,1.6802974449,0.00645135338419,0.00443018491702,0.000647096918664,3.46358474556,0.0569708189541,
2225,1533,2.7,PBE,UNP,40,64.0,10,0.08333,0.02,-68.97243165,0.01242768526,None,vtz,RMC,0.0723631940602,0.00162988090745,0.456615464077,0.00341383270802,1.66153520607,0.00631576381248,0.00314008332336,0.000617326707755,3.54646920334,0.0549075759636,
2226,1534,2.7,PBE,UNP,40,64.0,11,0.08333,0.02,-68.9895591,0.01228241708,None,vtz,RMC,0.0788208731227,0.0016550349872,0.457700246301,0.00341572454766,1.66708021286,0.00637757531125,0.00271239631886,0.000624729647268,3.37521602831,0.055087646598,
2227,1535,2.7,PBE,UNP,40,64.0,12,0.04167,0.02,-68.98838768,0.01151511594,None,vtz,RMC,0.0854017178976,0.00172338040818,0.453617652629,0.00358761817625,1.69520809015,0.00660920793226,-0.0018399742133,0.000638538074332,2.60720970505,0.0576955208712,
2228,1536,2.7,PBE,UNP,40,64.0,13,0.08333,0.02,-68.96908045,0.01338560734,None,vtz,RMC,0.0730178546079,0.0017079283769,0.454679105472,0.00351850098872,1.65136431363,0.006522995175,-0.00296665057787,0.00063642391265,2.9361329067,0.0572549371754,
2229,1537,2.7,PBE,UNP,40,64.0,14,0.08333,0.02,-68.99073119,0.01380675346,None,vtz,RMC,0.068998849055,0.0016881085686,0.459037119076,0.00353066683197,1.66999788458,0.00660754471589,-0.00280084197089,0.000634620190451,2.68513373472,0.0564960223312,
2230,1538,2.7,PBE,UNP,40,64.0,15,0.04167,0.02,-69.16305712,0.05129666929,None,vtz,RMC,0.0834719618076,0.00182958935788,0.450292254344,0.00376817461124,1.67346993463,0.00699864479526,0.00277542678818,0.000679244664882,2.93965755233,0.0609558547007,
2231,1539,2.7,PBE,UNP,40,64.0,16,0.04167,0.02,-68.96157383,0.01190633292,None,vtz,RMC,0.0702530221213,0.00176807114064,0.458608562762,0.0036429884994,1.66242309167,0.00676181153884,-0.00269044754601,0.000658944645742,2.60928276921,0.0589175996199,
2232,1540,2.7,PBE,UNP,40,64.0,17,0.08333,0.02,-68.99265179,0.01056638354,None,vtz,RMC,0.0801188585091,0.00180517017412,0.452638078418,0.0037362357832,1.6520611111,0.00688525665199,0.00102069950691,0.00068161931183,2.40332152752,0.0603312686739,
2233,1541,2.7,PBE,UNP,40,64.0,18,0.01389,0.02,-68.93554602,0.01430871299,None,vtz,RMC,0.0719255662394,0.00171402739782,0.452118051988,0.00355379139973,1.67654652576,0.00658661243904,0.00106289138264,0.000635599222531,2.77596336134,0.0572098064983,
2234,1542,2.75,PBE,UNP,40,64.0,0,0.00694,0.02,-68.7457069,0.01426682517,None,vtz,RMC,0.0755540093342,0.0017909505008,0.450459114301,0.003719360082,1.69080437282,0.00614681887624,0.00853717207286,0.000671812783485,3.62999339219,0.060151992896,
2235,1543,2.75,PBE,UNP,40,64.0,1,0.04167,0.02,-68.65512851,0.01494388431,None,vtz,RMC,0.0927808611818,0.0021429640621,0.456474471017,0.00446357299349,1.66406942637,0.00737933629629,-0.00023065562124,0.000806624730846,2.50259004265,0.0719210284244,
2236,1544,2.75,PBE,UNP,40,64.0,2,0.04167,0.02,-68.73502473,0.03029678457,None,vtz,RMC,0.0765563412229,0.00179383249591,0.453826792545,0.00370113975272,1.70273379226,0.00613597730863,0.000899124039113,0.000649683208544,2.53439814795,0.0596032168148,
2237,1545,2.75,PBE,UNP,40,64.0,3,0.04167,0.02,-68.73551071,0.01542222617,None,vtz,RMC,0.0639508463555,0.00165524116965,0.448411318656,0.00338489532326,1.70159404452,0.00558880402936,-0.00367508370566,0.000614963845466,2.88148618867,0.0547014360932,
2238,1546,2.75,PBE,UNP,40,64.0,4,0.04167,0.02,-68.74041501,0.009393335045,None,vtz,RMC,0.0862588791598,0.00162337996838,0.449607267463,0.00338946289975,1.670391991,0.00559089884214,0.00379239413153,0.000606735824537,2.60796256856,0.0545083749848,
2239,1547,2.75,PBE,UNP,40,64.0,5,0.04167,0.02,-68.71729767,0.009850729937,None,vtz,RMC,0.0759581817991,0.00173026892542,0.448243075667,0.00357117247728,1.69915312199,0.00585961206483,0.0048135457852,0.000656519015726,2.50083666316,0.0576922719966,
2240,1548,2.75,PBE,UNP,40,64.0,6,0.02083,0.02,-68.72820484,0.01575776035,None,vtz,RMC,0.0874396289703,0.00161786188115,0.446996957032,0.00336740603118,1.69564443772,0.00556138532108,-0.00354499774503,0.00060398155382,2.51045893774,0.0543917123586,
2241,1549,2.75,PBE,UNP,40,64.0,7,0.04167,0.02,-68.72359891,0.01562124056,None,vtz,RMC,0.0678344425215,0.00179853472602,0.451629988242,0.00369389237095,1.69931053886,0.00609071452988,-0.00156216286916,0.000665409204637,3.43916235657,0.0598207049319,
2242,1550,2.75,PBE,UNP,40,64.0,8,0.08333,0.02,-68.73070339,0.01220801124,None,vtz,RMC,0.0734344086807,0.00187320789676,0.449811019104,0.00386556392254,1.68210547553,0.00643607992843,0.00419065498833,0.000714964527662,3.09174866846,0.062646276055,
2243,1551,2.75,PBE,UNP,40,64.0,9,0.08333,0.02,-68.73244358,0.01120096234,None,vtz,RMC,0.0752950536374,0.00156917439304,0.451818638675,0.00326971314662,1.68842089846,0.0054018676753,-0.00284105971867,0.000588208705076,2.45514933661,0.0525377589966,
2244,1552,2.75,PBE,UNP,40,64.0,10,0.08333,0.02,-68.70729717,0.01241177586,None,vtz,RMC,0.0782354492201,0.00179647006671,0.453332099702,0.00368483905258,1.69374034291,0.0062061318584,0.00874552228281,0.000670710598387,3.57420423189,0.0600720270869,
2245,1553,2.75,PBE,UNP,40,64.0,11,0.08333,0.02,-68.74021577,0.01315203289,None,vtz,RMC,0.075529160269,0.00180331007053,0.447772157097,0.00370464232026,1.67414408366,0.00608022561657,0.00049767549766,0.000662301971601,2.99327434227,0.0599379527135,
2246,1554,2.75,PBE,UNP,40,64.0,12,0.04167,0.02,-68.76805774,0.01274173933,None,vtz,RMC,0.0632828776045,0.0017658148413,0.450692483951,0.00362513033576,1.73226218269,0.00599478643656,0.00475862401647,0.000664611987991,4.31269243134,0.0587510872943,
2247,1555,2.75,PBE,UNP,40,64.0,13,0.08333,0.02,-68.68139586,0.01568974647,None,vtz,RMC,0.0742538739067,0.00177184687155,0.45396361373,0.00366872364314,1.68045179582,0.00608788351634,-0.00239400285907,0.000660485423792,2.90792482544,0.0594428941901,
2248,1556,2.75,PBE,UNP,40,64.0,14,0.08333,0.02,-68.69842207,0.01072119239,None,vtz,RMC,0.0648701533513,0.00174736114619,0.452899655685,0.0035919239424,1.66582121672,0.00588931259729,-0.000150222841877,0.000646959850068,2.40197913045,0.0579531987506,
2249,1557,2.75,PBE,UNP,40,64.0,15,0.04167,0.02,-68.73262024,0.01117054175,None,vtz,RMC,0.0812376051709,0.00168409885497,0.445295254768,0.00349489767964,1.67061778012,0.00582860788872,0.0029549930349,0.000625114691595,2.31239581256,0.0567829743391,
2250,1558,2.75,PBE,UNP,40,64.0,16,0.04167,0.02,-68.78775257,0.01300799525,None,vtz,RMC,0.0742273220514,0.00167102089869,0.450289245884,0.00340568282253,1.68160666229,0.00563740576044,8.77493913848e-05,0.000615588116912,2.90757347421,0.0553883122374,
2251,1559,2.75,PBE,UNP,40,64.0,17,0.08333,0.02,-68.72758303,0.01096515458,None,vtz,RMC,0.0758381890192,0.00166510438106,0.448828827802,0.00341531231089,1.66396070241,0.00565214853088,0.00241876346778,0.000604298212516,3.43681221072,0.0556607857652,
2252,1560,2.75,PBE,UNP,40,64.0,18,0.01389,0.02,-68.71258692,0.01174894001,None,vtz,RMC,0.0797280629489,0.00161975359953,0.450418764916,0.00334923243439,1.67704067653,0.00554348021951,-0.00363876343101,0.000597818770379,2.40425168358,0.0542546856612,
2253,1561,2.8,PBE,UNP,40,64.0,0,0.00694,0.02,-68.50940531,0.01348806337,None,vtz,RMC,0.0698647641754,0.00171336512937,0.43449709821,0.00351283996443,1.73073872947,0.00601065082672,0.00173571425965,0.000629413180609,3.50064843745,0.057351729748,
2254,1562,2.8,PBE,UNP,40,64.0,1,0.04167,0.02,-68.48120993,0.01170617451,None,vtz,RMC,0.0849151770847,0.00161512208374,0.444884591259,0.00330491864449,1.71218271192,0.00561165666897,-0.00236118203465,0.000588211890368,2.44196207682,0.0539796460647,
2255,1563,2.8,PBE,UNP,40,64.0,2,0.04167,0.02,-68.45586699,0.01794490359,None,vtz,RMC,0.077844264111,0.00193307243469,0.438209284343,0.00397931404,1.71820071937,0.00671038601449,-0.00385719366593,0.000722282577869,3.35237302089,0.0649921792039,
2256,1564,2.8,PBE,UNP,40,64.0,3,0.04167,0.02,-68.44359404,0.02291407274,None,vtz,RMC,0.0915849194483,0.00200869969949,0.447851343688,0.00418278999495,1.66351367459,0.00711842633501,0.0056336894186,0.000755303289513,3.6344276255,0.0679698643712,
2257,1565,2.8,PBE,UNP,40,64.0,4,0.04167,0.02,-68.44478414,0.01552152398,None,vtz,RMC,0.066483541103,0.00187737892584,0.444211431182,0.00383831692566,1.69578336874,0.00650231455113,-0.00359486075082,0.000682090937075,2.88851713187,0.0623281191922,
2258,1566,2.8,PBE,UNP,40,64.0,5,0.04167,0.02,-68.78184713,0.167928153,None,vtz,RMC,0.0816142969967,0.00170333915454,0.444538780191,0.00354636738732,1.68265402584,0.0060011038679,0.00600332307908,0.000650040778565,3.50559098104,0.0579469820523,
2259,1567,2.8,PBE,UNP,40,64.0,6,0.02083,0.02,-68.43515006,0.01267246424,None,vtz,RMC,0.0837322013533,0.0016384704421,0.442331188874,0.00338034327207,1.7088839771,0.00571658964936,0.000930672619435,0.000616669298658,2.97804463493,0.0550163735924,
2260,1568,2.8,PBE,UNP,40,64.0,7,0.04167,0.02,-68.47001683,0.01707062261,None,vtz,RMC,0.0813535302325,0.0017639271671,0.442918648985,0.00363170438372,1.73023024818,0.00620501861837,0.00638725664638,0.000652763165208,3.37549756677,0.0596839673763,
2261,1569,2.8,PBE,UNP,40,64.0,8,0.08333,0.02,-68.5081708,0.01507120805,None,vtz,RMC,0.0832642355123,0.00177251926998,0.449851791107,0.00367149072868,1.68982840225,0.00622884899481,-0.00140134039899,0.000661115490871,2.73610455061,0.0595003737991,
2262,1570,2.8,PBE,UNP,40,64.0,9,0.08333,0.02,-68.49062044,0.0119500348,None,vtz,RMC,0.079794108072,0.00162448117663,0.436911038468,0.00335781097757,1.71306410361,0.00572298114239,0.00473627927655,0.000603030728905,3.12305652834,0.0552505117719,
2263,1571,2.8,PBE,UNP,40,64.0,10,0.08333,0.02,-68.47053662,0.02058829145,None,vtz,RMC,0.0855559556703,0.00204294625448,0.445666791509,0.00423961842746,1.67301632229,0.00715009118238,0.000714714146223,0.000762957874882,2.43365817617,0.0681205382274,
2264,1572,2.8,PBE,UNP,40,64.0,11,0.08333,0.02,-68.46646553,0.01140820672,None,vtz,RMC,0.0776906596744,0.00185660366325,0.445963313474,0.00390385769485,1.6938496006,0.00662380458327,-0.00473443973871,0.00070426646858,2.62610015415,0.0629307155768,
2265,1573,2.8,PBE,UNP,40,64.0,12,0.04167,0.02,-68.51158777,0.02177998946,None,vtz,RMC,0.0836398817314,0.00175590597415,0.444032355317,0.00366846466021,1.71338384559,0.00621336849166,0.00410230637501,0.000645324876236,3.27113223734,0.0593894804875,
2266,1574,2.8,PBE,UNP,40,64.0,13,0.08333,0.02,-68.4143835,0.01332152767,None,vtz,RMC,0.0747816482742,0.00193387663701,0.45608610217,0.0040088431817,1.66093408469,0.00675620281705,0.00220168947348,0.000718321698301,2.70577568889,0.0646547997956,
2267,1575,2.8,PBE,UNP,40,64.0,14,0.08333,0.02,-68.44933206,0.01538293349,None,vtz,RMC,0.0849134996177,0.00192877039071,0.443032150439,0.00402371413646,1.69350900787,0.00678022867675,6.43853058809e-05,0.00071990226685,2.74411041934,0.0649883762149,
2268,1576,2.8,PBE,UNP,40,64.0,15,0.04167,0.02,-68.52692084,0.01697422781,None,vtz,RMC,0.0843535760425,0.00188507641308,0.441738224003,0.00391990638894,1.70538552794,0.00664117613844,0.00159285454403,0.000701100938629,3.55481158001,0.0636866418516,
2269,1577,2.8,PBE,UNP,40,64.0,16,0.04167,0.02,-68.46318319,0.01352783146,None,vtz,RMC,0.0905963304293,0.00180938221573,0.438531752127,0.00375592939503,1.74055942147,0.00641779086616,0.00135722846853,0.000671241934818,3.03597268548,0.0609133472858,
2270,1578,2.8,PBE,UNP,40,64.0,17,0.08333,0.02,-68.46393737,0.01456414186,None,vtz,RMC,0.0818195049492,0.00166802129614,0.443573807445,0.00344685315706,1.70284311731,0.00590432329954,0.000120637467233,0.000634402668653,2.67853728447,0.0566504224011,
2271,1579,2.8,PBE,UNP,40,64.0,18,0.01389,0.02,-68.45125504,0.01425058702,None,vtz,RMC,0.0972316431111,0.00180326364086,0.443331016073,0.00370481316418,1.68593842499,0.0063485775608,-0.00443211809971,0.000671086473064,2.99336153419,0.0604042813757,
2272,1580,2.85,PBE,UNP,40,64.0,0,0.00694,0.02,-68.19435015,0.0161725992,None,vtz,RMC,0.0833958656761,0.00171461719945,0.438427391417,0.00358073964431,1.68591378497,0.00594241058506,-0.0028101142415,0.000645552941403,2.53307169593,0.0584238201419,
2273,1581,2.85,PBE,UNP,40,64.0,1,0.04167,0.02,-68.19264806,0.01158413425,None,vtz,RMC,0.0760501814493,0.00177320898747,0.44034606162,0.00363729865794,1.71105817383,0.006044796471,0.00238769195977,0.000680984161675,2.87781803575,0.0595561958439,
2274,1582,2.85,PBE,UNP,40,64.0,2,0.04167,0.02,-68.27526854,0.01403838814,None,vtz,RMC,0.0818401469919,0.00169744369647,0.436836340268,0.00354544780789,1.72072117397,0.00587078903577,0.00389959211135,0.00064467636569,3.04060053736,0.0578269670703,
2275,1583,2.85,PBE,UNP,40,64.0,3,0.04167,0.02,-68.2397089,0.01880390038,None,vtz,RMC,0.0856309355884,0.00186621472491,0.434328462401,0.00390499942701,1.70551213986,0.00647635647686,-0.00380805264586,0.000724259632506,2.35853524693,0.063449871889,
2276,1584,2.85,PBE,UNP,40,64.0,4,0.04167,0.02,-68.19087027,0.01139622416,None,vtz,RMC,0.0805604058133,0.00177805024074,0.444024920764,0.00369092736234,1.72738713109,0.00611248181128,0.00268282576051,0.000670601952376,2.87621510395,0.0602397129151,
2277,1585,2.85,PBE,UNP,40,64.0,5,0.04167,0.02,-68.23483495,0.01380482935,None,vtz,RMC,0.0963074869703,0.00168773519435,0.433239308509,0.00352367189186,1.73646208768,0.00583055899127,0.00238384452669,0.000640049379432,3.33359021269,0.0578613985892,
2278,1586,2.85,PBE,UNP,40,64.0,6,0.02083,0.02,-68.2509994,0.01281626926,None,vtz,RMC,0.0778598497139,0.00163457100449,0.442214506018,0.00340508689146,1.71446304434,0.00564996750859,-0.00101306905824,0.000629236664599,2.81246081971,0.0555638399522,
2279,1587,2.85,PBE,UNP,40,64.0,7,0.04167,0.02,-68.24583952,0.03591092782,None,vtz,RMC,0.0833630506774,0.00168640496397,0.442799785736,0.0034788544649,1.70887875254,0.00577731388133,0.000452568398817,0.000635721015414,3.41878664829,0.0570692808706,
2280,1588,2.85,PBE,UNP,40,64.0,8,0.08333,0.02,-68.22760249,0.01405194291,None,vtz,RMC,0.0833901588192,0.00184837780498,0.4391061668,0.00380570271227,1.71456677598,0.00627079402875,-0.000837527372216,0.000686688825202,3.48415798583,0.0618087652298,
2281,1589,2.85,PBE,UNP,40,64.0,9,0.08333,0.02,-68.22614283,0.01424496062,None,vtz,RMC,0.0818743670403,0.00171027544424,0.435431507569,0.00354906880123,1.72508531862,0.0059117222844,0.00231187441574,0.00063130037121,2.6290533574,0.05841555577,
2282,1590,2.85,PBE,UNP,40,64.0,10,0.08333,0.02,-68.23043896,0.01297439911,None,vtz,RMC,0.0762980640557,0.00164005841042,0.445273807152,0.00342325739372,1.70846989833,0.00571731035458,-0.00275843038278,0.000624231663769,2.75616659409,0.0557439906092,
2283,1591,2.85,PBE,UNP,40,64.0,11,0.08333,0.02,-68.22257995,0.01098136626,None,vtz,RMC,0.0794845171829,0.00174292991187,0.438591278465,0.00359887575425,1.69882958424,0.00595819340049,0.000889003425432,0.000644626146045,3.12260134177,0.0586039828186,
2284,1592,2.85,PBE,UNP,40,64.0,12,0.04167,0.02,-68.25775847,0.01294248218,None,vtz,RMC,0.0903390648223,0.00159925461043,0.428547484987,0.00335295219648,1.72937656949,0.00559542760709,0.00304861563103,0.000608428776356,2.7260548425,0.0547663782088,
2285,1593,2.85,PBE,UNP,40,64.0,13,0.08333,0.02,-68.18755482,0.01447626869,None,vtz,RMC,0.0808905933501,0.00171398695055,0.442722240889,0.00354414433118,1.68684124529,0.00583316767328,0.00158362570219,0.00063541162559,2.47560328964,0.057708383467,
2286,1594,2.85,PBE,UNP,40,64.0,14,0.08333,0.02,-68.20103719,0.01128116757,None,vtz,RMC,0.068333613353,0.00167644758368,0.439819105219,0.00346774347648,1.72038175193,0.00579106517013,0.00431662695902,0.000637224675737,2.46819755948,0.0565661446631,
2287,1595,2.85,PBE,UNP,40,64.0,15,0.04167,0.02,-68.2475981,0.01317713558,None,vtz,RMC,0.0897257704013,0.00171901824167,0.432150103673,0.00357827097387,1.71582358939,0.00595951861949,0.00351588180371,0.000654929742716,3.7308333552,0.0587294209644,
2288,1596,2.85,PBE,UNP,40,64.0,16,0.04167,0.02,-68.22168654,0.01580691448,None,vtz,RMC,0.0849329065425,0.00170080610075,0.435764647847,0.00349353923505,1.68864174623,0.00580496157358,0.00725968122849,0.000640949663899,3.23779689276,0.0572869751909,
2289,1597,2.85,PBE,UNP,40,64.0,17,0.08333,0.02,-68.23911009,0.01503694568,None,vtz,RMC,0.0890270414795,0.00189920615128,0.436697331386,0.00391267273242,1.71564300696,0.00650490428077,0.00211529695378,0.000716672837553,2.83892877801,0.0642350427556,
2290,1598,2.85,PBE,UNP,40,64.0,18,0.01389,0.02,-68.20253586,0.01477164171,None,vtz,RMC,0.0693145781402,0.00191841497252,0.438174543541,0.00395124241053,1.70751990867,0.00661967075068,-0.00142908625544,0.000705579289925,2.65731768469,0.0647726870038,
2291,1599,2.9,PBE,UNP,40,64.0,0,0.00694,0.02,-67.97708594,0.01052994318,None,vtz,RMC,0.0928716362906,0.00187137232311,0.435975782427,0.00388103533892,1.72752283169,0.00641020340138,0.00737142053228,0.000712703149449,3.20972316018,0.0634424190319,
2292,1600,2.9,PBE,UNP,40,64.0,1,0.04167,0.02,-67.98488378,0.01901157535,None,vtz,RMC,0.0970063069613,0.00193993426313,0.433236078463,0.00403078440892,1.73361490881,0.006734194218,-0.00304881004292,0.00074906702544,2.52646063908,0.0660399332016,
2293,1601,2.9,PBE,UNP,40,64.0,2,0.04167,0.02,-68.01352386,0.01748918917,None,vtz,RMC,0.095326175414,0.00178930087068,0.439046118148,0.00370903291073,1.7144230143,0.00617453705631,-0.000340884788279,0.00067066383584,2.43148073049,0.0611545628489,
2294,1602,2.9,PBE,UNP,40,64.0,3,0.04167,0.02,-67.9538776,0.01444316008,None,vtz,RMC,0.10612553111,0.00196323819173,0.427301023079,0.00409320762203,1.76485665664,0.00668112295093,0.00095554324755,0.000725366347006,3.51110896945,0.0663696485825,
2295,1603,2.9,PBE,UNP,40,64.0,4,0.04167,0.02,-67.94657466,0.0105511789,None,vtz,RMC,0.0879296975525,0.00168895813383,0.441385660369,0.00351124440523,1.69119030107,0.00583842593107,0.00431925176346,0.000636293662862,3.57235447996,0.0571978401918,
2296,1604,2.9,PBE,UNP,40,64.0,5,0.04167,0.02,-68.2013774,0.08359761534,None,vtz,RMC,0.0821987304654,0.00161723446643,0.43318102155,0.0033914921397,1.72309857855,0.0056969749132,-0.00092406473462,0.000620190485492,3.06368594495,0.0558336296895,
2297,1605,2.9,PBE,UNP,40,64.0,6,0.02083,0.02,-67.97327826,0.01461562462,None,vtz,RMC,0.0874384382642,0.00160577103562,0.428439364901,0.00331207013446,1.72006717857,0.00547848495051,-0.00439727761053,0.000609086911221,2.65552033867,0.0544571933112,
2298,1606,2.9,PBE,UNP,40,64.0,7,0.04167,0.02,-67.95743545,0.01403989891,None,vtz,RMC,0.0868912157607,0.00176440700864,0.427552196213,0.00363585006814,1.74236934963,0.00603914507664,0.00603143888502,0.000661735692477,3.90018582827,0.0597085258195,
2299,1607,2.9,PBE,UNP,40,64.0,8,0.08333,0.02,-68.00365502,0.01370092872,None,vtz,RMC,0.0984174028305,0.00163617209391,0.427528007387,0.00343679928751,1.74697964371,0.00568197691559,-0.000743416000039,0.000629290749513,3.39855134796,0.0563514209421,
2300,1608,2.9,PBE,UNP,40,64.0,9,0.08333,0.02,-67.95906453,0.01559931361,None,vtz,RMC,0.0775928739103,0.00179093922713,0.435204483941,0.00370660793432,1.68353628155,0.00609634262809,0.00499726835307,0.000659507003804,3.48463792832,0.0604786492684,
2301,1609,2.9,PBE,UNP,40,64.0,10,0.08333,0.02,-67.9646628,0.01375643249,None,vtz,RMC,0.105182989929,0.0017073924588,0.43560915525,0.00358906115165,1.72845583568,0.00595584334335,0.00276325102079,0.000654865675542,2.45529838384,0.0582739637536,
2302,1610,2.9,PBE,UNP,40,64.0,11,0.08333,0.02,-67.97587396,0.01230287747,None,vtz,RMC,0.0967801193902,0.00168349027052,0.435867193705,0.00350160062171,1.71773107135,0.00585396332257,-0.00220775570542,0.000639324245466,2.89149095339,0.0575343416055,
2303,1611,2.9,PBE,UNP,40,64.0,12,0.04167,0.02,-67.89585653,0.01806393809,None,vtz,RMC,0.0871245371998,0.0016065287139,0.441822682595,0.00331630297044,1.69023645475,0.0054879365265,-0.00167547052241,0.000611191178916,3.21168173434,0.0545268952351,
2304,1612,2.9,PBE,UNP,40,64.0,13,0.08333,0.02,-67.99233722,0.01278173593,None,vtz,RMC,0.0831348605765,0.00165037413562,0.42321874714,0.00338526534517,1.7572334979,0.0056662643561,0.0055411462387,0.000614583677097,4.51209321656,0.0562122501077,
2305,1613,2.9,PBE,UNP,40,64.0,14,0.08333,0.02,-67.94996653,0.01089742725,None,vtz,RMC,0.0923709572661,0.0017136052676,0.432712440137,0.00351669294937,1.7149888526,0.00580917405042,-0.000506748158751,0.000643842264467,2.50897631307,0.0573702338608,
2306,1614,2.9,PBE,UNP,40,64.0,15,0.04167,0.02,-67.94444201,0.01495931126,None,vtz,RMC,0.0862447102868,0.00168135028291,0.429685990665,0.00350214144009,1.73244818798,0.00582772057291,0.00509292206379,0.000629375512733,3.33188337164,0.057391248463,
2307,1615,2.9,PBE,UNP,40,64.0,16,0.04167,0.02,-67.91682395,0.02552573907,None,vtz,RMC,0.0881386990054,0.0021695634712,0.439182605616,0.00451645594905,1.69435772931,0.00748172039053,0.00639144282382,0.000824570156075,3.00382881217,0.073631141818,
2308,1616,2.9,PBE,UNP,40,64.0,17,0.08333,0.02,-67.99980502,0.01525892999,None,vtz,RMC,0.0945429697492,0.00171544269185,0.426615305715,0.00353562509806,1.7466693693,0.00591673118152,0.00275247846574,0.000640607815737,4.10371084694,0.0580057973302,
2309,1617,2.9,PBE,UNP,40,64.0,18,0.01389,0.02,-67.93814052,0.01259460581,None,vtz,RMC,0.0920721122645,0.00174561654553,0.436324063188,0.00360921776665,1.72141552525,0.00600610336168,-0.00186314653996,0.000653377084893,2.25605586654,0.0593440021353,
2310,1618,2.95,PBE,UNP,40,64.0,0,0.00694,0.02,-67.71949069,0.01451898983,None,vtz,RMC,0.0941958419376,0.00161826507769,0.425401269502,0.00339122977107,1.7688737275,0.00685787368127,-0.00179596245904,0.000604560479415,2.86450234592,0.0553480124122,
2311,1619,2.95,PBE,UNP,40,64.0,1,0.04167,0.02,-67.72797868,0.01452585553,None,vtz,RMC,0.0946266117837,0.00185296282904,0.423166289941,0.00382495119553,1.74846958108,0.00775402873534,-0.000998886171592,0.000709225456618,2.98765571878,0.0632417912613,
2312,1620,2.95,PBE,UNP,40,64.0,2,0.04167,0.02,-67.73313012,0.01253550984,None,vtz,RMC,0.0726828108151,0.00172115297103,0.427997226652,0.00354076841035,1.72500981524,0.00725693756361,-0.00284664955165,0.000649940156495,3.19275060425,0.058454009868,
2313,1621,2.95,PBE,UNP,40,64.0,3,0.04167,0.02,-67.68811719,0.01183178462,None,vtz,RMC,0.0839147154175,0.0016905159528,0.432329419945,0.00351408468241,1.72689760984,0.00714806895446,0.00595313061044,0.000634076351968,3.29023265374,0.0575914070874,
2314,1622,2.95,PBE,UNP,40,64.0,4,0.04167,0.02,-67.71276192,0.01452309966,None,vtz,RMC,0.0863048329971,0.00173736728815,0.425267315016,0.00363278374391,1.74472308477,0.00731835419333,0.00583461842496,0.000662258939123,2.80249176298,0.059804245838,
2315,1623,2.95,PBE,UNP,40,64.0,5,0.04167,0.02,-67.69848156,0.0109909162,None,vtz,RMC,0.0880786048009,0.00165580723489,0.428559074951,0.00340303315457,1.7367521096,0.00691597050659,0.00227538874306,0.000620857426458,2.29117855509,0.0560548761498,
2316,1624,2.95,PBE,UNP,40,64.0,6,0.02083,0.02,-67.69038433,0.01545737414,None,vtz,RMC,0.0783519777465,0.00172648729618,0.430793983887,0.00359258964003,1.68800676431,0.00731093630242,0.000485956929137,0.000661670363695,3.08229915773,0.059081933426,
2317,1625,2.95,PBE,UNP,40,64.0,7,0.04167,0.02,-67.71181272,0.01756274288,None,vtz,RMC,0.0806449617342,0.00189514214531,0.430906017347,0.00396224284737,1.69476047284,0.00801739104389,-0.000371473790816,0.000715975323711,2.59625748934,0.0645173087299,
2318,1626,2.95,PBE,UNP,40,64.0,8,0.08333,0.02,-67.69638706,0.02068454189,None,vtz,RMC,0.0856865195645,0.00189717339643,0.431724414393,0.00390713753643,1.73432276283,0.00793206113337,0.00418530804366,0.000706809357818,3.46003589768,0.0649247606268,
2319,1627,2.95,PBE,UNP,40,64.0,9,0.08333,0.02,-67.73152923,0.01474773516,None,vtz,RMC,0.0850778108922,0.00185590563789,0.419935904453,0.00388199450281,1.75349742452,0.00782252653842,0.00776176507641,0.000718607807835,3.76238892333,0.0632538248786,
2320,1628,2.95,PBE,UNP,40,64.0,10,0.08333,0.02,-67.70647282,0.01441517913,None,vtz,RMC,0.0987294268377,0.00194031907841,0.434051128038,0.00400729783838,1.68414796584,0.00824187147523,0.0016477587849,0.000740743824001,2.42127644828,0.0655634248235,
2321,1629,2.95,PBE,UNP,40,64.0,11,0.08333,0.02,-67.7308459,0.01342239707,None,vtz,RMC,0.099205619368,0.00176328170185,0.423147691149,0.00371003437437,1.71543250891,0.00757616269345,0.000397890369544,0.000682442870902,3.26254457834,0.0613518627776,
2322,1630,2.95,PBE,UNP,40,64.0,12,0.04167,0.02,-67.70527739,0.01499561853,None,vtz,RMC,0.108352121828,0.00182809941572,0.430012835897,0.0038403157946,1.72358475218,0.00759120508852,0.00493297399583,0.000698902490635,3.19304812798,0.0627231317296,
2323,1631,2.95,PBE,UNP,40,64.0,13,0.08333,0.02,-67.71055129,0.01735145485,None,vtz,RMC,0.0877258843302,0.00163423898146,0.425036310342,0.0034208591696,1.76067982882,0.00693853568206,0.00728715659753,0.000635966660905,3.65736635553,0.0560004861023,
2324,1632,2.95,PBE,UNP,40,64.0,14,0.08333,0.02,-67.74278405,0.01932514718,None,vtz,RMC,0.111478203669,0.00170143464411,0.422823472934,0.00355904658556,1.75423275264,0.00727409218661,0.00290326770157,0.000660212305728,3.24236395942,0.0590141769915,
2325,1633,2.95,PBE,UNP,40,64.0,15,0.04167,0.02,-67.69782499,0.01626710502,None,vtz,RMC,0.0879098171659,0.00183163210723,0.423109987041,0.0038235655989,1.68925750968,0.00754092370542,-0.000173605629052,0.000709843942189,2.99525416502,0.0627196574296,
2326,1634,2.95,PBE,UNP,40,64.0,16,0.04167,0.02,-67.67757598,0.01383718494,None,vtz,RMC,0.0950730888653,0.00185386056168,0.429416325162,0.0038608366791,1.73326875141,0.00790158580002,0.00491531871617,0.00073605280778,3.3912185798,0.0630680562374,
2327,1635,2.95,PBE,UNP,40,64.0,17,0.08333,0.02,-67.7384299,0.01370868998,None,vtz,RMC,0.111230152265,0.00181075501833,0.421468922921,0.00378679378409,1.70601038592,0.00783385310576,0.00763320519473,0.000713995857134,4.06472902959,0.0627817528757,
2328,1636,2.95,PBE,UNP,40,64.0,18,0.01389,0.02,-67.63343246,0.01705489154,None,vtz,RMC,0.081308684174,0.00185767589956,0.433404964619,0.00387769876611,1.73382868016,0.00776386525987,-0.00170496559627,0.000701076312888,2.50125189903,0.0630935749553,
2329,1637,3.0,PBE,UNP,40,64.0,0,0.00694,0.02,-67.45560956,0.01486985219,None,vtz,RMC,0.101727775296,0.00169502125518,0.424318779357,0.00356143568114,1.7701572272,0.00627522902459,0.00131462568469,0.000662747230231,2.71213784662,0.0591141627186,
2330,1638,3.0,PBE,UNP,40,64.0,1,0.04167,0.02,-67.42048916,0.01480398412,None,vtz,RMC,0.0989281265813,0.00178219013405,0.423920039496,0.00372389544275,1.74156664992,0.00650812483635,0.00266316983213,0.000675152924618,2.98340165885,0.0614336357981,
2331,1639,3.0,PBE,UNP,40,64.0,2,0.04167,0.02,-67.4726002,0.01433369403,None,vtz,RMC,0.106352838587,0.0017346005202,0.418047161255,0.00362228283104,1.7450906636,0.00647723881117,0.00113827050475,0.000660020416427,2.92847026699,0.0602737759133,
2332,1640,3.0,PBE,UNP,40,64.0,3,0.04167,0.02,-67.50069293,0.01418374986,None,vtz,RMC,0.115132813434,0.00165461569577,0.41854536143,0.00344784136975,1.78721432415,0.00614420105043,0.00470843228044,0.000638790341281,2.76559146599,0.0569951502907,
2333,1641,3.0,PBE,UNP,40,64.0,4,0.04167,0.02,-67.47148006,0.01569071864,None,vtz,RMC,0.0925535607708,0.00178530263001,0.414348428276,0.0036158486246,1.76148442937,0.00640974276579,-0.00113802901081,0.000670352225493,2.70175830674,0.0606205729371,
2334,1642,3.0,PBE,UNP,40,64.0,5,0.04167,0.02,-67.44158776,0.01447108606,None,vtz,RMC,0.0952089593326,0.00164373007375,0.417829996195,0.00345433942609,1.78128862319,0.00610531747251,0.0020706938963,0.000627155097791,3.70139533659,0.0569574835299,
2335,1643,3.0,PBE,UNP,40,64.0,6,0.02083,0.02,-67.47886988,0.01117451916,None,vtz,RMC,0.0882337220848,0.001708882333,0.415827796668,0.0035401449778,1.74601315161,0.00619400897589,0.00441675230465,0.000640512147906,3.7621464919,0.0584916152821,
2336,1644,3.0,PBE,UNP,40,64.0,7,0.04167,0.02,-67.4658481,0.01346910404,None,vtz,RMC,0.0804968455472,0.00173983131882,0.427789985081,0.00364247373216,1.76988329112,0.00643156087898,0.00179206323738,0.000674960433083,2.57642684663,0.0597128747467,
2337,1645,3.0,PBE,UNP,40,64.0,8,0.08333,0.02,-67.47158454,0.0139690704,None,vtz,RMC,0.0974800879367,0.00173245341236,0.420795427667,0.0035990680465,1.71223834157,0.00630616954303,0.00260495612284,0.000666741873274,3.8791097735,0.0596679959056,
2338,1646,3.0,PBE,UNP,40,64.0,9,0.08333,0.02,-67.42806351,0.01467986103,None,vtz,RMC,0.100823290795,0.00174778643214,0.421778891963,0.00365761936404,1.75761802509,0.00649053186229,0.00252958949208,0.000672900158444,4.27285322394,0.0603718597003,
2339,1647,3.0,PBE,UNP,40,64.0,10,0.08333,0.02,-67.41688014,0.01375402207,None,vtz,RMC,0.0896840928796,0.00180234960645,0.423504618465,0.00369629320686,1.74067824074,0.00656477110983,-0.00496700183475,0.000688527052358,2.90108784743,0.0616975947682,
2340,1648,3.0,PBE,UNP,40,64.0,11,0.08333,0.02,-67.46165731,0.01578256974,None,vtz,RMC,0.0950231833154,0.00185046152822,0.419301420952,0.00379546890506,1.71752470491,0.00664340121994,0.000559961698991,0.000690065597236,3.44709543971,0.0624297048641,
2341,1649,3.0,PBE,UNP,40,64.0,12,0.04167,0.02,-67.44257308,0.01370362691,None,vtz,RMC,0.0872307918094,0.00183372332794,0.421806540369,0.00382803947044,1.74001214169,0.00675410000362,-0.00332012891594,0.000706234256439,3.250390206,0.0631849701535,
2342,1650,3.0,PBE,UNP,40,64.0,13,0.08333,0.02,-67.41545708,0.01542989881,None,vtz,RMC,0.0922353786903,0.00173857936603,0.43239123658,0.0036467695081,1.68296840027,0.0064013932548,0.000537548092753,0.000671850238129,2.30954731541,0.0596789217778,
2343,1651,3.0,PBE,UNP,40,64.0,14,0.08333,0.02,-67.44922537,0.0126535232,None,vtz,RMC,0.0900726544448,0.00171346794179,0.424962661163,0.00351852846801,1.72932828743,0.00621844949082,0.000396679287829,0.00064072930064,3.24223187942,0.0580687707301,
2344,1652,3.0,PBE,UNP,40,64.0,15,0.04167,0.02,-67.40311443,0.01927459942,None,vtz,RMC,0.0913392797006,0.0016990115094,0.427219135144,0.00355234267991,1.74950122251,0.00622233264764,-0.00100443756189,0.000643722389785,2.82794170754,0.0583052402989,
2345,1653,3.0,PBE,UNP,40,64.0,16,0.04167,0.02,-67.49447866,0.01491977373,None,vtz,RMC,0.110711602098,0.00181374858749,0.416292145861,0.00376828427176,1.74834409053,0.00663010960693,0.00100491130691,0.000701009739806,2.2226838327,0.062738245601,
2346,1654,3.0,PBE,UNP,40,64.0,17,0.08333,0.02,-66.85504194,0.1423211839,None,vtz,RMC,0.09671214916,0.00304946123436,0.476466735619,0.00659849028029,1.59494761211,0.0111851313346,-0.00304043491071,0.00109799042217,2.28611038779,0.103077980521,
2347,1655,3.0,PBE,UNP,40,64.0,18,0.01389,0.02,-67.4285058,0.0138252727,None,vtz,RMC,0.0931329621891,0.0017234618869,0.421929433104,0.00355445233829,1.73671625695,0.00632744412471,-0.00878136096123,0.00064984800364,2.6195370274,0.0589771888861,
2348,1656,3.05,PBE,UNP,40,64.0,0,0.00694,0.02,-67.19502125,0.0180240564,None,vtz,RMC,0.087741703591,0.00160161900874,0.415905594496,0.00334480653793,1.81477493954,0.00605933087013,0.00145200862761,0.0006161536345,3.24258782944,0.0553583932811,
2349,1657,3.05,PBE,UNP,40,64.0,1,0.04167,0.02,-67.22235403,0.01922652355,None,vtz,RMC,0.104986730506,0.00175157687017,0.411789545557,0.00362351650766,1.76893287857,0.00664328787989,0.000935864860166,0.000670176753819,3.73392779295,0.0601866253476,
2350,1658,3.05,PBE,UNP,40,64.0,2,0.04167,0.02,-67.20189488,0.01600127941,None,vtz,RMC,0.101633436414,0.0019863094873,0.414032436035,0.0041085539684,1.71548165619,0.00751629833391,0.00113231367243,0.00075513629732,3.02817513012,0.0682447936282,
2351,1659,3.05,PBE,UNP,40,64.0,3,0.04167,0.02,-67.18698953,0.0154756699,None,vtz,RMC,0.0828329535618,0.00190234512145,0.427435975629,0.00390627729823,1.77135069442,0.00704901768025,0.00475455488304,0.000718816385258,3.47337595489,0.0646897239438,
2352,1660,3.05,PBE,UNP,40,64.0,4,0.04167,0.02,-67.15729921,0.01425725951,None,vtz,RMC,0.0957244007748,0.00165908203236,0.417632287206,0.00343304153047,1.72903331252,0.00626686002421,0.00144695984686,0.000646321339407,4.15748528576,0.057408585156,
2353,1661,3.05,PBE,UNP,40,64.0,5,0.04167,0.02,-67.19396414,0.01667301532,None,vtz,RMC,0.0800485568629,0.00169608420417,0.423134308574,0.00352839530072,1.75963817274,0.00655673940602,-0.00333344246747,0.000642562586997,2.11249075818,0.0583546994279,
2354,1662,3.05,PBE,UNP,40,64.0,6,0.02083,0.02,-67.15788726,0.01636861799,None,vtz,RMC,0.080564100472,0.00162418351495,0.418367614224,0.00336808166723,1.72416636979,0.00615960302017,-0.00288782849379,0.000620479169592,2.83498067198,0.0559158585146,
2355,1663,3.05,PBE,UNP,40,64.0,7,0.04167,0.02,-67.20095709,0.01980272555,None,vtz,RMC,0.101064095052,0.0018095629622,0.413802083982,0.00371075946909,1.76878349058,0.00667187463893,0.00146262056596,0.000693175015793,2.80961681871,0.0617682156542,
2356,1664,3.05,PBE,UNP,40,64.0,8,0.08333,0.02,-67.23145474,0.01676719911,None,vtz,RMC,0.100699253787,0.00174063314727,0.411601321223,0.00364508601653,1.72571487652,0.0066203773953,0.00465182959951,0.000672762678373,3.78625959626,0.0604643339553,
2357,1665,3.05,PBE,UNP,40,64.0,9,0.08333,0.02,-67.23698799,0.01419059117,None,vtz,RMC,0.10369300777,0.00166470532323,0.411735062701,0.00348659931473,1.80164178408,0.00637151020447,-0.00125795949208,0.000652130578255,2.28826702965,0.0579747157783,
2358,1666,3.05,PBE,UNP,40,64.0,10,0.08333,0.02,-67.20709822,0.01354492661,None,vtz,RMC,0.0902714708123,0.00171655732621,0.413609513209,0.00359174918051,1.73921188472,0.00671258382427,7.51762271139e-05,0.000657301316769,2.96394838693,0.0596753211974,
2359,1667,3.05,PBE,UNP,40,64.0,11,0.08333,0.02,-67.23828452,0.01118444447,None,vtz,RMC,0.0909986219615,0.0017857371447,0.417677544959,0.00370864126867,1.74978854823,0.00670190651273,-0.00392386067125,0.000688348081604,3.03233124989,0.0614588365165,
2360,1668,3.05,PBE,UNP,40,64.0,12,0.04167,0.02,-67.24888624,0.01495058085,None,vtz,RMC,0.107311651773,0.0017049915661,0.415497002302,0.00355075853591,1.7558796464,0.00653222743184,-0.00343103247893,0.000663855337086,3.03236652604,0.0589606716739,
2361,1669,3.05,PBE,UNP,40,64.0,13,0.08333,0.02,-67.21242479,0.01445347462,None,vtz,RMC,0.0929301565614,0.00178127215146,0.419436965834,0.00372909828172,1.74939416273,0.00683811568408,-0.00584146507419,0.000667841857151,2.30575784188,0.0616646005043,
2362,1670,3.05,PBE,UNP,40,64.0,14,0.08333,0.02,-67.18873105,0.01410217326,None,vtz,RMC,0.0952226399797,0.0017541708226,0.415132980029,0.00365661086419,1.73515656447,0.00664343222539,0.00542730034441,0.000670830144169,3.53124499753,0.0606975947673,
2363,1671,3.05,PBE,UNP,40,64.0,15,0.04167,0.02,-67.1781586,0.01751326049,None,vtz,RMC,0.0994474873565,0.0018384955318,0.418494358533,0.00383426698795,1.738338902,0.00699491313518,0.00322468879301,0.000729707782169,3.73759371706,0.0628989885924,
2364,1672,3.05,PBE,UNP,40,64.0,16,0.04167,0.02,-67.19489935,0.02653017093,None,vtz,RMC,0.113045321991,0.00190600940765,0.419241538882,0.00397687364611,1.75376683699,0.00721029122898,0.00413580397461,0.000724617094755,2.88436229112,0.0656948633106,
2365,1673,3.05,PBE,UNP,40,64.0,17,0.08333,0.02,-67.1788861,0.01532387906,None,vtz,RMC,0.0988624511748,0.00186772825999,0.423126254552,0.00388459688783,1.715644641,0.00707583755056,0.00875158902766,0.000707370352097,3.07846385617,0.0637025699179,
2366,1674,3.05,PBE,UNP,40,64.0,18,0.01389,0.02,-67.15998275,0.0129272706,None,vtz,RMC,0.104490356446,0.00173226797329,0.418917997572,0.00358241849213,1.7420430276,0.00654043653729,-0.00106353382572,0.000660415472819,2.26951187897,0.0598875030539,
2367,1675,3.1,PBE,UNP,40,64.0,0,0.00694,0.02,-67.00077541,0.02469292829,None,vtz,RMC,0.107666669128,0.00177316782721,0.40559792804,0.00369759017642,1.75775210522,0.00629155469769,-0.00538279523756,0.000692038866808,2.88419724589,0.0614620774592,
2368,1676,3.1,PBE,UNP,40,64.0,1,0.04167,0.02,-66.83786659,0.01531394367,None,vtz,RMC,0.0791030932232,0.0017280655416,0.418966949787,0.00360392240899,1.71380735368,0.0060883359456,0.000905358045479,0.000674541711168,3.25746692463,0.0597024062535,
2369,1677,3.1,PBE,UNP,40,64.0,2,0.04167,0.02,-66.89003825,0.01987926364,None,vtz,RMC,0.108640567209,0.0016683897294,0.40984986607,0.00353162986903,1.79466340629,0.00589904406609,-0.00624111500944,0.000644109709383,2.72581596038,0.0586437723319,
2370,1678,3.1,PBE,UNP,40,64.0,3,0.04167,0.02,-67.02314866,0.01937323704,None,vtz,RMC,0.108438419294,0.00182151343602,0.409132154467,0.00375114746483,1.77433233358,0.00631278464468,-0.00206196126192,0.000684878696323,2.77084158163,0.062290357046,
2371,1679,3.1,PBE,UNP,40,64.0,4,0.04167,0.02,-66.94665938,0.01063478889,None,vtz,RMC,0.105137838982,0.00168478382915,0.409251005002,0.00351136860435,1.78764881393,0.00594584488225,-0.00264261183505,0.000637648376659,2.75725643175,0.0581936473115,
2372,1680,3.1,PBE,UNP,40,64.0,5,0.04167,0.02,-66.93113675,0.01297729221,None,vtz,RMC,0.095717766304,0.00182193346015,0.412338352665,0.00383720970073,1.73105967624,0.00647942025551,0.0062339333677,0.000718441118328,3.04721629716,0.0634975829424,
2373,1681,3.1,PBE,UNP,40,64.0,6,0.02083,0.02,-66.92296075,0.01168321292,None,vtz,RMC,0.110717313463,0.0017003279439,0.41124780536,0.0035783768147,1.74689019402,0.00606470636358,0.00719797066769,0.000662118128634,2.26906625088,0.0594875070698,
2374,1682,3.1,PBE,UNP,40,64.0,7,0.04167,0.02,-66.92446726,0.01465092852,None,vtz,RMC,0.0913548665383,0.00183330013422,0.416013533026,0.00381726871615,1.75206530019,0.00647362733831,-0.00666619768203,0.00071501629766,2.00337101804,0.0636012481232,
2375,1683,3.1,PBE,UNP,40,64.0,8,0.08333,0.02,-66.928321,0.01623140602,None,vtz,RMC,0.10004525644,0.00189382162486,0.414405660965,0.00399056210878,1.75308843766,0.00670361518805,0.00730971383997,0.000737401224975,4.30966036039,0.0657558902753,
2376,1684,3.1,PBE,UNP,40,64.0,9,0.08333,0.02,-66.97660765,0.01801325171,None,vtz,RMC,0.10849053779,0.00170772217717,0.411454769539,0.00354467814908,1.75461495461,0.00599473860889,0.0110228253065,0.000663212990628,3.96656696089,0.0592767578762,
2377,1685,3.1,PBE,UNP,40,64.0,10,0.08333,0.02,-67.00260006,0.02152794291,None,vtz,RMC,0.097539558083,0.00172473198141,0.402367666616,0.00357760970659,1.77640613152,0.00605253227049,-0.00326459024012,0.000657303102918,2.12184761251,0.0594974585175,
2378,1686,3.1,PBE,UNP,40,64.0,11,0.08333,0.02,-66.94698821,0.01316741711,None,vtz,RMC,0.0944314344645,0.00185300144369,0.412822588154,0.00381499578743,1.74600738129,0.00643692084982,0.000721339698701,0.000700684322809,3.12856480028,0.0635299573135,
2379,1687,3.1,PBE,UNP,40,64.0,12,0.04167,0.02,-66.93467137,0.01453114746,None,vtz,RMC,0.0984357150627,0.00174844950639,0.414643404151,0.00364505024813,1.72697396955,0.00617710518799,0.00871569853969,0.000677969114002,2.49437833086,0.060690396484,
2380,1688,3.1,PBE,UNP,40,64.0,13,0.08333,0.02,-66.94943899,0.02350321556,None,vtz,RMC,0.0977732804518,0.00183780520209,0.411275388831,0.00388501320129,1.740562497,0.00655942017076,0.00402827272271,0.000703966877774,2.3758000102,0.064410257211,
2381,1689,3.1,PBE,UNP,40,64.0,14,0.08333,0.02,-66.8977375,0.0197496633,None,vtz,RMC,0.0889436047501,0.00195000475766,0.421156759643,0.00404353130147,1.7338364619,0.00678241452154,0.00112896270142,0.000732586700427,2.9233713725,0.0669041053164,
2382,1690,3.1,PBE,UNP,40,64.0,15,0.04167,0.02,-66.30340711,0.1818722472,None,vtz,RMC,0.0870776819252,0.00340681342489,0.469583058418,0.00729122647265,1.60825427496,0.0121429201793,-0.00598235958636,0.00127792766205,2.13640923387,0.115719688776,
2383,1691,3.1,PBE,UNP,40,64.0,16,0.04167,0.02,-66.94528805,0.01726484641,None,vtz,RMC,0.100560999399,0.001765823734,0.412474860571,0.00367872114927,1.73773132025,0.00627630679205,-0.00837314250372,0.000679478055794,2.20344663673,0.0614754936975,
2384,1692,3.1,PBE,UNP,40,64.0,17,0.08333,0.02,-66.88080927,0.01225641734,None,vtz,RMC,0.10591678034,0.00193982684234,0.414183065773,0.00402391067047,1.76906017988,0.00678213970232,0.00200814060189,0.000731251582636,2.88575265066,0.0664062348146,
2385,1693,3.1,PBE,UNP,40,64.0,18,0.01389,0.02,-66.89760889,0.01633589423,None,vtz,RMC,0.0980740397168,0.00172550191092,0.410928093425,0.00359218279325,1.74186148071,0.00614113267229,0.00300830560551,0.00066511434178,3.22989814442,0.0597634950653,
2386,1694,3.15,PBE,UNP,40,64.0,0,0.00694,0.02,-66.90105138,0.08143042133,None,vtz,RMC,0.0899097328323,0.00191037300528,0.411117305051,0.00397674008888,1.71478874966,0.00696124390734,-0.00320091554199,0.000731575814969,3.2034630348,0.0659640643146,
2387,1695,3.15,PBE,UNP,40,64.0,1,0.04167,0.02,-66.6460383,0.01975739105,None,vtz,RMC,0.101869723206,0.00169933538356,0.402085734175,0.0036021493364,1.75517942615,0.00625588018104,-0.000583177459069,0.000658493574901,3.01669385792,0.0603560063426,
2388,1696,3.15,PBE,UNP,40,64.0,2,0.04167,0.02,-66.72495757,0.01567499574,None,vtz,RMC,0.105097711744,0.00176646352392,0.404050630086,0.00370714312977,1.80594789261,0.00645772520557,0.0026180643232,0.000703115866883,3.56888752021,0.0621054198329,
2389,1697,3.15,PBE,UNP,40,64.0,3,0.04167,0.02,-66.66585708,0.01620249072,None,vtz,RMC,0.105159011995,0.00182779042455,0.397438117424,0.00379936309698,1.81856293334,0.00658036076997,-0.00112743373585,0.000708667488273,3.08988268893,0.063106826592,
2390,1698,3.15,PBE,UNP,40,64.0,4,0.04167,0.02,-66.71851851,0.01893030057,None,vtz,RMC,0.105056867929,0.00172326742729,0.408847747,0.00356874855798,1.72282605605,0.0061637002147,0.001166956851,0.000656792223328,3.53037014887,0.0592718654992,
2391,1699,3.15,PBE,UNP,40,64.0,5,0.04167,0.02,-66.68219368,0.01970886174,None,vtz,RMC,0.100238644235,0.00189399061982,0.39933534769,0.00395617867732,1.79391437708,0.00680745896592,0.00710646282308,0.000744450810794,3.77502649347,0.0651262680332,
2392,1700,3.15,PBE,UNP,40,64.0,6,0.02083,0.02,-66.66437698,0.01579747287,None,vtz,RMC,0.105110782577,0.00170406818177,0.407544745446,0.00354528493566,1.76379437819,0.00611456229976,0.000512311295943,0.000647901100256,3.48483254776,0.0588804251578,
2393,1701,3.15,PBE,UNP,40,64.0,7,0.04167,0.02,-66.78123731,0.01772174852,None,vtz,RMC,0.108427299216,0.00173540769401,0.398937472737,0.00361825490719,1.78637524273,0.00631745176456,0.00706974108109,0.000664471253453,4.18737421091,0.0609158575457,
2394,1702,3.15,PBE,UNP,40,64.0,8,0.08333,0.02,-66.70222941,0.01510566148,None,vtz,RMC,0.10536573101,0.00166448610536,0.405809653496,0.00350273551002,1.76574326831,0.00621071422749,0.00884241290388,0.000664141796533,2.51262774633,0.0587224398281,
2395,1703,3.15,PBE,UNP,40,64.0,9,0.08333,0.02,-66.71036082,0.0136945143,None,vtz,RMC,0.0993013622129,0.00182503614216,0.405430383614,0.00378123390184,1.74468591838,0.00658180017399,0.00337347965301,0.000711490895653,2.62991898159,0.0635168214512,
2396,1704,3.15,PBE,UNP,40,64.0,10,0.08333,0.02,-66.63535972,0.01511046379,None,vtz,RMC,0.0952869278336,0.00181380049825,0.413271804757,0.0037606367894,1.72715768956,0.00652043750554,0.00174018824009,0.000693568817832,2.69922301709,0.0624313093547,
2397,1705,3.15,PBE,UNP,40,64.0,11,0.08333,0.02,-66.72562882,0.01486602851,None,vtz,RMC,0.102602309066,0.00170934883805,0.404463803464,0.00359774261135,1.74953218393,0.00625672165456,0.00462834799044,0.000674675976462,3.37794078611,0.0598506824113,
2398,1706,3.15,PBE,UNP,40,64.0,12,0.04167,0.02,-66.75843264,0.01735602537,None,vtz,RMC,0.103613340924,0.00183813495123,0.40560083979,0.00379287462617,1.74619312619,0.00658990860115,-0.00100815248791,0.000711690323999,2.70942097445,0.0629994794942,
2399,1707,3.15,PBE,UNP,40,64.0,13,0.08333,0.02,-66.65502268,0.02069395071,None,vtz,RMC,0.0970726013168,0.00183417421971,0.416988697967,0.00381775335926,1.72706005033,0.00650199690639,0.00332387665133,0.000707631927957,2.75290548807,0.0634934904962,
2400,1708,3.15,PBE,UNP,40,64.0,14,0.08333,0.02,-66.77726957,0.0130512083,None,vtz,RMC,0.101612526227,0.00179424243965,0.395867695143,0.00374477816934,1.76356718111,0.00652388037655,0.00171457925862,0.000680840057619,3.03830934868,0.0620493100441,
2401,1709,3.15,PBE,UNP,40,64.0,15,0.04167,0.02,-66.7911947,0.01253981779,None,vtz,RMC,0.101693327529,0.00175400768232,0.395375141134,0.00367615329509,1.78528350935,0.00633791221738,0.00697927281524,0.000676265463882,3.37842243886,0.0611488820809,
2402,1710,3.15,PBE,UNP,40,64.0,16,0.04167,0.02,-66.71354142,0.01433636762,None,vtz,RMC,0.098153051507,0.00176372773695,0.399792344078,0.00368896769114,1.73189471516,0.00638670297414,0.00791484725903,0.000695201815893,3.49774104592,0.0622300660444,
2403,1711,3.15,PBE,UNP,40,64.0,17,0.08333,0.02,-66.70842431,0.01930260806,None,vtz,RMC,0.0931788085967,0.00180341352563,0.406672694864,0.00371925603232,1.71953343926,0.0064561447073,0.00567474199395,0.000684374905223,4.12910946172,0.0622186535186,
2404,1712,3.15,PBE,UNP,40,64.0,18,0.01389,0.02,-66.64662007,0.01980138755,None,vtz,RMC,0.0902383344594,0.00179267892174,0.406083095989,0.00372473201321,1.79751823256,0.00644297302197,0.00219831592029,0.00066855993203,3.48280716864,0.0617849124589,
2405,1713,3.2,PBE,UNP,40,64.0,0,0.00694,0.02,-66.49227155,0.01341683602,None,vtz,RMC,0.104400742145,0.00180003732057,0.395154512534,0.00377396805928,1.79561139736,0.00735544691244,0.00850552782964,0.000724806620874,3.72418819857,0.0626199800186,
2406,1714,3.2,PBE,UNP,40,64.0,1,0.04167,0.02,-66.5109707,0.01186908445,None,vtz,RMC,0.115547139491,0.00178768225776,0.404493780857,0.00381272629381,1.79778783593,0.0074092288211,0.0113214578492,0.000694647538202,4.26515170643,0.0633475085012,
2407,1715,3.2,PBE,UNP,40,64.0,2,0.04167,0.02,-66.47541706,0.01173872019,None,vtz,RMC,0.0989063089763,0.00172361710979,0.394803773528,0.00360429500682,1.81496627875,0.00708739113926,0.0114877350494,0.000670206285856,3.09284696278,0.0599666198629,
2408,1716,3.2,PBE,UNP,40,64.0,3,0.04167,0.02,-66.47552904,0.01417878222,None,vtz,RMC,0.101115353733,0.00179205235841,0.405222722738,0.00376405713831,1.80256932366,0.00728518801556,0.00351669680326,0.000685797375952,3.48140722663,0.0622656986449,
2409,1717,3.2,PBE,UNP,40,64.0,4,0.04167,0.02,-66.44400738,0.01270950717,None,vtz,RMC,0.101986271781,0.00176946428547,0.402400369062,0.0037209419677,1.76741489281,0.0073934120156,0.0013840860636,0.000688346719628,3.08079556473,0.0616186748216,
2410,1718,3.2,PBE,UNP,40,64.0,5,0.04167,0.02,-66.46813775,0.01880376829,None,vtz,RMC,0.103411658834,0.00176102958697,0.398383541576,0.00371759695326,1.74103662904,0.00707110311974,0.00372193496473,0.000673171375609,3.25623893736,0.0620262527356,
2411,1719,3.2,PBE,UNP,40,64.0,6,0.02083,0.02,-66.48960028,0.01277418062,None,vtz,RMC,0.106778887392,0.00173057919659,0.397997206035,0.00362719048336,1.76807063421,0.00719593596499,-6.47797959202e-05,0.000679605116523,2.88680600778,0.0607064021001,
2412,1720,3.2,PBE,UNP,40,64.0,7,0.04167,0.02,-66.51261779,0.01497864455,None,vtz,RMC,0.0943899649174,0.00171905746129,0.395392496091,0.00360638354853,1.75309762167,0.00711257979032,-0.00375006656224,0.000685623203548,3.40294105795,0.0603737255245,
2413,1721,3.2,PBE,UNP,40,64.0,8,0.08333,0.02,-66.40471797,0.01783790512,None,vtz,RMC,0.101456195742,0.00187546905892,0.404139337158,0.00388498402943,1.76338420897,0.00768821977125,0.00441883018048,0.000720228458907,4.25479576827,0.0645520200257,
2414,1722,3.2,PBE,UNP,40,64.0,9,0.08333,0.02,-66.51499953,0.02100201833,None,vtz,RMC,0.109123008266,0.00174888161722,0.402469527409,0.00366013688718,1.77052890423,0.00726283526958,0.00664582660806,0.000670415661559,2.77075782749,0.0606033027846,
2415,1723,3.2,PBE,UNP,40,64.0,10,0.08333,0.02,-66.51810018,0.0163389056,None,vtz,RMC,0.102008203122,0.00153024135377,0.395344732673,0.00324910117958,1.76958066124,0.0065840213309,-0.00723178771075,0.000602705001364,3.13516532139,0.0544603313736,
2416,1724,3.2,PBE,UNP,40,64.0,11,0.08333,0.02,-66.45675734,0.01632184575,None,vtz,RMC,0.0888371185546,0.0017593471762,0.399682782383,0.00364906187298,1.76657775627,0.00715334424409,0.00204430329347,0.000683618886765,2.82275008744,0.0612949304049,
2417,1725,3.2,PBE,UNP,40,64.0,12,0.04167,0.02,-66.41310834,0.0211882726,None,vtz,RMC,0.100721571181,0.00171364862707,0.406180156171,0.00361808716336,1.7155277369,0.00714535816409,0.0119677533481,0.000670346293571,4.8859845871,0.0601851154009,
2418,1726,3.2,PBE,UNP,40,64.0,13,0.08333,0.02,-66.48807728,0.01630451489,None,vtz,RMC,0.103621857473,0.00170163210621,0.398006667986,0.00353761046345,1.78050123678,0.00705597613519,-0.00219613418112,0.000656747630781,2.84761624852,0.0593914781842,
2419,1727,3.2,PBE,UNP,40,64.0,14,0.08333,0.02,-66.49396357,0.01440861165,None,vtz,RMC,0.0900110767464,0.00173602716476,0.405960748561,0.00363519951645,1.75377999759,0.00710745676125,0.00158976739697,0.000663080942172,4.01877910614,0.0599877747752,
2420,1728,3.2,PBE,UNP,40,64.0,15,0.04167,0.02,-66.48122554,0.01995784659,None,vtz,RMC,0.0886715174254,0.0017728434287,0.401899282888,0.00373114913312,1.81132136584,0.00746262311248,-0.00523880433342,0.000692745619303,3.23921386712,0.0624289623832,
2421,1729,3.2,PBE,UNP,40,64.0,16,0.04167,0.02,-66.40066766,0.01941423209,None,vtz,RMC,0.0990749311199,0.00183604347753,0.412204765612,0.00384462828041,1.72634051408,0.00758879089901,-0.00331711364086,0.000717720741562,3.46334682589,0.0640535859451,
2422,1730,3.2,PBE,UNP,40,64.0,17,0.08333,0.02,-66.42810466,0.02294521072,None,vtz,RMC,0.106139741611,0.00188313256977,0.404393312897,0.00392680758215,1.73114056591,0.0077512116223,0.00105233913736,0.000721748027261,2.50524397562,0.0653786638882,
2423,1731,3.2,PBE,UNP,40,64.0,18,0.01389,0.02,-66.24870101,0.0297532933,None,vtz,RMC,0.0997778998448,0.00277318517076,0.420686264634,0.00595733861319,1.72110815469,0.0117074266998,-0.000208484035784,0.00108810814585,3.29540152084,0.0975608104888,
2424,1732,3.25,PBE,UNP,40,64.0,0,0.00694,0.02,-65.92900114,0.06646770077,None,vtz,RMC,0.108203147607,0.00288723441491,0.422457539897,0.00604649878263,1.7213859005,0.0103303082811,0.000715251659706,0.00112847967591,2.38662620272,0.100655303342,
2425,1733,3.25,PBE,UNP,40,64.0,1,0.04167,0.02,-65.96557141,0.01535580324,None,vtz,RMC,0.107466614734,0.00268620011318,0.421467242428,0.00564938422285,1.73271012232,0.00965195280148,0.00371013661666,0.00105312136278,4.06229015515,0.094968740761,
2426,1734,3.25,PBE,UNP,40,64.0,2,0.04167,0.02,-66.08425947,0.0262060839,None,vtz,RMC,0.116267564564,0.00275700192581,0.413783225279,0.0058228605524,1.70775325403,0.0099417156549,0.0119506835969,0.00108579113979,4.09721476232,0.0981151333473,
2427,1735,3.25,PBE,UNP,40,64.0,3,0.04167,0.02,-65.9736705,0.05206436414,None,vtz,RMC,0.108513237852,0.0030513079578,0.423237674617,0.00654117864234,1.70091068991,0.0110825439112,0.00567968147311,0.00119740220056,3.16427897115,0.10656040975,
2428,1736,3.25,PBE,UNP,40,64.0,4,0.04167,0.02,-66.06222283,0.03180606142,None,vtz,RMC,0.111186433013,0.00273483383042,0.414603438549,0.00585302312653,1.77438121395,0.00971762627916,-0.00487476992854,0.00108809982195,2.67051721656,0.0967192018308,
2429,1737,3.25,PBE,UNP,40,64.0,5,0.04167,0.02,-65.95077264,0.01882763692,None,vtz,RMC,0.102600436745,0.00283197217059,0.424916028327,0.00591540377372,1.6877503605,0.010002274481,0.000938313798457,0.00111852644646,2.48723845298,0.0977453489397,
2430,1738,3.25,PBE,UNP,40,64.0,6,0.02083,0.02,-65.37465094,0.1781057889,None,vtz,RMC,0.0911273871548,0.0033312841967,0.457472624778,0.00709077070205,1.62073305633,0.0120577846836,0.00219801914278,0.00128623380728,2.95705910015,0.114776529671,
2431,1739,3.25,PBE,UNP,40,64.0,7,0.04167,0.02,-65.3691537,0.25759649,None,vtz,RMC,0.107345377605,0.00369776667878,0.465374716373,0.00778547471421,1.61078011158,0.012864672996,-0.00145352586992,0.00140528254317,2.21266465948,0.125586985209,
2432,1740,3.25,PBE,UNP,40,64.0,8,0.08333,0.02,-65.10977323,0.0,None,vtz,RMC,0.0952501085083,0.0,0.475702491774,0.0,1.57724812161,0.0,-0.00167790919464,0.0,1.69687662764,0.0,
2433,1741,3.25,PBE,UNP,40,64.0,9,0.08333,0.02,-65.27210772,0.2799221121,None,vtz,RMC,0.102228122288,0.0031676600147,0.470478748245,0.00675196243402,1.6180538479,0.0114636334186,-0.00232962902661,0.00127585617635,2.2985664875,0.110831015251,
2434,1742,3.25,PBE,UNP,40,64.0,10,0.08333,0.02,-64.83949864,0.0,None,vtz,RMC,0.0848516167528,0.0,0.484938197749,0.0,1.53035405283,0.0,-0.00724377290549,0.0,2.01821614585,0.0,
2435,1743,3.25,PBE,UNP,40,64.0,11,0.08333,0.02,-65.20965252,0.0,None,vtz,RMC,0.10080403646,0.0,0.478927419782,0.0,1.56166524364,0.0,0.00432083695107,0.0,2.48147352421,0.0,
2436,1744,3.25,PBE,UNP,40,64.0,12,0.04167,0.02,-64.95774221,0.0,None,vtz,RMC,0.107557779955,0.0,0.47201054829,0.0,1.59854650503,0.0,0.000947356051551,0.0,2.0087624785,0.0,
2437,1745,3.25,PBE,UNP,40,64.0,13,0.08333,0.02,-65.00335982,0.0,None,vtz,RMC,0.104454210071,0.0,0.480364643424,0.0,1.52208931012,0.0,-0.00178189501787,0.0,2.01657443547,0.0,
2438,1746,3.25,PBE,UNP,40,64.0,14,0.08333,0.02,-65.08438192,0.0,None,vtz,RMC,0.0947991265267,0.0,0.474625250242,0.0,1.55364241805,0.0,-0.00614556206026,0.0,1.58385064027,0.0,
2439,1747,3.25,PBE,UNP,40,64.0,15,0.04167,0.02,-65.08626372,0.0,None,vtz,RMC,0.0966529676615,0.0,0.472455145722,0.0,1.56058031649,0.0,0.00224675684731,0.0,2.31430528436,0.0,
2440,1748,3.25,PBE,UNP,40,64.0,16,0.04167,0.02,-64.97028436,0.0,None,vtz,RMC,0.0996670193136,0.0,0.471172160193,0.0,1.55366290983,0.0,-0.00296350550041,0.0,2.51078694679,0.0,
2441,1749,3.25,PBE,UNP,40,64.0,17,0.08333,0.02,-65.00391301,0.0,None,vtz,RMC,0.0856968858466,0.0,0.482402566478,0.0,1.49878130692,0.0,0.000241789638125,0.0,2.86036675352,0.0,
2442,1750,3.25,PBE,UNP,40,64.0,18,0.01389,0.02,-64.99701929,0.0,None,vtz,RMC,0.100223524306,0.0,0.473985886468,0.0,1.57261441257,0.0,0.00273268711577,0.0,2.4735791016,0.0,
2443,1751,3.3,PBE,UNP,40,64.0,0,0.00694,0.02,-66.07090246,0.02874621374,None,vtz,RMC,0.104988005266,0.00161647410548,0.388826966948,0.0034796177868,1.81472162147,0.0066397275471,0.0017892126755,0.000637552744181,3.1745062227,0.0581274205592,
2444,1752,3.3,PBE,UNP,40,64.0,1,0.04167,0.02,-65.9252532,0.02365601319,None,vtz,RMC,0.10598079298,0.00185404238449,0.396148359318,0.00384534388308,1.75848156922,0.00728604150913,0.010488968749,0.000735104896002,4.1028547533,0.0650241560986,
2445,1753,3.3,PBE,UNP,40,64.0,2,0.04167,0.02,-66.01020986,0.02132050447,None,vtz,RMC,0.0946528399444,0.00173854980899,0.397514585486,0.0036694222413,1.73339964807,0.00718578583378,0.00185789634639,0.000677067175924,4.44695137306,0.0618660963567,
2446,1754,3.3,PBE,UNP,40,64.0,3,0.04167,0.02,-65.95863336,0.02134962024,None,vtz,RMC,0.116218558829,0.00175125831466,0.389746882792,0.00366579747817,1.83321042203,0.00699921230778,-0.00364617062528,0.000699137848054,3.15806245368,0.0621220347349,
2447,1755,3.3,PBE,UNP,40,64.0,4,0.04167,0.02,-66.00426622,0.01971006363,None,vtz,RMC,0.110953424629,0.00176193069444,0.393282665757,0.00368928552732,1.79741723679,0.00718182484273,0.00536745629992,0.000703967954485,2.50720785777,0.0622341446305,
2448,1756,3.3,PBE,UNP,40,64.0,5,0.04167,0.02,-66.07329126,0.02663573378,None,vtz,RMC,0.0910703856264,0.00173968924939,0.388391263843,0.00365104364133,1.75678511348,0.00713706971734,0.00341677884814,0.000697433944456,5.14749674476,0.0619666941917,
2449,1757,3.3,PBE,UNP,40,64.0,6,0.02083,0.02,-65.99945227,0.0244920144,None,vtz,RMC,0.0989993700614,0.0017888212219,0.387919364111,0.00373097827866,1.8009832189,0.00725671882827,0.00212792723179,0.000700335108685,2.33163886666,0.0626986780253,
2450,1758,3.3,PBE,UNP,40,64.0,7,0.04167,0.02,-66.00735227,0.02181682867,None,vtz,RMC,0.118849647918,0.00178744512739,0.383185979561,0.00376867921653,1.80851069266,0.00720457432164,0.00480417669501,0.000714478921376,3.45526794075,0.0635118086855,
2451,1759,3.3,PBE,UNP,40,64.0,8,0.08333,0.02,-65.95851404,0.02563850071,None,vtz,RMC,0.11404487941,0.00181168737677,0.39275729197,0.00380362189946,1.81323213979,0.00716542138952,0.00619339947925,0.000720590096961,3.54198480441,0.063730517986,
2452,1760,3.3,PBE,UNP,40,64.0,9,0.08333,0.02,-66.00105854,0.02467204963,None,vtz,RMC,0.101434875159,0.00171244462127,0.385491491775,0.00358166888894,1.75223683321,0.00684392858352,-0.000995122071458,0.000674132211103,3.10566742079,0.0604825277932,
2453,1761,3.3,PBE,UNP,40,64.0,10,0.08333,0.02,-66.02016019,0.01724229729,None,vtz,RMC,0.102625254992,0.00173934718782,0.388139028964,0.00365557159021,1.79981927436,0.00700363622055,0.00617992982965,0.000678677409288,3.045108366,0.0608801692626,
2454,1762,3.3,PBE,UNP,40,64.0,11,0.08333,0.02,-66.09325974,0.02422565597,None,vtz,RMC,0.122344552498,0.0016716260762,0.383282165924,0.00351953803278,1.83052281154,0.00670783715526,0.0104668373123,0.00065236435597,3.0649944389,0.0595168739787,
2455,1763,3.3,PBE,UNP,40,64.0,12,0.04167,0.02,-65.994228,0.02372292892,None,vtz,RMC,0.135300938846,0.00176497026016,0.399924877448,0.00376578907602,1.75067605411,0.00713331065484,-0.00150903305776,0.000695249335465,3.06255383997,0.0626797399202,
2456,1764,3.3,PBE,UNP,40,64.0,13,0.08333,0.02,-65.98390658,0.01651527656,None,vtz,RMC,0.101244735407,0.00181089568233,0.400779232452,0.00375109685746,1.75333888418,0.00729529085504,0.00612448861375,0.000696159892011,4.22903098262,0.0628542693899,
2457,1765,3.3,PBE,UNP,40,64.0,14,0.08333,0.02,-65.96708442,0.01639072027,None,vtz,RMC,0.102176708279,0.00179395448944,0.399323820484,0.00379681116568,1.73508902383,0.00717417752684,-0.00162509854782,0.000690159946809,2.53889620125,0.0635163150467,
2458,1766,3.3,PBE,UNP,40,64.0,15,0.04167,0.02,-66.05037509,0.01693095568,None,vtz,RMC,0.116466308595,0.00172109165428,0.388211747164,0.00360279696212,1.81205484691,0.00682227861563,-0.000699393564064,0.000667908968022,2.73157829856,0.0606596144056,
2459,1767,3.3,PBE,UNP,40,64.0,16,0.04167,0.02,-65.98887215,0.0198055532,None,vtz,RMC,0.0968639134206,0.00181080949679,0.390489671542,0.00377432715711,1.8017465863,0.00725447050994,0.00460404138942,0.000702367915011,3.06848168171,0.0634423246076,
2460,1768,3.3,PBE,UNP,40,64.0,17,0.08333,0.02,-65.95819573,0.01338110181,None,vtz,RMC,0.104547993227,0.00168690259675,0.400969877764,0.00349494739652,1.73219572783,0.00666574566732,-0.00426029632148,0.000661323152853,2.59565020791,0.0593168688907,
2461,1769,3.3,PBE,UNP,40,64.0,18,0.01389,0.02,-65.91709099,0.01644307591,None,vtz,RMC,0.103010655962,0.00182199586916,0.401372040734,0.00375212541941,1.76171277739,0.00702373199703,0.00430593446831,0.000693822591507,2.62022266215,0.0628653371272,
2462,1770,2.4,PBE,AFM,40,64.0,0,0.00694,0.02,-70.42625697,0.01339540379,None,vtz,RMC,0.0978490326363,0.001846718761,0.485072130156,0.00383231640809,1.66671619066,0.00627428376991,0.00666559600853,0.000661692163007,4.27171078895,0.0601034581466,
2463,1771,2.4,PBE,AFM,40,64.0,1,0.04167,0.02,-70.35887077,0.01129534109,None,vtz,RMC,0.105257785378,0.00178378280026,0.484922193969,0.00369786253477,1.66544875216,0.00604516855948,0.00755974633937,0.000654283509509,4.93254833993,0.0580875149258,
2464,1772,2.4,PBE,AFM,40,64.0,2,0.04167,0.02,-70.36932668,0.009575647096,None,vtz,RMC,0.101909777482,0.00167464465592,0.48197492476,0.00345282118327,1.66524901335,0.00568160238339,0.00996057357025,0.000612512004062,4.73036495514,0.0545068382125,
2465,1773,2.4,PBE,AFM,40,64.0,3,0.04167,0.02,-70.39312468,0.012265518,None,vtz,RMC,0.0964891872838,0.00170080379053,0.484482634321,0.00352068218322,1.64672038844,0.0058155826726,0.00454239005062,0.000627570273549,4.27613154282,0.055679097821,
2466,1774,2.4,PBE,AFM,40,64.0,4,0.04167,0.02,-70.43696665,0.01060752218,None,vtz,RMC,0.0770075050621,0.00164258186623,0.486603856888,0.00339650975359,1.63064870877,0.00555904941923,0.00757664156785,0.00061264463459,3.84175112091,0.0534967161768,
2467,1775,2.4,PBE,AFM,40,64.0,5,0.04167,0.02,-70.39035795,0.01108756648,None,vtz,RMC,0.10034149498,0.00162178915085,0.488328510496,0.0033500674534,1.655199259,0.00548197204105,0.00884139764955,0.000584449183451,4.90381864791,0.0525590268295,
2468,1776,2.4,PBE,AFM,40,64.0,6,0.02083,0.02,-70.41077292,0.0133732015,None,vtz,RMC,0.0924674741667,0.00159693738462,0.486098322117,0.00331689640665,1.65778789344,0.00542488805568,0.00761618458861,0.000582706687411,4.36191720378,0.0521346145149,
2469,1777,2.4,PBE,AFM,40,64.0,7,0.04167,0.02,-70.38673643,0.01294578423,None,vtz,RMC,0.110219254355,0.00170800814047,0.480292852912,0.00355309306313,1.67892318913,0.00578093279682,0.0117662318354,0.000623982565309,5.35513547295,0.0556282748919,
2470,1778,2.4,PBE,AFM,40,64.0,8,0.08333,0.02,-70.38998203,0.01358292858,None,vtz,RMC,0.0928554771731,0.00169675294624,0.482244030929,0.00350614009838,1.65221089449,0.00570949579403,0.00743556309075,0.000609601693958,4.14122026352,0.0548515057205,
2471,1779,2.4,PBE,AFM,40,64.0,9,0.08333,0.02,-70.40171235,0.01125009948,None,vtz,RMC,0.10164723116,0.00153512892692,0.482221165496,0.00316224940183,1.66178535412,0.00519058551826,0.0103699209174,0.000557155077129,4.73299971442,0.0500422560205,
2472,1780,2.4,PBE,AFM,40,64.0,10,0.08333,0.02,-70.41726297,0.01072559997,None,vtz,RMC,0.101609169287,0.00171808689616,0.482468228222,0.00355239867487,1.66440318919,0.00588550090679,0.00740218174249,0.000629313316478,4.45950656481,0.0563237767407,
2473,1781,2.4,PBE,AFM,40,64.0,11,0.08333,0.02,-70.39801444,0.01065776427,None,vtz,RMC,0.105974574771,0.0016291742485,0.48448780587,0.00336072464115,1.65503370264,0.00556169507757,0.00711025168224,0.000587724578528,4.97886976893,0.0531845487406,
2474,1782,2.4,PBE,AFM,40,64.0,12,0.04167,0.02,-70.40867802,0.01042533952,None,vtz,RMC,0.09290456011,0.0016663835042,0.480615883097,0.00344179726549,1.64949477964,0.00565383208254,0.00719645126791,0.000608998214109,4.52447758918,0.0542618423592,
2475,1783,2.4,PBE,AFM,40,64.0,13,0.08333,0.02,-70.45884654,0.01167089547,None,vtz,RMC,0.0952581651443,0.00170438127609,0.481773974572,0.00353843192559,1.65492524958,0.00583977894556,0.00554004629851,0.000622732821829,4.26861589609,0.0557132805161,
2476,1784,2.4,PBE,AFM,40,64.0,14,0.08333,0.02,-70.30297136,0.01694180878,None,vtz,RMC,0.101892532124,0.00177675857929,0.486106126518,0.00368212754647,1.627918825,0.00602061134282,0.00510151689635,0.000635811175438,4.34784067636,0.0581944084033,
2477,1785,2.4,PBE,AFM,40,64.0,15,0.04167,0.02,-70.40509379,0.01165646054,None,vtz,RMC,0.100525115481,0.00184995548404,0.481407110134,0.00382713654943,1.65237794259,0.00625492581489,0.00641123327605,0.00066201514184,4.3182557638,0.0603486013619,
2478,1786,2.4,PBE,AFM,40,64.0,16,0.04167,0.02,-70.39882498,0.01042033768,None,vtz,RMC,0.112727768505,0.00170906473608,0.476543103011,0.00351987012575,1.66375606963,0.00578320630368,0.0123228938149,0.000630155722575,5.11024328165,0.0562404747478,
2479,1787,2.4,PBE,AFM,40,64.0,17,0.08333,0.02,-70.40149726,0.01165825408,None,vtz,RMC,0.10972454809,0.00168667425062,0.486273401034,0.00350813315161,1.68595774458,0.00571865364886,0.0102093849133,0.000624898998267,5.3731589987,0.0549660469858,
2480,1788,2.4,PBE,AFM,40,64.0,18,0.01389,0.02,-70.40378567,0.008813583206,None,vtz,RMC,0.103818267142,0.00177070464163,0.480903408725,0.00366259338457,1.66445526258,0.00596309813545,0.0118254497027,0.00064145526848,5.04907327468,0.0575060052951,
2481,1789,2.45,PBE,AFM,40,64.0,0,0.00694,0.02,-70.15706265,0.01515928006,None,vtz,RMC,0.11386707609,0.0016688606059,0.478140515717,0.00345777060735,1.66445057703,0.00565437810406,0.0129859636323,0.000614086082381,5.66768582795,0.054739820319,
2482,1790,2.45,PBE,AFM,40,64.0,1,0.04167,0.02,-70.1664239,0.01203662272,None,vtz,RMC,0.11885865953,0.00178167656901,0.474292177487,0.00369384432964,1.68273201273,0.00609809560895,0.0117097190624,0.00065447587636,5.74051840339,0.0583072103074,
2483,1791,2.45,PBE,AFM,40,64.0,2,0.04167,0.02,-70.18906548,0.01036114448,None,vtz,RMC,0.114679738053,0.00179857457983,0.475795353958,0.00375131559341,1.68593393653,0.00619599417102,0.0103351562998,0.000661974940639,5.47373343997,0.0593546550996,
2484,1792,2.45,PBE,AFM,40,64.0,3,0.04167,0.02,-70.17744727,0.01218906654,None,vtz,RMC,0.126453228568,0.00178629263265,0.478247741343,0.00373885399443,1.70573784723,0.00611184432523,0.0188579000172,0.000648805620031,6.11814438302,0.0586870841949,
2485,1793,2.45,PBE,AFM,40,64.0,4,0.04167,0.02,-70.19736592,0.01273646833,None,vtz,RMC,0.116835088532,0.00162025232015,0.468495095175,0.00335811660658,1.6978458659,0.00553377843983,0.0142443451352,0.00060041078542,5.87181597431,0.0535411663852,
2486,1794,2.45,PBE,AFM,40,64.0,5,0.04167,0.02,-70.18949578,0.01235790585,None,vtz,RMC,0.122731561854,0.00169623943927,0.479119830038,0.00351571927101,1.67450737846,0.00573019128693,0.0135626435536,0.000621926898454,5.89640543629,0.0555881967099,
2487,1795,2.45,PBE,AFM,40,64.0,6,0.02083,0.02,-70.15476886,0.01370042695,None,vtz,RMC,0.135779150621,0.00179212816692,0.474519839704,0.00371637495407,1.67039199313,0.00612421462701,0.0149198031507,0.000664126050764,6.66023757104,0.0589158214012,
2488,1796,2.45,PBE,AFM,40,64.0,7,0.04167,0.02,-70.16016448,0.014572864,None,vtz,RMC,0.117258195291,0.00165548006461,0.475594023812,0.00343869177164,1.67263558347,0.00561561951668,0.0112856298028,0.000612568323996,5.3680400834,0.0544226313775,
2489,1797,2.45,PBE,AFM,40,64.0,8,0.08333,0.02,-70.19109165,0.009120521787,None,vtz,RMC,0.118561559608,0.00162000959975,0.475902111202,0.00339263999306,1.67377144018,0.00557168857222,0.0125696174736,0.000594764296075,5.80249079719,0.0537658045531,
2490,1798,2.45,PBE,AFM,40,64.0,9,0.08333,0.02,-70.18089859,0.01248770417,None,vtz,RMC,0.118999678018,0.00179133265185,0.468932353717,0.00372674236753,1.68698599555,0.00614167633809,0.01079165186,0.000659219474515,5.53225399616,0.0590959933579,
2491,1799,2.45,PBE,AFM,40,64.0,10,0.08333,0.02,-70.18908181,0.01780629143,None,vtz,RMC,0.125614587504,0.00171002028871,0.478552611045,0.0035481614301,1.65003841562,0.00577170584788,0.0155108225292,0.000632024670092,6.17472466359,0.0560782252107,
2492,1800,2.45,PBE,AFM,40,64.0,11,0.08333,0.02,-70.17351963,0.008909496474,None,vtz,RMC,0.11510328989,0.00170036587979,0.476689149884,0.00349119469226,1.66644787982,0.00570943141919,0.00965030515181,0.00061513927226,5.41830621647,0.0552983266424,
2493,1801,2.45,PBE,AFM,40,64.0,12,0.04167,0.02,-70.16753075,0.01034952459,None,vtz,RMC,0.139847600816,0.00183529676996,0.474351967863,0.00378080735105,1.69293944133,0.00618137720986,0.0177110944881,0.000676638110718,7.24787565806,0.0599700456469,
2494,1802,2.45,PBE,AFM,40,64.0,13,0.08333,0.02,-70.16969723,0.0140879476,None,vtz,RMC,0.127208092099,0.00163501529634,0.473055010944,0.00337393158166,1.67597389827,0.00560455956518,0.0156469602743,0.000596751188679,6.30190784293,0.0535716629775,
2495,1803,2.45,PBE,AFM,40,64.0,14,0.08333,0.02,-70.17116972,0.01001408752,None,vtz,RMC,0.129141771328,0.00163478148918,0.479542644227,0.00337136320757,1.65761625995,0.00550044845057,0.016322530472,0.0005947770626,6.60747672356,0.0531485549738,
2496,1804,2.45,PBE,AFM,40,64.0,15,0.04167,0.02,-70.19727642,0.01100323313,None,vtz,RMC,0.121506904724,0.00168717732274,0.472554782236,0.00350511288364,1.68954937647,0.00569905353214,0.0144513445424,0.000621987516184,5.80665481833,0.0550954603363,
2497,1805,2.45,PBE,AFM,40,64.0,16,0.04167,0.02,-70.1450186,0.01286724824,None,vtz,RMC,0.141007251093,0.00178330667869,0.477527168638,0.00370668670879,1.70764344147,0.00609107977405,0.0213669948661,0.00065783082027,7.57052204803,0.0584314329116,
2498,1806,2.45,PBE,AFM,40,64.0,17,0.08333,0.02,-70.18091189,0.01176634494,None,vtz,RMC,0.123975403802,0.00184793056122,0.474333267947,0.00384274538429,1.6786116924,0.00632817573105,0.0146050734744,0.000683640766417,6.26561545378,0.060851913935,
2499,1807,2.45,PBE,AFM,40,64.0,18,0.01389,0.02,-70.11468686,0.01748583457,None,vtz,RMC,0.126715783746,0.00183300022736,0.480644421348,0.0037826869124,1.65805224136,0.00618605191307,0.0178044707472,0.000654321051613,6.56642753843,0.0597595199319,
2500,1808,2.5,PBE,AFM,40,64.0,0,0.00694,0.02,-69.90195757,0.01292337529,None,vtz,RMC,0.158392537439,0.0017618669513,0.464888416048,0.003629265047,1.70764485846,0.00672010777969,0.0262738332692,0.000645773163488,8.83721945733,0.057750944062,
2501,1809,2.5,PBE,AFM,40,64.0,1,0.04167,0.02,-69.95878853,0.01103534935,None,vtz,RMC,0.142668728292,0.00169725669876,0.472001291892,0.00354242991216,1.67320027777,0.0065168988584,0.0217386984018,0.000624721434724,7.51401305345,0.056154210618,
2502,1810,2.5,PBE,AFM,40,64.0,2,0.04167,0.02,-69.92358009,0.01804337083,None,vtz,RMC,0.148765984426,0.00184119314954,0.466305140132,0.00383138253049,1.71802791662,0.00705683177028,0.0206797492933,0.000680619364364,7.53990203199,0.0610586726111,
2503,1811,2.5,PBE,AFM,40,64.0,3,0.04167,0.02,-69.89963923,0.01162177175,None,vtz,RMC,0.13466478387,0.0016315660247,0.474762132236,0.00340498909935,1.69327884515,0.00623252624172,0.0144122333973,0.000609942619923,7.06503013077,0.0539130151467,
2504,1812,2.5,PBE,AFM,40,64.0,4,0.04167,0.02,-69.86730271,0.01878219055,None,vtz,RMC,0.144296838011,0.00187726760593,0.466137950632,0.00387065698358,1.70785659723,0.00722910518985,0.0195199759679,0.000664064681841,7.75839184076,0.0615922293346,
2505,1813,2.5,PBE,AFM,40,64.0,5,0.04167,0.02,-69.96244316,0.01189174536,None,vtz,RMC,0.13376708442,0.00171780032392,0.465053455781,0.00360076255536,1.68334359725,0.00669162203109,0.018741959633,0.000644139555174,7.15893171674,0.0569153419027,
2506,1814,2.5,PBE,AFM,40,64.0,6,0.02083,0.02,-69.91064928,0.0127850711,None,vtz,RMC,0.138588834638,0.00168710693408,0.470308472586,0.00352224808863,1.68295684722,0.00655386652746,0.0186794511969,0.000634393980247,7.1219112846,0.056087634388,
2507,1815,2.5,PBE,AFM,40,64.0,7,0.04167,0.02,-69.87768427,0.01178653356,None,vtz,RMC,0.14930162864,0.00187313458717,0.474247572242,0.00390558533693,1.68108463955,0.00730619919301,0.0188548843028,0.000673144880668,7.60548474199,0.0618372414782,
2508,1816,2.5,PBE,AFM,40,64.0,8,0.08333,0.02,-69.93893059,0.01573350416,None,vtz,RMC,0.141307097104,0.00171664912566,0.473888713158,0.0035363531519,1.6815966236,0.00656742591168,0.0194239554428,0.000625046013481,7.30417254102,0.0559527834144,
2509,1817,2.5,PBE,AFM,40,64.0,9,0.08333,0.02,-69.93797181,0.01278196929,None,vtz,RMC,0.149963720944,0.00176936487809,0.465233556701,0.00369499820314,1.67780371378,0.0068907253637,0.0216418135915,0.00064535832746,7.91729749271,0.0587781337741,
2510,1818,2.5,PBE,AFM,40,64.0,10,0.08333,0.02,-69.91976496,0.01611391835,None,vtz,RMC,0.144029694339,0.00176737883998,0.468754480311,0.00367705940734,1.71462552839,0.00677386983838,0.0212495020243,0.000646834677762,7.65751114529,0.0583809096189,
2511,1819,2.5,PBE,AFM,40,64.0,11,0.08333,0.02,-69.6403207,0.1187863933,None,vtz,RMC,0.170702921547,0.0028505820254,0.49550270163,0.00591886328995,1.57811388887,0.0108623695023,0.0264027084537,0.00106590501966,8.84934217681,0.0954414759781,
2512,1820,2.5,PBE,AFM,40,64.0,12,0.04167,0.02,-69.91771274,0.01225315057,None,vtz,RMC,0.145201985676,0.00185440557944,0.470554129546,0.00384905661062,1.68534916669,0.00723743447195,0.0208470933692,0.000683685279247,8.06240568063,0.0613575474877,
2513,1821,2.5,PBE,AFM,40,64.0,13,0.08333,0.02,-69.93983962,0.009666537873,None,vtz,RMC,0.152293911398,0.00184162812848,0.465293997744,0.00381765570084,1.66993185764,0.00708374437746,0.0193719557819,0.000675956700315,7.87695180926,0.0610656456506,
2514,1822,2.5,PBE,AFM,40,64.0,14,0.08333,0.02,-69.9297082,0.01154383352,None,vtz,RMC,0.163606032388,0.00197871519446,0.466350385239,0.00412753625306,1.72037202933,0.00760976032393,0.0266421136262,0.000727687633732,8.9108877075,0.0654598661792,
2515,1823,2.5,PBE,AFM,40,64.0,15,0.04167,0.02,-69.93886838,0.0122699372,None,vtz,RMC,0.145790566635,0.00164188768341,0.463540416534,0.00339472972283,1.71210749521,0.00630772970362,0.0220806414405,0.000614497707573,7.6486147124,0.0541111696313,
2516,1824,2.5,PBE,AFM,40,64.0,16,0.04167,0.02,-70.00542045,0.06078402389,None,vtz,RMC,0.154907175114,0.00167496390731,0.467350524062,0.00347817232957,1.68136402059,0.00640577909572,0.0263825063129,0.000602621733877,8.50221604845,0.0552324500362,
2517,1825,2.5,PBE,AFM,40,64.0,17,0.08333,0.02,-69.97075823,0.02846266035,None,vtz,RMC,0.148202535696,0.00168341280575,0.472559894602,0.00347512111253,1.69486288315,0.00647690162981,0.0242963210279,0.000612035861973,7.74583692522,0.0551563769295,
2518,1826,2.5,PBE,AFM,40,64.0,18,0.01389,0.02,-69.97912398,0.01249784766,None,vtz,RMC,0.148058748595,0.00171854375959,0.465106335667,0.0035981189021,1.69206032983,0.00676111303422,0.0239747625946,0.000649741909097,7.58395013896,0.0573656198827,
2519,1827,2.55,PBE,AFM,40,64.0,0,0.00694,0.02,-69.66553109,0.01059742919,None,vtz,RMC,0.186402231847,0.00157113905652,0.460386093618,0.00326337976529,1.74413152057,0.00532824944309,0.035045601645,0.000589619794901,11.1260068429,0.0521299991486,
2520,1828,2.55,PBE,AFM,40,64.0,1,0.04167,0.02,-69.67662197,0.01509479395,None,vtz,RMC,0.164185193224,0.00164800976116,0.461915662097,0.00342349186807,1.71609543789,0.00562232420739,0.0321825412719,0.000611631703086,9.57898781092,0.0549054606749,
2521,1829,2.55,PBE,AFM,40,64.0,2,0.04167,0.02,-69.66892728,0.01149795007,None,vtz,RMC,0.174118257243,0.00180101776617,0.460421424062,0.00372932798418,1.72441678697,0.00613469419803,0.0269885876378,0.000676037086567,10.3100433557,0.0597903391454,
2522,1830,2.55,PBE,AFM,40,64.0,3,0.04167,0.02,-69.73530027,0.0148578694,None,vtz,RMC,0.171226729785,0.00162103236056,0.461198081705,0.00339636851879,1.67918741861,0.00554882944376,0.0300972372955,0.000617231747498,9.698916368,0.053808823927,
2523,1831,2.55,PBE,AFM,40,64.0,4,0.04167,0.02,-69.7649165,0.03482299911,None,vtz,RMC,0.179299306363,0.00166875982309,0.462554239864,0.00348542961038,1.73421806684,0.00570634000109,0.0342610677092,0.000626821845279,10.7679195606,0.0554040700005,
2524,1832,2.55,PBE,AFM,40,64.0,5,0.04167,0.02,-69.71100883,0.01092238259,None,vtz,RMC,0.166041270619,0.00167847917941,0.459200301467,0.00349100805599,1.71493974611,0.00575867571484,0.0226670838155,0.000629318995229,9.60207030157,0.0560471543652,
2525,1833,2.55,PBE,AFM,40,64.0,6,0.02083,0.02,-69.68579787,0.01170745838,None,vtz,RMC,0.170831141313,0.00156000407081,0.461071152482,0.00324369295049,1.72269621381,0.00534438405465,0.0266108983704,0.000580831142539,10.0184651779,0.051861296451,
2526,1834,2.55,PBE,AFM,40,64.0,7,0.04167,0.02,-69.67804808,0.01399444843,None,vtz,RMC,0.186094641304,0.00171906184506,0.460188812009,0.00356822286175,1.73699387323,0.00580353622945,0.0393692619444,0.000639241586187,11.5887575472,0.0567057991579,
2527,1835,2.55,PBE,AFM,40,64.0,8,0.08333,0.02,-69.69742884,0.01558334617,None,vtz,RMC,0.183981745789,0.00173654872027,0.46092736084,0.00359971096349,1.73589376335,0.00585373746676,0.0323922859869,0.000642800950976,11.1828680682,0.0575740621266,
2528,1836,2.55,PBE,AFM,40,64.0,9,0.08333,0.02,-69.68787215,0.01135694156,None,vtz,RMC,0.180040539395,0.00172667864791,0.464302515825,0.0035897138411,1.72974914799,0.00583977701113,0.0279484451411,0.00063526553968,10.3317023734,0.0570167946061,
2529,1837,2.55,PBE,AFM,40,64.0,10,0.08333,0.02,-69.66169838,0.01317403297,None,vtz,RMC,0.170218899203,0.00164555312442,0.461423144635,0.0033813380127,1.70894221103,0.0055464151683,0.0318068998321,0.000606388588407,10.7148995859,0.0541339558168,
2530,1838,2.55,PBE,AFM,40,64.0,11,0.08333,0.02,-69.70975657,0.01186286782,None,vtz,RMC,0.148592278896,0.00166879725112,0.459282358959,0.00346082772552,1.70485311916,0.00567542621907,0.0207239743313,0.000626061782611,7.62716172989,0.0554268084304,
2531,1839,2.55,PBE,AFM,40,64.0,12,0.04167,0.02,-69.69120371,0.01118200994,None,vtz,RMC,0.173210262137,0.0016844697159,0.461925478922,0.00348614442516,1.73263999269,0.00569624981059,0.0274410487182,0.000628958137789,9.69894196397,0.0556702740005,
2532,1840,2.55,PBE,AFM,40,64.0,13,0.08333,0.02,-69.66098411,0.01228182432,None,vtz,RMC,0.193802289298,0.00171015495085,0.460421034745,0.00355798418673,1.73087184326,0.00576750477579,0.035056416911,0.000635940968525,11.8509892517,0.0564655962985,
2533,1841,2.55,PBE,AFM,40,64.0,14,0.08333,0.02,-69.67389373,0.01195094806,None,vtz,RMC,0.172688176415,0.00161651572634,0.464194335016,0.00333592366626,1.71001138447,0.00548985297622,0.030848610841,0.000590270989297,10.239956571,0.0533235871473,
2534,1842,2.55,PBE,AFM,40,64.0,15,0.04167,0.02,-69.67109502,0.01373515948,None,vtz,RMC,0.165510481775,0.0016862538781,0.458825541455,0.003490182167,1.68569793833,0.00576965142467,0.0270979492187,0.000625234862779,9.95997354629,0.0562633896274,
2535,1843,2.55,PBE,AFM,40,64.0,16,0.04167,0.02,-69.67252707,0.008637831968,None,vtz,RMC,0.171563192199,0.00165469725111,0.463919884501,0.00346367035586,1.72197871765,0.00563222942425,0.0290093877211,0.00061217652092,9.51727213531,0.054821557834,
2536,1844,2.55,PBE,AFM,40,64.0,17,0.08333,0.02,-69.71696248,0.01084692062,None,vtz,RMC,0.173992188467,0.00167174171005,0.457099367823,0.00347707055399,1.70447847879,0.00570426863243,0.0306664737654,0.000608717034356,10.4508711072,0.0554384475864,
2537,1845,2.55,PBE,AFM,40,64.0,18,0.01389,0.02,-69.68228191,0.02104876596,None,vtz,RMC,0.166813593637,0.00187882766579,0.460425304527,0.00394558264058,1.68726642454,0.00647809196482,0.0272976155133,0.000698238528574,9.42493218329,0.0625908571141,
2538,1846,2.6,PBE,AFM,40,64.0,0,0.00694,0.02,-69.42112335,0.0121051596,None,vtz,RMC,0.202980892442,0.00181514366976,0.445102449249,0.00382764132284,1.77757151124,0.00628457481353,0.0418914238731,0.000686738818143,12.7766138341,0.0608968764126,
2539,1847,2.6,PBE,AFM,40,64.0,1,0.04167,0.02,-69.45686534,0.01420242623,None,vtz,RMC,0.192529361122,0.00184959986384,0.446815969299,0.00388730856106,1.77124798692,0.0064231998544,0.0350135443346,0.000699407989193,11.3627154581,0.0618937106924,
2540,1848,2.6,PBE,AFM,40,64.0,2,0.04167,0.02,-69.4229559,0.009943754538,None,vtz,RMC,0.207383023486,0.00175074431841,0.450417872316,0.00362613277657,1.75310970856,0.00592634209407,0.0379465574299,0.000647656689763,13.1610587563,0.0579514543853,
2541,1849,2.6,PBE,AFM,40,64.0,3,0.04167,0.02,-69.4273099,0.01271996199,None,vtz,RMC,0.191435089111,0.00180703369861,0.448009310276,0.00372328161066,1.74186407017,0.0060848826929,0.0399525571008,0.000675673550962,11.8371328625,0.0601554745342,
2542,1850,2.6,PBE,AFM,40,64.0,4,0.04167,0.02,-69.41697661,0.009144494755,None,vtz,RMC,0.22173518792,0.00155280446551,0.451246252609,0.00327132743061,1.78042490095,0.00531587618734,0.0492533623536,0.000568113077278,14.9480662486,0.0519395200057,
2543,1851,2.6,PBE,AFM,40,64.0,5,0.04167,0.02,-69.45152527,0.01155400148,None,vtz,RMC,0.203423519297,0.00162183871466,0.445684102875,0.00340471802708,1.74511987931,0.00560696601624,0.0364693926935,0.000612914009952,12.7838722791,0.0547570198661,
2544,1852,2.6,PBE,AFM,40,64.0,6,0.02083,0.02,-69.41135463,0.01043380117,None,vtz,RMC,0.218864796955,0.00178433168521,0.448704229425,0.00371034983727,1.77401657671,0.00608741133442,0.048059449997,0.0006619275496,14.4762759063,0.0593593117188,
2545,1853,2.6,PBE,AFM,40,64.0,7,0.04167,0.02,-69.43226789,0.01596363636,None,vtz,RMC,0.184400886651,0.00165457394752,0.45182786027,0.00344641475947,1.74684223481,0.00564619663961,0.0335634746277,0.000617936533442,11.1382878185,0.0552899859427,
2546,1854,2.6,PBE,AFM,40,64.0,8,0.08333,0.02,-69.4492132,0.01251459597,None,vtz,RMC,0.206944851342,0.0016083796838,0.450723000126,0.00335945690248,1.75686159941,0.00550164489068,0.0399529823331,0.000598527919511,12.8318699544,0.0537521357758,
2547,1855,2.6,PBE,AFM,40,64.0,9,0.08333,0.02,-69.47846104,0.01517731334,None,vtz,RMC,0.18324847509,0.00166408976246,0.454017001273,0.00345412533671,1.75498331705,0.00564512203508,0.0320722716528,0.000613881829058,10.8017256579,0.0553075573172,
2548,1856,2.6,PBE,AFM,40,64.0,10,0.08333,0.02,-69.42271943,0.01507205662,None,vtz,RMC,0.196228622954,0.00167885101102,0.454173645428,0.00355798148213,1.72992056583,0.00586421770026,0.0372907965169,0.000640881270182,11.8144036007,0.056814344704,
2549,1857,2.6,PBE,AFM,40,64.0,11,0.08333,0.02,-69.18650043,0.1163651345,None,vtz,RMC,0.241500334559,0.00277527405644,0.472768129992,0.00602395907571,1.71398880572,0.00977749248993,0.0619434799387,0.0010727115743,17.2246662506,0.0948925157986,
2550,1858,2.6,PBE,AFM,40,64.0,12,0.04167,0.02,-69.39456521,0.0134072839,None,vtz,RMC,0.215495789931,0.00171997435671,0.45142406978,0.0036050078452,1.7511953776,0.00583675144098,0.0496497872062,0.00063846529991,14.7640198893,0.0572509020383,
2551,1859,2.6,PBE,AFM,40,64.0,13,0.08333,0.02,-69.42898093,0.01275282088,None,vtz,RMC,0.192288495424,0.00185412768438,0.451154238143,0.00386175558292,1.73494366684,0.00633346441067,0.037557032172,0.000693529373956,11.2119889192,0.0617568879837,
2552,1860,2.6,PBE,AFM,40,64.0,14,0.08333,0.02,-69.43948141,0.01295164941,None,vtz,RMC,0.20658772141,0.00191685262114,0.4495117067,0.00397212510971,1.76650412585,0.00645428813048,0.0495387952524,0.000727125440108,13.7671577768,0.0634822849032,
2553,1861,2.6,PBE,AFM,40,64.0,15,0.04167,0.02,-69.43895843,0.01231447022,None,vtz,RMC,0.213262026538,0.00167933955482,0.451122592572,0.0035352736728,1.78692104243,0.00578769819146,0.0426491657465,0.00063942724054,13.8382097084,0.0563475064644,
2554,1862,2.6,PBE,AFM,40,64.0,16,0.04167,0.02,-69.37920292,0.01203062494,None,vtz,RMC,0.21660805421,0.0016161499702,0.454527466692,0.00337272822993,1.76698926905,0.00555016321247,0.0466459568081,0.000601724164365,14.2164323854,0.0540888367546,
2555,1863,2.6,PBE,AFM,40,64.0,17,0.08333,0.02,-69.41344695,0.0147789697,None,vtz,RMC,0.194429018721,0.00169539822743,0.449909720703,0.00352918719823,1.7498040719,0.0057939622423,0.0383220027036,0.000614895484678,11.796741317,0.0564924048537,
2556,1864,2.6,PBE,AFM,40,64.0,18,0.01389,0.02,-69.43883781,0.01237959869,None,vtz,RMC,0.212823941358,0.00165637218787,0.450833797623,0.00342335171304,1.75286844235,0.00560910728731,0.0429077128962,0.000620693695307,13.5693562126,0.0549782635711,
2557,1865,2.65,PBE,AFM,40,64.0,0,0.00694,0.02,-69.23777872,0.01075111978,None,vtz,RMC,0.215580630098,0.00177877591124,0.435929740889,0.00373756177283,1.80734363206,0.00608665663659,0.045929676493,0.000665595571675,14.5034120954,0.059708480566,
2558,1866,2.65,PBE,AFM,40,64.0,1,0.04167,0.02,-69.15223017,0.01130225344,None,vtz,RMC,0.237405654443,0.00182455598151,0.440722694982,0.00383365337165,1.77624599265,0.00623088670119,0.0513983291277,0.000682889498277,16.4550089515,0.0612691446388,
2559,1867,2.65,PBE,AFM,40,64.0,2,0.04167,0.02,-69.1338268,0.01218033044,None,vtz,RMC,0.233123043002,0.00165599538128,0.449573276563,0.0034643304564,1.78247492714,0.00566985066838,0.0569789739837,0.000601538269738,16.0631547037,0.0555346371371,
2560,1868,2.65,PBE,AFM,40,64.0,3,0.04167,0.02,-69.42538723,0.173120233,None,vtz,RMC,0.226255972726,0.0017335074575,0.44688346253,0.00359305723278,1.77021233451,0.00589314999869,0.0471793533677,0.000637896069351,15.5086626225,0.0576145427456,
2561,1869,2.65,PBE,AFM,40,64.0,4,0.04167,0.02,-69.19433534,0.009941907198,None,vtz,RMC,0.22204612952,0.00170276063159,0.448369761491,0.00354593171193,1.7633502323,0.00584368239753,0.0512532172573,0.000633841607162,14.994582851,0.0569482751361,
2562,1870,2.65,PBE,AFM,40,64.0,5,0.04167,0.02,-69.19799055,0.008895090559,None,vtz,RMC,0.229479260565,0.00166897060535,0.443181225748,0.00351044001554,1.8104753439,0.00568373721399,0.0511292071914,0.000638045503516,15.803168236,0.0562451940318,
2563,1871,2.65,PBE,AFM,40,64.0,6,0.02083,0.02,-69.16197296,0.0115017408,None,vtz,RMC,0.230902610488,0.00165017146128,0.445300878596,0.00342042900417,1.77985464588,0.00561475300259,0.052896344724,0.000622689490632,16.0776148091,0.0550188047388,
2564,1872,2.65,PBE,AFM,40,64.0,7,0.04167,0.02,-69.14324844,0.0126560296,None,vtz,RMC,0.240845225935,0.00182203061913,0.445064633573,0.00384088639459,1.79273123076,0.00627596988348,0.0575535972266,0.000682598094054,16.9033407685,0.0612673680819,
2565,1873,2.65,PBE,AFM,40,64.0,8,0.08333,0.02,-69.18822489,0.01296699387,None,vtz,RMC,0.249316251239,0.00161526733616,0.438592881536,0.00340643369217,1.81966329908,0.00553720722479,0.0613430656998,0.000596364277348,18.3594631329,0.054342323389,
2566,1874,2.65,PBE,AFM,40,64.0,9,0.08333,0.02,-69.1784994,0.01005995582,None,vtz,RMC,0.217896578347,0.00165789487817,0.448201261065,0.00344922285918,1.75519489594,0.00562770765778,0.0494086441473,0.000628983592704,14.6871874515,0.0552792517047,
2567,1875,2.65,PBE,AFM,40,64.0,10,0.08333,0.02,-69.17233546,0.01215416553,None,vtz,RMC,0.240614297858,0.00177096752555,0.440662753971,0.00373502101355,1.8099662983,0.00608852924976,0.0557380897807,0.000652082236417,16.8925509853,0.0598436086535,
2568,1876,2.65,PBE,AFM,40,64.0,11,0.08333,0.02,-69.19965492,0.01089649924,None,vtz,RMC,0.227602070904,0.00160573123881,0.444724031662,0.00335447673208,1.79214905879,0.00548952391014,0.0505990915433,0.000598846678373,15.4575745721,0.0538573233896,
2569,1877,2.65,PBE,AFM,40,64.0,12,0.04167,0.02,-69.19299961,0.00982425018,None,vtz,RMC,0.216539547762,0.00175277560416,0.447877767355,0.00366020063321,1.78449239847,0.00592659496187,0.0439154831369,0.000654296144424,14.0017709637,0.0582328852282,
2570,1878,2.65,PBE,AFM,40,64.0,13,0.08333,0.02,-69.16003663,0.01169846725,None,vtz,RMC,0.221616753475,0.00169806527432,0.444012152046,0.00356721644534,1.77671866321,0.00584869550886,0.048056898634,0.000623556080602,15.1181122183,0.0573225947074,
2571,1879,2.65,PBE,AFM,40,64.0,14,0.08333,0.02,-69.22165189,0.01545365194,None,vtz,RMC,0.21307359483,0.00167331031855,0.447770956546,0.00348425899881,1.75901396187,0.00575276904296,0.0427389979696,0.000620853561599,13.9319266624,0.0560650990096,
2572,1880,2.65,PBE,AFM,40,64.0,15,0.04167,0.02,-69.13205525,0.01244980519,None,vtz,RMC,0.2296298144,0.00181198249021,0.441251678791,0.00376377600755,1.8005023164,0.00621641123067,0.0500358112205,0.000671320311443,15.6674577531,0.0606942836201,
2573,1881,2.65,PBE,AFM,40,64.0,16,0.04167,0.02,-69.20039722,0.01846380541,None,vtz,RMC,0.224727230237,0.00172301167382,0.442763236261,0.00357868464228,1.76432362616,0.0058548846286,0.0484050395005,0.000643285898154,15.2571680109,0.0577590115706,
2574,1882,2.65,PBE,AFM,40,64.0,17,0.08333,0.02,-69.16618799,0.01091517376,None,vtz,RMC,0.228189626742,0.00159515129567,0.439787809247,0.00337405259804,1.78483700082,0.00551707962757,0.0558479540416,0.000613009494012,16.0078297739,0.0541297396033,
2575,1883,2.65,PBE,AFM,40,64.0,18,0.01389,0.02,-69.21753618,0.0115650923,None,vtz,RMC,0.228558882452,0.00163217072401,0.440024587097,0.00339342212908,1.79001765175,0.00557290506528,0.0553789077522,0.000609207415933,15.2412623233,0.0550018399335,
2576,1884,2.7,PBE,AFM,40,64.0,0,0.00694,0.02,-68.90024968,0.01349734101,None,vtz,RMC,0.261568294106,0.0015550351835,0.431681039462,0.00327145787579,1.82805677893,0.00599402337045,0.0663929739091,0.000584821706996,19.6041867997,0.0524514632582,
2577,1885,2.7,PBE,AFM,40,64.0,1,0.04167,0.02,-68.95002029,0.01143433202,None,vtz,RMC,0.24987352681,0.0016607709388,0.436671798171,0.00349512315409,1.78027104804,0.00640092545706,0.0615169665014,0.000621179743283,18.3876435424,0.0563249809652,
2578,1886,2.7,PBE,AFM,40,64.0,2,0.04167,0.02,-68.93165307,0.01344703608,None,vtz,RMC,0.249273784723,0.00163522441042,0.433128032879,0.00344192992506,1.81099870646,0.00633751267509,0.0645340977064,0.000624279389749,18.1815927409,0.0557449100523,
2579,1887,2.7,PBE,AFM,40,64.0,3,0.04167,0.02,-68.93133066,0.01162755918,None,vtz,RMC,0.269135264959,0.00171835976057,0.429753874265,0.0035994586829,1.8397745199,0.00658492591723,0.0717595171342,0.000658525762184,21.0848074706,0.0576483127725,
2580,1888,2.7,PBE,AFM,40,64.0,4,0.04167,0.02,-68.97019199,0.01150996244,None,vtz,RMC,0.254270450648,0.00162099441267,0.428477626609,0.00340543542547,1.83349878668,0.00630634307672,0.0636412782974,0.000610090775617,18.6418884957,0.0550593186685,
2581,1889,2.7,PBE,AFM,40,64.0,5,0.04167,0.02,-68.96373857,0.01320419083,None,vtz,RMC,0.252131326791,0.00166118334938,0.432145659314,0.00353248459861,1.83403061892,0.00641201468556,0.0572064539365,0.000631740945897,18.053861157,0.0563038419778,
2582,1890,2.7,PBE,AFM,40,64.0,6,0.02083,0.02,-69.00209055,0.0182928433,None,vtz,RMC,0.251370236742,0.00157600537261,0.433974879821,0.00335496654961,1.83662208505,0.00619985030362,0.0632835384697,0.000612055540387,18.1506812726,0.0535919384046,
2583,1891,2.7,PBE,AFM,40,64.0,7,0.04167,0.02,-68.97984402,0.01402259359,None,vtz,RMC,0.247564214412,0.00168348166414,0.432444200015,0.0035609286458,1.8290419254,0.00643374667061,0.0619536048437,0.000637497933366,18.1154513237,0.0570703508062,
2584,1892,2.7,PBE,AFM,40,64.0,8,0.08333,0.02,-68.89752314,0.01191072101,None,vtz,RMC,0.266046191406,0.00157698965236,0.426286509488,0.00334893774478,1.85151915852,0.00623031411929,0.0689748155357,0.000606251086907,20.5144336154,0.0540581414323,
2585,1893,2.7,PBE,AFM,40,64.0,9,0.08333,0.02,-68.92415897,0.013017774,None,vtz,RMC,0.252893416427,0.00161185360013,0.435135728023,0.00335123588905,1.77469077237,0.00614339870905,0.0612819230115,0.000598999764403,18.214543886,0.0540571435385,
2586,1894,2.7,PBE,AFM,40,64.0,10,0.08333,0.02,-68.94424068,0.01251596618,None,vtz,RMC,0.223569510326,0.00171190483891,0.437084245429,0.0035910131159,1.77197756187,0.00655702343906,0.0466643357758,0.000658695751596,14.9328312433,0.0581011790359,
2587,1895,2.7,PBE,AFM,40,64.0,11,0.08333,0.02,-68.93951834,0.01152934002,None,vtz,RMC,0.243185848659,0.00169056170945,0.432427201781,0.00359611003941,1.80470690358,0.00661590621164,0.0557508366572,0.000640076243511,16.9097443868,0.0572886886358,
2588,1896,2.7,PBE,AFM,40,64.0,12,0.04167,0.02,-68.9487484,0.01310299031,None,vtz,RMC,0.261372160737,0.00161177761038,0.425941735516,0.0033817497087,1.8677222273,0.00624156731518,0.065671986192,0.000618831328515,19.7710330766,0.0550837183944,
2589,1897,2.7,PBE,AFM,40,64.0,13,0.08333,0.02,-68.9554983,0.01318975182,None,vtz,RMC,0.247927833843,0.00166233506654,0.433007449963,0.00352891345321,1.81470808086,0.00647426736481,0.054932498382,0.000629585154189,18.0120819094,0.0565326965323,
2590,1898,2.7,PBE,AFM,40,64.0,14,0.08333,0.02,-68.9643478,0.01367047316,None,vtz,RMC,0.246085841516,0.00161517251243,0.431580572293,0.00336402754424,1.83390415513,0.00623672104693,0.059310066245,0.000611039862756,17.6440837839,0.0546959826281,
2591,1899,2.7,PBE,AFM,40,64.0,17,0.08333,0.02,-68.90315791,0.01084590208,None,vtz,RMC,0.260860993559,0.00163021444311,0.434379940321,0.00340503523081,1.81951680508,0.00620721398053,0.0668325687619,0.000621769081637,19.6534661548,0.0547341929628,
2592,1900,2.8,PBE,AFM,40,64.0,1,0.04167,0.02,-68.35923153,0.01320682524,None,vtz,RMC,0.332843312235,0.00159007980088,0.411619729689,0.00338640876931,1.90722717832,0.00568526851508,0.111359927718,0.000612541904899,30.7840208557,0.0544883990593,
2593,1901,2.8,PBE,AFM,40,64.0,2,0.04167,0.02,-68.4181113,0.009848961011,None,vtz,RMC,0.317484012909,0.00177424350817,0.408263656719,0.00373903816956,1.90032648294,0.00627428178296,0.101698927825,0.000676678044929,28.041326627,0.0606455368303,
2594,1902,2.8,PBE,AFM,40,64.0,3,0.04167,0.02,-68.44594614,0.0117519672,None,vtz,RMC,0.302649023267,0.00153232732251,0.418143441584,0.00322446584684,1.85887809156,0.00539081144167,0.0926499194898,0.000592322387115,25.8286995696,0.0524804405275,
2595,1903,2.8,PBE,AFM,40,64.0,4,0.04167,0.02,-68.40740033,0.01335054279,None,vtz,RMC,0.315567777117,0.00165895950152,0.414768295941,0.00352059960065,1.89366665045,0.00591744099868,0.104731635848,0.000633568945144,27.6462867472,0.0567808491993,
2596,1904,2.8,PBE,AFM,40,64.0,5,0.04167,0.02,-68.41142133,0.01272868949,None,vtz,RMC,0.319040363646,0.00151511578768,0.412175331257,0.00323546730535,1.88142934251,0.00540423736632,0.0996224010293,0.000582890983365,27.9099900192,0.0522966975853,
2597,1905,2.8,PBE,AFM,40,64.0,6,0.02083,0.02,-68.39722536,0.00921041523,None,vtz,RMC,0.314350751712,0.00157132037768,0.416336410523,0.0033067507952,1.89220465031,0.0055320143856,0.102869204925,0.000592774459669,27.5261129495,0.0540621941272,
2598,1906,2.8,PBE,AFM,40,64.0,10,0.08333,0.02,-68.34609462,0.01004728875,None,vtz,RMC,0.327743723675,0.00169764921705,0.411951941143,0.00356024373314,1.90424538721,0.00591171596368,0.107248681388,0.000649176489826,29.3375519727,0.0576060177903,
2599,1907,3.1,PBE,AFM,40,64.0,1,0.04167,0.02,-67.07273212,0.01599201018,None,vtz,RMC,0.458650385908,0.00158861273248,0.347555395348,0.00344740482491,2.14547425298,0.00569801606141,0.212781017262,0.000620643908464,55.5005551309,0.056569721258,
2600,1908,3.1,PBE,AFM,40,64.0,2,0.04167,0.02,-67.07689828,0.009540582486,None,vtz,RMC,0.487288818359,0.00152147418328,0.337355797575,0.00331266321375,2.21652655399,0.0053902245051,0.234958250502,0.000615792366918,62.2519465845,0.0542302903987,
2601,1909,3.1,PBE,AFM,40,64.0,3,0.04167,0.02,-67.05494678,0.01205756212,None,vtz,RMC,0.475520169196,0.00154537625762,0.346680567733,0.00332775029839,2.18545276004,0.00543035423364,0.224136045672,0.000597038682589,59.7320127851,0.0546162072165,
2602,1910,3.1,PBE,AFM,40,64.0,4,0.04167,0.02,-67.04379495,0.01162895223,None,vtz,RMC,0.481324148024,0.00146811809075,0.341234327814,0.00320038773159,2.19382533481,0.00523919794139,0.230327382028,0.000580201122786,60.8072473628,0.052568902643,
2603,1911,3.1,PBE,AFM,40,64.0,5,0.04167,0.02,-67.00306345,0.01122904011,None,vtz,RMC,0.487150481358,0.001459223744,0.343004927087,0.00319907908237,2.22381861406,0.00518368700872,0.236922166222,0.000589033767563,62.4835659778,0.0521607800153,
2604,1912,3.1,PBE,AFM,40,64.0,6,0.02083,0.02,-67.03828216,0.01097825557,None,vtz,RMC,0.473141306185,0.0014289200713,0.34378174532,0.00311662543383,2.18000583889,0.00510660619409,0.221637436772,0.000570106907964,59.1418636069,0.0513831861473,
2605,1913,3.1,PBE,AFM,40,64.0,7,0.04167,0.02,-67.02086088,0.009794874618,None,vtz,RMC,0.509553200958,0.00157138928186,0.331297177401,0.00343287436541,2.28109256271,0.00555248167722,0.260412966581,0.000629545965464,68.2442725043,0.0562663856813,
2606,1914,3.1,PBE,AFM,40,64.0,8,0.08333,0.02,-67.05543396,0.0115882848,None,vtz,RMC,0.471815946274,0.00163293304614,0.347159470047,0.00353055616774,2.19747770814,0.00577415668032,0.223960099845,0.000646502448856,59.2922477684,0.0581253525313,
2607,1915,3.1,PBE,AFM,40,64.0,9,0.08333,0.02,-67.03536954,0.01025764794,None,vtz,RMC,0.485905199806,0.00150747508896,0.347700827565,0.00328411991994,2.21603291611,0.00534411354632,0.234733014785,0.000599444085195,62.0039175659,0.0537367045723,
2608,1916,3.1,PBE,AFM,40,64.0,10,0.08333,0.02,-66.9729136,0.00868865273,None,vtz,RMC,0.473703518336,0.00145201520582,0.355652205221,0.00316802427895,2.14343329975,0.00514603058047,0.225455934125,0.000576976892868,59.3794829554,0.0518129256657,
2609,1917,3.1,PBE,AFM,40,64.0,11,0.08333,0.02,-67.05474753,0.01083154979,None,vtz,RMC,0.472463361214,0.00145993199661,0.342427445616,0.00319889430803,2.18969347778,0.00519137656712,0.218134472079,0.000580161394165,58.5844904535,0.0528139690324,
2610,1918,3.1,PBE,AFM,40,64.0,12,0.04167,0.02,-67.03904875,0.01269897626,None,vtz,RMC,0.479692872057,0.00148052094314,0.341501851728,0.00323550541625,2.20531470015,0.00529431249558,0.227549077864,0.000602659863549,60.621278793,0.0529035511021,
2611,1919,3.1,PBE,AFM,40,64.0,13,0.08333,0.02,-67.05167074,0.01419472979,None,vtz,RMC,0.489961389614,0.00148433897009,0.337143710101,0.00326943969391,2.20335526806,0.00533481913478,0.243170148711,0.000603063610046,62.988332208,0.0531709356162,
2612,1920,3.1,PBE,AFM,40,64.0,14,0.08333,0.02,-67.0354296,0.01246731655,None,vtz,RMC,0.491259397474,0.00143195668802,0.336619605601,0.00316149872095,2.27083373332,0.00517085991714,0.237172302572,0.000573943701567,63.3821247016,0.0516714777885,
2613,1921,3.1,PBE,AFM,40,64.0,15,0.04167,0.02,-67.02875667,0.01317650828,None,vtz,RMC,0.481795251777,0.00144606220668,0.344541286535,0.0031362555994,2.20276244004,0.00506137291342,0.228084985634,0.000573049947602,60.9981688139,0.0516486481188,
2614,1922,3.15,PBE,AFM,40,64.0,0,0.00694,0.02,-66.83464871,0.008442331715,None,vtz,RMC,0.509254809721,0.00134381245084,0.334214677706,0.00295792961445,2.22856389934,0.00490943543216,0.258245684672,0.000530620570603,68.0190017439,0.0482885393851,
2615,1923,3.15,PBE,AFM,40,64.0,1,0.04167,0.02,-66.85651182,0.01210846079,None,vtz,RMC,0.506059773761,0.00141420726582,0.329577442888,0.00309276617285,2.25883198954,0.00521237804033,0.255160397378,0.00056951841258,67.0396341417,0.0508506798452,
2616,1924,3.15,PBE,AFM,40,64.0,2,0.04167,0.02,-66.77939195,0.01083865871,None,vtz,RMC,0.509634553885,0.00133335786473,0.338626552183,0.00292610894325,2.26854282733,0.00488367014716,0.258726196292,0.000529916993898,68.0808506568,0.047873529751,
2617,1925,3.15,PBE,AFM,40,64.0,3,0.04167,0.02,-66.83376758,0.01205313942,None,vtz,RMC,0.502381710991,0.00143267576397,0.338439389019,0.00314356062235,2.23835418984,0.00523491620151,0.250352110515,0.000573771110578,66.1813298182,0.0512522010205,
2618,1926,3.15,PBE,AFM,40,64.0,4,0.04167,0.02,-66.85093732,0.01170371118,None,vtz,RMC,0.502891150584,0.00152123660865,0.331441994098,0.00333756031337,2.22128222109,0.00557860672413,0.251180834361,0.000616759746788,66.1232439846,0.0548229827121,
2619,1927,3.15,PBE,AFM,40,64.0,5,0.04167,0.02,-67.44962823,0.1595973271,None,vtz,RMC,0.508749893852,0.00156761377391,0.336850666968,0.00346763203466,2.22615966336,0.00582955464006,0.259205566668,0.00062830527196,68.1002888642,0.0565481057262,
2620,1928,3.15,PBE,AFM,40,64.0,8,0.08333,0.02,-66.80177034,0.01063788718,None,vtz,RMC,0.520990116514,0.00144469054179,0.330103956011,0.00319446024981,2.27328777437,0.00528924625508,0.270787627384,0.000587625334019,71.037305679,0.0519242680397,
2621,1929,3.15,PBE,AFM,40,64.0,9,0.08333,0.02,-66.82458894,0.01102610816,None,vtz,RMC,0.509826147292,0.00141592204378,0.329675056786,0.00308740597889,2.22116726804,0.00509267972318,0.259304006131,0.000563766259192,68.0255785201,0.0507283943385,
2622,1930,3.15,PBE,AFM,40,64.0,10,0.08333,0.02,-66.82394221,0.01738679462,None,vtz,RMC,0.522463775762,0.00148558348858,0.332233568512,0.00328099919081,2.25861593911,0.00542204227116,0.274833387701,0.000595346283554,71.5695962437,0.0534910076488,
2623,1931,3.15,PBE,AFM,40,64.0,11,0.08333,0.02,-66.82126728,0.01068964469,None,vtz,RMC,0.50576051369,0.00146665592412,0.332410623285,0.00323146274901,2.2333993599,0.00541225521947,0.256394391329,0.00060013337233,66.9633506213,0.0529058014192,
2624,1932,3.15,PBE,AFM,40,64.0,12,0.04167,0.02,-66.79599569,0.009150396942,None,vtz,RMC,0.507753265485,0.00145584829942,0.338685697402,0.00318388121663,2.2390164337,0.00530766392865,0.259712077239,0.000596556517165,67.5541879657,0.0522349814828,
2625,1933,3.15,PBE,AFM,40,64.0,13,0.08333,0.02,-66.87375867,0.01517843772,None,vtz,RMC,0.490163549999,0.00138379817087,0.333330601368,0.00304598393374,2.22240554378,0.00510462126628,0.238342013887,0.000560461814854,63.1572982645,0.0498906237934,
2626,1934,3.15,PBE,AFM,40,64.0,14,0.08333,0.02,-66.83092846,0.01461981879,None,vtz,RMC,0.501507257711,0.00146766005883,0.334604925061,0.00320564937352,2.22296142208,0.0053198945913,0.249750663487,0.000582829062595,66.1397081336,0.0524473541497,
2627,1935,3.15,PBE,AFM,40,64.0,15,0.04167,0.02,-66.79642809,0.01133900042,None,vtz,RMC,0.513628533483,0.00145121530145,0.334595273596,0.00317156455199,2.24380938276,0.00527832886007,0.262693874487,0.000575258380107,69.1061933839,0.0519732174172,
2628,1936,3.15,PBE,AFM,40,64.0,16,0.04167,0.02,-66.82346927,0.01217453445,None,vtz,RMC,0.506177375175,0.00144209307927,0.329195658452,0.00316599755893,2.24552156391,0.00529120294375,0.256626066982,0.000585719099087,67.2272311086,0.0520194016955,
2629,1937,3.15,PBE,AFM,40,64.0,17,0.08333,0.02,-66.84681921,0.01090344528,None,vtz,RMC,0.517077568903,0.00138126111419,0.332953138236,0.003046693912,2.24087616599,0.00508380678494,0.265900630249,0.000554834376614,70.0215820822,0.0497189636237,
2630,1938,3.15,PBE,AFM,40,64.0,18,0.01389,0.02,-66.92130304,0.0448023071,None,vtz,RMC,0.501133224077,0.00147943944577,0.334689465438,0.00322164737959,2.23673669962,0.00536858070637,0.25182159463,0.0006014114561,66.1053662484,0.0530946519439,
2631,1939,3.2,PBE,AFM,40,64.0,0,0.00694,0.02,-66.65916393,0.01017779742,None,vtz,RMC,0.519289148728,0.00145080361921,0.327423213611,0.00318630824529,2.24879065302,0.00593690872538,0.268497515749,0.000584640308931,70.5968665228,0.0523038591972,
2632,1940,3.2,PBE,AFM,40,64.0,4,0.04167,0.02,-66.60155444,0.009276965678,None,vtz,RMC,0.538090735546,0.00153703546927,0.322904643406,0.00343945258855,2.30873697914,0.00639601781446,0.287979141052,0.000616101378937,75.5794407033,0.0559259204693,
2633,1941,3.2,PBE,AFM,40,64.0,5,0.04167,0.02,-66.6301228,0.01335328865,None,vtz,RMC,0.532624679908,0.00150980844451,0.320498308408,0.00334623304842,2.30949596922,0.00622785074067,0.277929585017,0.000614657355681,73.9886860568,0.0544377228947,
2634,1942,3.2,PBE,AFM,40,64.0,6,0.02083,0.02,-66.64498033,0.01278222783,None,vtz,RMC,0.528237656105,0.00153241688633,0.326719241748,0.00341148083707,2.27163426043,0.00635626017986,0.279307576365,0.000611916926766,72.9553178147,0.0559490642044,
2635,1943,3.2,PBE,AFM,40,64.0,10,0.08333,0.02,-66.63515835,0.01134440702,None,vtz,RMC,0.528422336159,0.00163060722432,0.313692512872,0.00359684828135,2.31323826237,0.0066938437834,0.277768661684,0.000663838232323,72.8952133516,0.0593156854336,
2636,1944,3.2,PBE,AFM,40,64.0,11,0.08333,0.02,-66.5761005,0.008208920325,None,vtz,RMC,0.534160865717,0.00144952453179,0.319316215176,0.00320773758254,2.33054687498,0.00603941955711,0.283106313849,0.000589095432278,74.5457854651,0.0527370597014,
2637,1945,3.2,PBE,AFM,40,64.0,12,0.04167,0.02,-66.62188562,0.01010909228,None,vtz,RMC,0.534997580465,0.00137947075488,0.323894730254,0.00304773465453,2.30442806946,0.00571068660246,0.285598826108,0.000555040357539,74.682191009,0.0498919952565,
2638,1946,3.2,PBE,AFM,40,64.0,13,0.08333,0.02,-66.6127159,0.0105861186,None,vtz,RMC,0.537174224339,0.0013751354248,0.318382502512,0.00302800225999,2.32818484899,0.00559121998507,0.289117762733,0.000551299721946,75.3611373665,0.049576840897,
2639,1947,3.2,PBE,AFM,40,64.0,14,0.08333,0.02,-66.57954797,0.009938521959,None,vtz,RMC,0.537033420137,0.00144053852745,0.321606432004,0.00317664174388,2.31280447365,0.0058855555469,0.289266775375,0.000573232123154,75.3218969367,0.0520666060963,
2640,1948,3.2,PBE,AFM,40,64.0,17,0.08333,0.02,-66.62253358,0.01235563841,None,vtz,RMC,0.536418790893,0.00148068365457,0.317936888137,0.00325490789254,2.34489982524,0.00604300378238,0.284708982291,0.000608657592743,75.1426552486,0.0536173683986,
2641,1949,3.2,PBE,AFM,40,64.0,18,0.01389,0.02,-66.64360774,0.01526606339,None,vtz,RMC,0.533361793027,0.00144846128143,0.317496641424,0.00318165376822,2.32698217296,0.00591705232296,0.282196534969,0.000585952167702,74.2714196919,0.0521422380354,
2642,1950,3.25,PBE,AFM,40,64.0,0,0.00694,0.02,-66.45864044,0.01339151594,None,vtz,RMC,0.559268705819,0.00131330401876,0.306653505429,0.00291361415977,2.37338099305,0.00475045842506,0.312491632909,0.000526889292442,81.5610510215,0.0477090487161,
2643,1951,3.25,PBE,AFM,40,64.0,1,0.04167,0.02,-66.43473502,0.00800685857,None,vtz,RMC,0.542387262162,0.00140209474078,0.317831766284,0.00307557833705,2.32199188224,0.00501745674601,0.293547247576,0.00055622895372,76.7448411511,0.0506576309534,
2644,1952,3.25,PBE,AFM,40,64.0,2,0.04167,0.02,-66.41394891,0.01128660752,None,vtz,RMC,0.562843321399,0.00153929336827,0.311085720723,0.00341351941675,2.39446289847,0.00549169093179,0.318692012683,0.000625654476494,82.6110426758,0.0560091809619,
2645,1953,3.25,PBE,AFM,40,64.0,3,0.04167,0.02,-66.39728195,0.009922330512,None,vtz,RMC,0.555760616179,0.00140929681357,0.315480625014,0.00310466722169,2.34459202762,0.00503384098146,0.309513061473,0.000570421735638,80.6192310182,0.0511291220596,
2646,1954,3.25,PBE,AFM,40,64.0,4,0.04167,0.02,-66.50281028,0.01105547835,None,vtz,RMC,0.546816411268,0.00141315024137,0.308593568549,0.00313071113504,2.34868559418,0.0051033176968,0.299342905611,0.000583765684563,78.1230195172,0.0515798856458,
2647,1955,3.25,PBE,AFM,40,64.0,11,0.08333,0.02,-66.4225092,0.01102506905,None,vtz,RMC,0.558481020907,0.00138239845126,0.307937384032,0.00307883094211,2.3574516992,0.00498193973442,0.310564755314,0.000562563693109,81.4532383111,0.0502304092867,
2648,1956,3.25,PBE,AFM,40,64.0,14,0.08333,0.02,-66.42112556,0.00922586124,None,vtz,RMC,0.563619539102,0.00138137561671,0.306170494349,0.00306947371118,2.38224901467,0.00495380395519,0.315578998878,0.000559684979572,82.8309025533,0.0503424980702,
2649,1957,3.25,PBE,AFM,40,64.0,15,0.04167,0.02,-66.46962816,0.01306261348,None,vtz,RMC,0.542048799257,0.00133856147394,0.313375490314,0.00297372721197,2.36596808164,0.00485088694365,0.293246340129,0.000537677245084,76.9900210625,0.0488811772667,

